Linear Opinion Pooling for Uncertainty Quantification on Graphs

We address the problem of uncertainty quantification for graph-structured data, or, more specifically, the problem to quantify the predictive uncertainty in (semi-supervised) node classification. Key questions in this regard concern the distinction between two different types of uncertainty, aleatoric and epistemic, and how to support uncertainty quantification by leveraging the structural information provided by the graph topology. Challenging assumptions and postulates of state-of-the-art methods, we propose a novel approach that represents (epistemic) uncertainty in terms of mixtures of Dirichlet distributions and refers to the established principle of linear opinion pooling for propagating information between neighbored nodes in the graph. The effectiveness of this approach is demonstrated in a series of experiments on a variety of graph-structured datasets.

==> tables/acc_rej_prediction_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5746409893,0,0,0.4914229929,0.0022566204,0.015022051790617686,0.5082527965,0.002698626,0.01642749524425437,0.5814057291,8.8995E-6,0.00210944305445774
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.576284349,0,0,0.494150874,0.002297217,0.015156572831613351,0.5110264361,0.0027415322,0.016557572889768595,0.5843043327,9.9053E-6,0.002225455009655329
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5771768093,0,0,0.4966783315,0.0023250586,0.01524814283773601,0.5136366487,0.002777136,0.01666474122211323,0.5868597031,1.24232E-5,0.002492308167141455
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.577873528,0,0,0.4991877168,0.0023441021,0.015310460802993487,0.5161062211,0.0028220233,0.016798878831636353,0.5888038576,1.52875E-5,0.0027647332601898507
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5792562962,0,0,0.5017564297,0.0023676722,0.015387242118066512,0.5187187314,0.0028610735,0.016914708096801435,0.5909081101,1.44243E-5,0.002685544637499068
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5811938047,0,0,0.5041959405,0.0024030361,0.015501729258376305,0.5212511212,0.0029072189,0.017050568612219357,0.5925646126,1.34548E-5,0.0025937231926325523
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5822658539,0,0,0.5065728694,0.0024215069,0.01556119179240459,0.5236808896,0.0029424865,0.01715367744829079,0.5942125022,1.86421E-5,0.0030530394691192578
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5831376314,0,0,0.5089902759,0.0024417969,0.0156262500299976,0.5262328088,0.0029685638,0.01722952059692898,0.595706135,1.98865E-5,0.003153291930665475
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5837572813,0,0,0.5113952368,0.0024553775,0.01566964422059416,0.5287096679,0.0029956988,0.017308087127120664,0.5968934596,1.97537E-5,0.003142745614904267
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.5841163397,0,0,0.5139222324,0.0024816348,0.0157532053881107,0.5310952574,0.0030192365,0.01737595033372276,0.5982214212,2.01948E-5,0.003177640634181279
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5848302245,0,0,0.5164135307,0.0024995276,0.01580989437029862,0.53352983,0.0030463384,0.017453762918064403,0.599140048,2.27836E-5,0.0033751740695851526
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5852563381,0,0,0.5190198958,0.0025171816,0.015865628257336676,0.5359986931,0.0030578088,0.0174865914345821,0.6006172299,3.08566E-5,0.003927887472929947
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5850064754,0,0,0.5214922607,0.0025234435,0.015885350169259727,0.5384344339,0.0030798011,0.01754936209666893,0.6018446088,2.93554E-5,0.0038311486528194126
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5851575136,0,0,0.524160859,0.0025320681,0.015912473409247226,0.5408957273,0.0030920302,0.017584169585169496,0.6029450595,2.98567E-5,0.0038637222985095604
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5855541825,0,0,0.526703459,0.002535495,0.015923237736088725,0.5434318453,0.0031224125,0.017670349458909974,0.6040471494,2.88837E-5,0.003800243413256577
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5850050449,0,0,0.5293433338,0.0025478567,0.0159620070793118,0.5460406035,0.0031478542,0.017742193212790802,0.6052367389,2.88266E-5,0.003796485216618129
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5849136114,0,0,0.5320492834,0.0025838884,0.016074477907540265,0.5486899167,0.003153475,0.017758026354299624,0.6063558161,2.76513E-5,0.003718285895409335
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.584794879,0,0,0.5348764211,0.0025919096,0.016099408684793363,0.5512733638,0.0031795415,0.017831268883621267,0.6075523794,2.29476E-5,0.003387299809582848
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5852066278,0,0,0.5376260549,0.0025993711,0.016122565242541274,0.5537961334,0.003192331,0.017867095455053685,0.6090324819,1.82734E-5,0.00302269747080319
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5847028494,0,0,0.5405112773,0.0026053742,0.016141171580774428,0.5563382447,0.0031814513,0.017836623279085088,0.6101509631,1.9528E-5,0.0031247399891831
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.5845248103,0,0,0.5434955776,0.0025978379,0.016117809714722407,0.559030658,0.0032022488,0.01789482830317184,0.6112847328,1.26326E-5,0.0025132250197704145
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5845533013,0,0,0.54642452,0.002615044,0.016171097674555057,0.5617815286,0.0032152535,0.01793112796228949,0.6129619479,1.07763E-5,0.0023212388933498422
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.584448874,0,0,0.5496058792,0.0026192778,0.01618418301923208,0.5646332681,0.0032234722,0.017954030745211506,0.6144288778,7.6094E-6,0.0019505640209949533
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5844771266,0,0,0.552741015,0.0026025978,0.01613256892128467,0.5674544543,0.0032305864,0.017973832090013526,0.6162592471,2.4639E-6,0.0011099324303758314
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.58401227,0,0,0.5560831815,0.0026103529,0.016156586582567495,0.570331654,0.0032445633,0.01801267137323057,0.6180972755,1.3099E-6,8.092898121192432E-4
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5833958983,0,0,0.559565708,0.0026262144,0.016205599032433203,0.5731642842,0.0032488856,0.018024665322829158,0.6200962067,1.5832E-6,8.89719056781409E-4
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.582818985,0,0,0.562842086,0.0026406129,0.01624996276918812,0.5759617776,0.0032414073,0.018003908742270387,0.6219525933,2.101E-7,3.2411417741283705E-4
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5830261707,0,0,0.5663037598,0.0026535792,0.0162898103119711,0.5789712787,0.0032367896,0.017991080012050416,0.6246606708,2.61E-8,1.1423659658795862E-4
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.5826596022,0,0,0.569744128,0.0026743835,0.016353542429700055,0.5817410052,0.0032484118,0.018023350964790096,0.6271552145,1.1794E-6,7.679192665899197E-4
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5828998089,0,0,0.5734591335,0.0026861665,0.016389528669244886,0.5848661184,0.0032688667,0.01808000746681262,0.6301031709,2.2392E-6,0.0010581115253129039
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5826102495,0,0,0.5770462453,0.0027151669,0.016477763501155127,0.5879893869,0.0032651346,0.01806968345046476,0.6334198117,2.1783E-6,0.001043623495327697
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5820096135,0,0,0.5807812154,0.0027178954,0.016486040761808155,0.5910713792,0.0032999119,0.01816565963569724,0.6365616918,1.7595E-6,9.379498920518089E-4
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.5815138817,0,0,0.5844771951,0.0027289499,0.01651953358905753,0.5942054421,0.0032984797,0.01816171715449836,0.6404728889,1.2749E-6,7.984046593050419E-4
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.581395328,0,0,0.5883658648,0.0027255907,0.01650936310098,0.5973159134,0.003313246,0.01820232402744221,0.6442109942,4.373E-7,4.676002566295275E-4
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5812230706,0,0,0.5922385395,0.0027609479,0.01661610032468509,0.6004494846,0.0033059868,0.01818237278245059,0.6484869719,1.8E-8,9.486832980505138E-5
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5803381801,0,0,0.5961293697,0.0027715561,0.016647991170108182,0.6035941631,0.0033007691,0.018168018879338495,0.6527036726,3.31E-8,1.2864680330268606E-4
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5793272257,0,0,0.6001208425,0.0027909592,0.016706164131840676,0.6070117563,0.0032993377,0.018164079112357994,0.6574787796,1.045E-7,2.2858258901324921E-4
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.5785159469,0,0,0.6042543292,0.0028195766,0.01679159492126939,0.6102840602,0.003298406,0.01816151425404831,0.6624576747,3.441E-7,4.147891030391228E-4
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5780153871,0,0,0.6085300922,0.0028489086,0.016878710258784586,0.6137952,0.0033313383,0.018251954141954227,0.6663181484,8.214E-7,6.408587988004846E-4
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.5771551728,0,0,0.6125814438,0.0028477117,0.016875164295496504,0.6171250343,0.0033324724,0.01825506066820924,0.6710959375,2.7993E-6,0.0011830680453803154
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.5762658715,0,0,0.616700387,0.0028737383,0.016952103999209066,0.6207106978,0.0033360193,0.01826477292495037,0.6764018834,3.2402E-6,0.00127283148923964
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5754877329,0,0,0.6209755301,0.0028880269,0.01699419577385173,0.6239907801,0.0033286012,0.01824445449992956,0.6808442473,4.2306E-6,0.0014544070956922618
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5742130876,0,0,0.6252995968,0.0028871399,0.0169915858588891,0.6274761856,0.0033064626,0.018183681145466667,0.6859659255,8.1717E-6,0.002021348559749159
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.5737379789,0,0,0.629759717,0.0029006866,0.017031402173632092,0.6313468993,0.0033041893,0.01817742913615674,0.6908296049,8.7712E-6,0.002094182418033348
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.572721839,0,0,0.6343670487,0.002930892,0.017119848130167512,0.635111472,0.003283366,0.018120060706300074,0.6958139837,7.7141E-6,0.001963937371710208
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5706393123,0,0,0.6388173342,0.0029386016,0.017142349897257377,0.6386382699,0.0032766253,0.018101451046808374,0.700601995,6.1437E-6,0.0017526693926693648
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5692158341,0,0,0.6434588432,0.0029549266,0.017189899941535434,0.6421661466,0.0032484951,0.018023582052411224,0.7059394419,7.2367E-6,0.0019021960992494963
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5682519674,0,0,0.6480018914,0.0029711397,0.017236994227532828,0.6460156649,0.003229336,0.017970353363248037,0.7117393315,9.2997E-6,0.0021563510845871085
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5672503114,0,0,0.6527836144,0.0029846323,0.017276088388289753,0.6497982919,0.00320172,0.017893350720309485,0.7169800103,1.57223E-5,0.00280377424198169
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5671549439,0,0,0.6576701522,0.002978793,0.01725918016592909,0.6534235835,0.0031669086,0.017795810181051044,0.7219364643,2.8352E-5,0.0037651029202400298
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.5668458343,0,0,0.6626343668,0.0029702954,0.01723454496063067,0.6573228061,0.003138547,0.017715944795578926,0.7270322442,3.1156E-5,0.0039468975157710895
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5657951236,0,0,0.6674582064,0.0029921936,0.017297958261020287,0.6613630533,0.0031033839,0.01761642387092227,0.7321474552,3.31625E-5,0.004072008104117672
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5639555454,0,0,0.6725267053,0.0030006331,0.017322335581554816,0.665483284,0.0030570385,0.017484388751111662,0.7381369174,4.72209E-5,0.004859058550789443
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.5644959211,0,0,0.6776277006,0.0029817816,0.017267835996441477,0.6696976423,0.003038407,0.017431026934750574,0.7433356941,5.71346E-5,0.005344838631801713
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.563002944,0,0,0.6825667441,0.0030201203,0.017378493317891514,0.6739392817,0.0029700386,0.01723379992920888,0.7481026053,7.22946E-5,0.006012262469320514
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5602263212,0,0,0.6872954309,0.0030095703,0.017348113153885066,0.6783783734,0.0029088644,0.0170553932818918,0.7538109124,7.85202E-5,0.006265788058975503
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5583732128,0,0,0.6922153115,0.0030255616,0.01739414154248493,0.6826650798,0.0028835467,0.016981009098401664,0.7588756084,8.78286E-5,0.006626786551564793
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.5563828945,0,0,0.6972176015,0.0030197334,0.01737738012474838,0.6870579064,0.0028373783,0.016844519286699753,0.7647692859,9.54137E-5,0.0069070145504407324
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.5532918572,0,0,0.7023885965,0.003037524,0.017428493910834637,0.6913739443,0.0027847785,0.016687655617251933,0.7703482509,1.110596E-4,0.007451831989517745
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5509721041,0,0,0.7074735105,0.0030298733,0.017406531245483692,0.695895493,0.0027664264,0.016632577671545683,0.776231885,1.214434E-4,0.007792412976735768
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5483224392,0,0,0.7126081526,0.0030307544,0.017409062008046268,0.7002848685,0.0027442473,0.016565769828172792,0.7817313671,1.328599E-4,0.008150457042399525
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5453708768,0,0,0.7174824059,0.0030363894,0.017425238592340707,0.7045912325,0.0027011829,0.01643527578107529,0.7873308063,1.319095E-4,0.008121252982145059
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.5424821973,0,0,0.7227313221,0.0030449158,0.01744968710321191,0.7093138337,0.0026686821,0.016336101432104295,0.7931216657,1.327191E-4,0.008146137121360038
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.5428048968,0,0,0.7278088987,0.0030505746,0.017465894194114425,0.7138587236,0.0026321405,0.016223872842203862,0.7990055978,1.298641E-4,0.008058042566281218
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.5457324386,0,0,0.7327357113,0.0030510734,0.01746732206149529,0.7185222208,0.0025702145,0.016031888535041654,0.8039913177,1.364182E-4,0.008258880069355651
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.5460486412,0,0,0.737673974,0.0030611247,0.017496070130174946,0.7230969369,0.0025174789,0.015866565160739737,0.8093912601,1.256709E-4,0.007926881480128234
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.5437371135,0,0,0.7427458048,0.0031320278,0.0176975359866847,0.7274019599,0.0024720877,0.01572287410113049,0.8140470088,1.36492E-4,0.00826111372636886
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.5415032506,0,0,0.7479328752,0.003193589,0.017870615546197618,0.732025975,0.0024663902,0.015704745142790442,0.8193917572,1.375873E-4,0.008294193752258263
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.5535939336,0,0,0.7529236078,0.0032155369,0.01793191819075695,0.7370146573,0.0024858665,0.01576663090200313,0.8250813186,1.155013E-4,0.007599384843525165
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.5678622723,0,0,0.7582607388,0.0032144222,0.0179288097764464,0.7416020751,0.0024647883,0.015699644263485718,0.830052793,1.265816E-4,0.007955551520793514
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.5819794536,0,0,0.7632422864,0.0032911035,0.018141398788406586,0.7458247662,0.002454556,0.015667022690990143,0.8341255486,1.449648E-4,0.00851365961264602
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.5916672945,0,0,0.7680285156,0.0033468265,0.01829433382225218,0.7497758806,0.0024611192,0.0156879546149267,0.8379013836,1.555038E-4,0.008817703782731648
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.6003962755,0,0,0.7723233998,0.0033942283,0.01842343154789574,0.7543473303,0.0024096046,0.015522901146370803,0.8422235847,1.220144E-4,0.007810710595073921
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.6072643995,0,0,0.7769486368,0.0034535074,0.018583614825969676,0.7583841026,0.0023930867,0.015469604713760465,0.8472343087,1.239907E-4,0.007873712593179916
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.61229527,0,0,0.7811867297,0.0035214382,0.018765495463749417,0.7625298321,0.0023850986,0.015443764437467958,0.8522755504,1.639047E-4,0.009052753724696149
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.6172310114,0,0,0.7853064716,0.0036049525,0.01898671245898036,0.7669181287,0.0023670803,0.015385318651233715,0.8568795621,1.51423E-4,0.008701235544449995
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.620270133,0,0,0.7890419483,0.0036415939,0.019082960724164374,0.7713927984,0.002342142,0.015304058285304588,0.8608104289,1.665038E-4,0.009124247914211889
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.6210604906,0,0,0.7929954231,0.0035912471,0.018950586006770347,0.7755073428,0.0023399123,0.015296771881674906,0.8662208915,1.529172E-4,0.008744060841508366
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.6184971333,0,0,0.7974037409,0.0035550524,0.018854846591791725,0.7791613579,0.0023506266,0.015331753324391831,0.8709709048,1.769199E-4,0.009405314986750842
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.6241127253,0,0,0.8010184109,0.0035298635,0.018787930966447583,0.7829132736,0.0023438508,0.015309640100276687,0.8745499551,1.695326E-4,0.009206861571675768
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.6369247437,0,0,0.8047103524,0.0035133308,0.018743881134919736,0.7865836501,0.0023273736,0.015255732037499872,0.8778559864,1.984873E-4,0.009962110720123523
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6465882063,0,0,0.8083323717,0.0035474453,0.01883466299141028,0.7903417587,0.0023650076,0.01537858120894122,0.8803863227,2.09295E-4,0.010229736066976507
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.6572673321,0,0,0.8115454495,0.0034782828,0.01865015495914176,0.7936342776,0.0023833103,0.015437973636458898,0.8832748234,1.669741E-4,0.009137124821299095
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.6583515406,0,0,0.8145171583,0.0035017925,0.018713076978412714,0.7966053784,0.0023752284,0.015411776017059163,0.8876173198,1.397114E-4,0.008357972242117102
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.6593059897,0,0,0.8177753448,0.0033834801,0.018394238500139114,0.7998354077,0.0023785695,0.015422611646540284,0.8903442621,1.565219E-4,0.00884652191541964
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.6642174721,0,0,0.8212490797,0.0032678831,0.018077287130540357,0.8034092665,0.0022971778,0.015156443514228528,0.8928728998,1.21318E-4,0.007788388793582406
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.6801708937,0,0,0.8244184256,0.00310502,0.017621066937050095,0.8062035203,0.0022328662,0.014942778188810808,0.897452116,9.69705E-5,0.0069631350697799905
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.6953540444,0,0,0.8278073072,0.0028787822,0.01696697439144646,0.8099777043,0.0021558527,0.014682822276388147,0.8997942805,8.713E-5,0.006600378777009695
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.7095567584,0,0,0.8318496287,0.0026929799,0.016410301337879202,0.8135403037,0.0020956438,0.014476338625495053,0.9025621712,5.0996E-5,0.00504955443578936
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.7154906392,0,0,0.8358568192,0.0024886918,0.015775588103142148,0.8170541048,0.002038155,0.014276396604185525,0.905677855,5.9439E-5,0.005451559409930336
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.715200007,0,0,0.8398857236,0.002305361,0.0151834152943269,0.8212342858,0.0019608255,0.01400294790392366,0.9062857032,4.17961E-5,0.004571438504453494
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.7176651955,0,0,0.8435073256,0.0020694593,0.014385615384821047,0.8255078435,0.0018418639,0.013571528653766311,0.9092311561,2.97536E-5,0.003857045501416855
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.721422255,0,0,0.8488980353,0.0018836757,0.013724706554240058,0.8286218047,0.0017814916,0.013347252900878143,0.9115486145,1.39891E-5,0.0026447211573245298
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.7404868007,0,0,0.8538567126,0.0017249426,0.013133707016680402,0.8343160808,0.0017480554,0.013221404615244176,0.9120672047,1.32215E-5,0.002571137880394593
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.7490744591,0,0,0.8612093806,0.0016443684,0.012823292868838331,0.8389551699,0.0018349392,0.013545992765390065,0.9121760428,3.73113E-5,0.00431921867934468
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.7568123341,0,0,0.8692030847,0.002045582,0.014302384416592921,0.8434961438,0.0022272704,0.014924042347835925,0.9141387939,1.90325E-5,0.0030848419732621636
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.7923235297,0,0,0.872858119,0.0025990274,0.01612149930992772,0.8471555829,0.0027455703,0.0165697625209295,0.9242632091,6.78824E-5,0.005825907654606276
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.8170606494,0,0,0.8784172654,0.0033197461,0.018220170416327067,0.8487153113,0.0040372451,0.020092897003667738,0.9362795353,3.38005E-5,0.004110991364622407
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.841889143,0,0,0.8804928124,0.0038667218,0.019663981794133152,0.850513345,0.006204483,0.024908799649922916,0.9630390108,3.37314E-5,0.0041067870653346515
1.0,1.0,0.0,0.0,1.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_prediction_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.501499638,2.160592E-4,0.004648216862410789,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.5009235173,2.299293E-4,0.0047950943682059065,0.6640192151,1.825684E-4,0.001351178744652239,0.8570410049,1.112389E-4,0.0010546985351274553,0.8561137778,1.021246E-4,0.001010567167485665,0.8530365753,9.92673E-5,9.963297646863713E-4
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.501194033,2.322284E-4,0.004819008196714341,0.6690671623,1.988951E-4,0.0014103017407633021,0.8622985095,1.075635E-4,0.001037128246650336,0.8612052232,9.66433E-5,9.830732424392396E-4,0.8582835811,9.91734E-5,9.958584236727627E-4
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.5018853694,2.409558E-4,0.0049087248853444615,0.6751131177,2.164745E-4,0.0014713072418771002,0.8672548991,1.022234E-4,0.0010110558837176113,0.8660369533,9.57086E-5,9.783077225495053E-4,0.8635935134,9.80281E-5,9.900914099213265E-4
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.5033142835,2.282587E-4,0.004777642724189409,0.6814095259,2.173662E-4,0.0014743344261055563,0.8717180991,9.99239E-5,9.996194275823174E-4,0.8705790514,9.24748E-5,9.61638185597889E-4,0.8681409532,9.50513E-5,9.749425624107299E-4
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.5055427223,2.594128E-4,0.0050932582891504725,0.6871054709,2.35518E-4,0.0015346595713707975,0.8758237123,9.49069E-5,9.742017244903645E-4,0.8750808281,9.03141E-5,9.503373085383947E-4,0.8726404923,9.19239E-5,9.58769523921156E-4
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.5082490206,2.545181E-4,0.005044978691729035,0.6882490277,2.500094E-4,0.0015811685552147817,0.8799221802,8.93063E-5,9.450201056062247E-4,0.8790427989,8.85477E-5,9.409978745990875E-4,0.8772607028,9.02461E-5,9.499794734624533E-4
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.5099095523,2.744268E-4,0.00523857614242649,0.6915454149,4.000643E-4,0.0020001607435403785,0.8837239462,8.51356E-5,9.226895469224739E-4,0.882540307,8.54319E-5,9.242937844646582E-4,0.8813488019,8.99814E-5,9.485852623776105E-4
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.5126788557,2.644247E-4,0.005142224226927488,0.6957869649,5.667383E-4,0.0023806265981879647,0.887257551,8.23788E-5,9.076276769689211E-4,0.8862162155,8.05913E-5,8.977265730722244E-4,0.8853179646,8.73197E-5,9.344501056771303E-4
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.515594852,2.834542E-4,0.00532404169780816,0.7009646356,7.436195E-4,0.0027269387598550868,0.8907797402,8.01392E-5,8.952050044542869E-4,0.8899115741,8.08078E-5,8.989315880532845E-4,0.8892242736,8.74212E-5,9.34993048102498E-4
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.5186915904,2.751579E-4,0.005245549542231014,0.7056481123,9.712283E-4,0.003116453593429557,0.8940471339,7.76302E-5,8.810800190675079E-4,0.893234458,7.98785E-5,8.937477272698376E-4,0.8927834225,8.30861E-5,9.115157705711954E-4
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.5217337638,2.712134E-4,0.005207815280902348,0.7114626229,0.0011596216,0.0034053217175474037,0.8972801971,7.50231E-5,8.661587614288733E-4,0.8960764223,7.64431E-5,8.743174480702076E-4,0.8961257237,8.30131E-5,9.11115250668103E-4
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.5248960912,2.863923E-4,0.005351563322992637,0.7192435503,0.0012149537,0.0034856185964617526,0.9004447228,7.52526E-5,8.674825646662877E-4,0.8991396517,7.6368E-5,8.738878646599917E-4,0.8996051556,8.29196E-5,9.106019986799941E-4
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.5281210601,2.755261E-4,0.005249058010729163,0.7272383332,0.0012376697,0.003518053012676188,0.9034300113,7.90986E-5,8.893739371040732E-4,0.9018032753,7.66437E-5,8.754638770389101E-4,0.9030559045,8.05371E-5,8.974246486474505E-4
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.531547609,2.874961E-4,0.005361866279570948,0.734438771,0.0012068659,0.003473997553251873,0.9061904794,8.01687E-5,8.953697560226166E-4,0.9043792546,7.80578E-5,8.835032540970067E-4,0.9062967676,7.92022E-5,8.89956178696457E-4
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.5351979315,2.543082E-4,0.005042897976362401,0.7425989568,0.0012096492,0.0034780011500860665,0.9092426842,7.93448E-5,8.907569814489248E-4,0.9070008612,8.07922E-5,8.988448141920829E-4,0.9096170378,7.95456E-5,8.918834004509783E-4
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.5393556774,2.427019E-4,0.004926478458290465,0.7508489311,0.0012213761,0.0034948191655649365,0.911967783,8.07716E-5,8.987302153594259E-4,0.9093469703,8.06473E-5,8.980384178864509E-4,0.912716586,7.49563E-5,8.657730649540906E-4
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.5432599068,2.474464E-4,0.004974398456094968,0.758546257,0.0012435908,0.003526458279917685,0.9144405276,8.55009E-5,9.246669670751735E-4,0.9117577094,7.76839E-5,8.813847060166179E-4,0.9154405314,7.68121E-5,8.764251251533129E-4
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.5467439771,2.365122E-4,0.004863251998406004,0.7667261243,0.0012959152,0.0035998822202955474,0.9168956316,8.88045E-5,9.42361395643943E-4,0.9139339864,7.79049E-5,8.826375246951604E-4,0.9182560235,7.94882E-5,8.915615514365791E-4
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.5509706557,2.304191E-4,0.004800198954210127,0.7748984158,0.0013709212,0.003702595305998213,0.9190293461,9.02271E-5,9.498794660376652E-4,0.9159864557,7.43854E-5,8.62469709613039E-4,0.9208036137,8.02245E-5,8.956813049293817E-4
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.5544789672,2.400682E-4,0.0048996754994591225,0.7838208377,0.0014405112,0.003795406697575373,0.9212248653,9.28986E-5,9.638391982068379E-4,0.9179341871,7.46342E-5,8.639108750328359E-4,0.9232038391,7.99096E-5,8.939216967945234E-4
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.5583333313,2.38388E-4,0.004882499359958995,0.7937963009,0.0014899689,0.0038600115284801936,0.9233009255,9.49354E-5,9.74347987117539E-4,0.9196388906,7.51521E-5,8.669031087728316E-4,0.9256620389,8.11842E-5,9.01022752209954E-4
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.5614627361,2.434452E-4,0.00493401661934777,0.8035630524,0.0015473582,0.0039336474168384745,0.9251054811,9.86342E-5,9.93147521771061E-4,0.9214205337,7.97564E-5,8.930643873764087E-4,0.9280168802,7.96165E-5,8.922807854033392E-4
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.5667141557,2.16411E-4,0.004651999570077367,0.8135327637,0.0015881926,0.00398521341963012,0.9268471038,1.021244E-4,0.0010105661779418506,0.9230199432,7.75164E-5,8.804339838965782E-4,0.9304320979,7.89613E-5,8.886017105542843E-4
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.5726660311,2.093006E-4,0.004574938250949405,0.8213185728,0.0014247091,0.003774531891506548,0.9286044282,1.07916E-4,0.0010388262607385317,0.9247593856,7.81884E-5,8.84242048310303E-4,0.9326130843,7.90823E-5,8.892822948872871E-4
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.577766937,2.393062E-4,0.0048918932940120435,0.8262798667,0.0010780964,0.003283437832516401,0.9303071684,1.1011E-4,0.0010493331215586403,0.9262993664,7.74191E-5,8.798812419866673E-4,0.934744032,7.92968E-5,8.904875069308945E-4
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.5817193627,2.402117E-4,0.004901139663384425,0.8303853869,7.409468E-4,0.002722033798467609,0.9317490095,1.118402E-4,0.0010575452708986033,0.9279347837,7.53032E-5,8.677741641694572E-4,0.9367934787,7.77503E-5,8.817613055697103E-4
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.587174356,2.434171E-4,0.004933731853272936,0.835571152,4.59715E-4,0.002144096546333677,0.9332314628,1.113433E-4,0.00105519334721178,0.9294138306,8.05081E-5,8.972630606460961E-4,0.9388927865,7.65151E-5,8.747291009221083E-4
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.5928897977,2.713582E-4,0.005209205313673094,0.8416962922,2.89118E-4,0.0017003470234043402,0.9347282892,1.151505E-4,0.0010730820099135014,0.9307110238,8.12062E-5,9.011448274278669E-4,0.9407313371,7.76954E-5,8.814499418571653E-4
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.598609674,2.834963E-4,0.005324437059445815,0.8486611664,2.236412E-4,0.0014954638076529968,0.9361843503,1.20034E-4,0.0010956002920773616,0.9318795067,7.87877E-5,8.876243574846288E-4,0.9422605586,7.43705E-5,8.623833254417666E-4
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.6050156772,3.160999E-4,0.005622276229428789,0.854179734,1.674495E-4,0.0012940227973262295,0.9377325004,1.225356E-4,0.001106957993782962,0.9332027161,8.10331E-5,9.001838701065466E-4,0.9438192278,7.42726E-5,8.618155255041534E-4
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.6108108103,3.382663E-4,0.005816066540197077,0.8597774267,1.339411E-4,0.001157329253065004,0.9390249085,1.239763E-4,0.001113446451339264,0.9344409144,8.57453E-5,9.259875809102409E-4,0.9453259152,7.27232E-5,8.527789866079018E-4
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.6174193561,3.282459E-4,0.005729274823221522,0.8664516211,2.049173E-4,0.0014314932762678279,0.9401451588,1.235386E-4,0.0011114791945871052,0.9356505394,8.78228E-5,9.37138196852524E-4,0.9467096692,7.3543E-5,8.575721543986837E-4
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.6208515286,2.48639E-4,0.004986371426197611,0.8750545919,2.895751E-4,0.0017016906299324797,0.9412172455,1.209614E-4,0.0010998245314594506,0.9366812205,9.41895E-5,9.705127510754302E-4,0.9480349332,7.48736E-5,8.652953253080707E-4
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.6228254855,1.923322E-4,0.004385569518318003,0.8848753393,2.861174E-4,0.0016915005172922649,0.9423268676,1.247673E-4,0.001116992837935857,0.937817176,9.48652E-5,9.739876795935357E-4,0.9493074751,7.43308E-5,8.621531186512058E-4
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.6232845902,1.695371E-4,0.004117488312065986,0.8946006656,2.644633E-4,0.0016262327631676838,0.9432396054,1.222731E-4,0.0011057716762514764,0.9387289143,9.45331E-5,9.722813378852852E-4,0.9504330909,7.49834E-5,8.659295583360115E-4
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.6206857145,9.28654E-5,0.003047382483378153,0.9034857154,2.011031E-4,0.0014181082469261648,0.9441771442,1.23664E-4,0.0011120431646298628,0.9398800027,9.69915E-5,9.84842627022206E-4,0.9513542879,7.5225E-5,8.673234690702194E-4
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.6181659997,5.09347E-5,0.002256871728743129,0.910330826,1.56539E-4,0.0012511554659593667,0.9452118397,1.269258E-4,0.0011266135095941289,0.9408879864,9.79188E-5,9.89539286739036E-4,0.9523505545,7.62119E-5,8.729942726043511E-4
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.6142099142,4.68214E-5,0.002163825316424595,0.9133254766,1.502641E-4,0.0012258225809634934,0.9460849059,1.310716E-4,0.0011448650575504522,0.9417275929,9.73718E-5,9.867715034393727E-4,0.9532959902,7.81858E-5,8.842273463312476E-4
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.6085731447,4.49241E-5,0.0021195306084130987,0.9156474829,1.520007E-4,0.0012328856394653966,0.9470323735,1.336215E-4,0.001155947663175111,0.9427637893,9.84784E-5,9.923628368696603E-4,0.9539988005,8.19042E-5,9.050093922164565E-4
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.603290683,4.55522E-5,0.002134296136903218,0.9177330971,1.46477E-4,0.001210276827837334,0.9481413746,1.301561E-4,0.0011408597635117123,0.9435831809,9.85102E-5,9.925230475913392E-4,0.9547836655,8.30922E-5,9.115492307056157E-4
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.5974597216,4.39369E-5,0.0020961130694692976,0.9199504435,1.169378E-4,0.0010813778248142507,0.9490644366,1.241149E-4,0.0011140686693377566,0.9445910805,9.89106E-5,9.94538083735359E-4,0.9556753391,8.3045E-5,9.11290294033685E-4
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.5930643141,4.12749E-5,0.0020316225043053643,0.9225094557,1.116191E-4,0.001056499408423876,0.9499810863,1.259079E-4,0.0011220868950308617,0.9453404778,9.63417E-5,9.815380787315385E-4,0.9564627987,8.48061E-5,9.2090227494561E-4
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.5881334126,3.09449E-5,0.001759116255396442,0.9237331569,1.516343E-4,0.001231398798115379,0.9507504833,1.284742E-4,0.001133464600241225,0.9460936493,9.77395E-5,9.886328944557733E-4,0.9570173186,8.56504E-5,9.254750131689132E-4
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.5827023506,2.74626E-5,0.0016571843590862184,0.9256527364,1.408359E-4,0.001186743021888058,0.9514817196,1.322376E-4,0.0011499460856927162,0.9470169723,9.75408E-5,9.876274601285648E-4,0.9577088749,8.44852E-5,9.191583106298937E-4
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.5765292585,2.6078E-5,0.0016148684156921268,0.9285239398,1.282287E-4,0.0011323811195882772,0.9521941447,1.343264E-4,0.0011589926660682543,0.9476396281,1.008876E-4,0.0010044281955421204,0.9584707433,8.10613E-5,9.003404911476546E-4
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.5708192408,3.27445E-5,0.001809544141489784,0.9302640498,1.12052E-4,0.0010585461728238406,0.9527826667,1.315324E-4,0.0011468757561305409,0.9483209133,1.041809E-4,0.0010206904525858953,0.9590047354,8.19219E-5,9.051071759742048E-4
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.5644137919,3.34206E-5,0.0018281301923003188,0.9313103497,1.274884E-4,0.00112910761223189,0.9535793102,1.332487E-4,0.0011543340071227218,0.9491655111,1.051013E-4,0.0010251892508215251,0.9596482706,8.27058E-5,9.094272923109356E-4
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.5577355802,4.78549E-5,0.0021875762843841583,0.9325597823,1.242335E-4,0.0011146008254079125,0.9543319249,1.308263E-4,0.0011437932505483674,0.9499437422,1.051259E-4,0.001025309221649742,0.9601687741,8.10397E-5,9.002205285373135E-4
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.5500358462,5.57317E-5,0.0023607562347688505,0.9334767044,1.10059E-4,0.001049090081928144,0.9550609326,1.262008E-4,0.0011233912942514733,0.9506953418,1.032364E-4,0.0010160531482161746,0.9606451607,8.03866E-5,8.965857460388269E-4
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.541185081,5.9198E-5,0.0024330639120253295,0.9350402296,1.014141E-4,0.0010070456792022893,0.9558376014,1.261798E-4,0.0011232978233754395,0.9513167578,1.026634E-4,0.00101322949029329,0.9611631292,8.05629E-5,8.975683817960613E-4
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.5323134363,6.22571E-5,0.002495137270772893,0.9355223835,1.049728E-4,0.0010245623455895692,0.9563656735,1.283772E-4,0.0011330366278280682,0.9519253778,1.024523E-4,0.0010121872356436826,0.9615447736,8.06512E-5,8.980601316170315E-4
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.5233053982,6.19307E-5,0.002488587953036822,0.9370906413,8.58742E-5,9.26683333183456E-4,0.9571515614,1.294009E-4,0.0011375451639385576,0.952741816,1.041099E-4,0.0010203425895256946,0.962162987,8.18159E-5,9.045214204207659E-4
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.5138521314,5.58576E-5,0.0023634212489524586,0.9378988326,8.35473E-5,9.140421215677098E-4,0.9577431875,1.286404E-4,0.0011341975136632948,0.9533618641,1.054406E-4,0.0010268427338205204,0.9628560269,8.29364E-5,9.106942406757604E-4
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.5037360847,5.75788E-5,0.002399558292686385,0.9379173279,9.11952E-5,9.549617793398854E-4,0.9584181243,1.260797E-4,0.001122852171926474,0.9538791716,1.054544E-4,0.0010269099278904649,0.963187598,8.35455E-5,9.140322751413103E-4
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.4931762785,6.06309E-5,0.0024623342583816685,0.9400487363,8.06262E-5,8.979209319310916E-4,0.9590089381,1.265748E-4,0.0011250546653385337,0.9545491505,1.04004E-4,0.0010198235141435012,0.9637043059,8.36135E-5,9.144041775932566E-4
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.4824605137,6.77473E-5,0.00260283115088167,0.9402327538,7.74593E-5,8.80109652259308E-4,0.959634248,1.254567E-4,0.0011200745510902387,0.9551953393,9.87411E-5,9.936855639486768E-4,0.9642477137,8.83693E-5,9.400494667835305E-4
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.4710884392,6.42736E-5,0.002535223855993786,0.9403061152,8.1917E-5,9.050801069518653E-4,0.9603741479,1.221198E-4,0.0011050782777704028,0.9557738101,9.52928E-5,9.761803112130463E-4,0.9646428531,8.66843E-5,9.310440376265775E-4
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.4593559593,7.26825E-5,0.0026959692134740708,0.9415143549,9.33864E-5,9.663663901440282E-4,0.961235857,1.212001E-4,0.0011009091697319992,0.956457786,9.52786E-5,9.761075760386249E-4,0.9651436073,9.27525E-5,9.630809934787417E-4
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.4463871539,7.02402E-5,0.0026502867769356586,0.9426404953,9.97458E-5,9.987281912512533E-4,0.9618287265,1.206566E-4,0.0010984379818633368,0.9570294404,9.43039E-5,9.711019513933643E-4,0.9654772538,9.41985E-5,9.70559117210281E-4
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.4339122504,5.27409E-5,0.0022965386998698716,0.9429616094,8.3405E-5,9.132633793161751E-4,0.9623491728,1.164635E-4,0.0010791825610155124,0.9578336352,9.0789E-5,9.528326190889982E-4,0.9658683676,9.8884E-5,9.944043443187484E-4
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.4317713231,2.14807E-5,0.0014656295575622101,0.9444236159,8.00379E-5,8.946390333536762E-4,0.9628865981,1.139202E-4,0.0010673340620443066,0.9585379529,9.20433E-5,9.593919949634768E-4,0.9663355201,1.016886E-4,0.0010084076556631251
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.435996154,6.38143E-5,0.0025261492434137775,0.9451395571,8.15178E-5,9.028720839631714E-4,0.9635033697,1.110422E-4,0.0010537656285911018,0.959470644,9.17147E-5,9.576779208063638E-4,0.9669201183,1.051655E-4,0.001025502315940827
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.4413043469,1.209031E-4,0.0034771123076484025,0.9461462438,7.77341E-5,8.816694391890875E-4,0.9639130449,1.097439E-4,0.0010475872278717414,0.9598122543,9.02859E-5,9.501889285821005E-4,0.9672529644,1.07841E-4,0.0010384652136687102
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.4456852794,2.086572E-4,0.0045679010497163795,0.9485279202,7.49083E-5,8.654958116594211E-4,0.9643654847,1.063068E-4,0.0010310518900617952,0.9603147185,9.17645E-5,9.579378894270756E-4,0.9676142102,1.109501E-4,0.0010533285337443394
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.4486938387,3.678919E-4,0.006065409301935032,0.9503657341,7.16396E-5,8.464017958393046E-4,0.9650574732,1.06769E-4,0.0010332908593421312,0.9608045977,9.43761E-5,9.714736229049144E-4,0.9678160924,1.141073E-4,0.0010682101853099885
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.449999997,5.542707E-4,0.007444935862719033,0.9525806308,6.51198E-5,8.069684008683363E-4,0.9657311851,1.027892E-4,0.0010138500875376004,0.9612365532,9.80877E-5,9.90392346497084E-4,0.9681505424,1.127658E-4,0.001061912425767775
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.4526024371,7.38566E-4,0.008593986269479372,0.9537098587,5.63588E-5,7.507249829331644E-4,0.9662901455,1.005958E-4,0.001002974575948962,0.9620155036,9.18545E-5,9.584075333593742E-4,0.9685271317,1.057208E-4,0.001028206204999756
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.4548571408,9.479548E-4,0.009736297037375144,0.954285723,4.61496E-5,6.793349689218125E-4,0.9667428595,9.92522E-5,9.962539836808684E-4,0.9623885673,9.45183E-5,9.722052252482497E-4,0.9687657177,1.115892E-4,0.0010563578938977073
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.4551886767,0.0013992719,0.011829082381993964,0.9551886797,4.14096E-5,6.435029137463171E-4,0.9673349077,9.61775E-5,9.807012796973398E-4,0.9630778313,8.6575E-5,9.304568770233256E-4,0.9689740562,1.170563E-4,0.0010819255981813168
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.4540803879,0.001987944,0.014099446797658411,0.9552984238,4.5843E-5,6.770745896871334E-4,0.9676857519,9.30752E-5,9.647548911511151E-4,0.9636297196,8.67681E-5,9.314939613330835E-4,0.9691839248,1.235276E-4,0.001111429709878227
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.4539722562,0.0026574125,0.01630157201008541,0.956872648,5.22295E-5,7.226997993634702E-4,0.9682093364,8.99926E-5,9.486442958243095E-4,0.9640983617,8.91304E-5,9.440889788573956E-4,0.9694451481,1.230998E-4,0.001109503492558721
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.4558746785,0.0033198737,0.018220520574341446,0.9591383815,5.37986E-5,7.334752892906481E-4,0.9685509121,8.64915E-5,9.300080644811635E-4,0.964712792,9.17028E-5,9.576157893435133E-4,0.9697780693,1.261301E-4,0.0011230765779767647
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.4537212431,0.0045915946,0.02142800644017077,0.9596752346,4.38649E-5,6.623058205995173E-4,0.9692286855,8.37355E-5,9.150710354939664E-4,0.9650744265,8.962E-5,9.466784036831092E-4,0.9701488537,1.307965E-4,0.0011436629748313094
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.4562587887,0.0057407008,0.023959759598126188,0.9603375494,4.73877E-5,6.8838724566918E-4,0.9696343189,8.52444E-5,9.232789394327156E-4,0.9656118113,9.04507E-5,9.510557291767922E-4,0.970436005,1.367518E-4,0.0011694092525715708
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.459210521,0.0077723102,0.027878863319726648,0.9625730991,5.37679E-5,7.332659817555974E-4,0.970014621,8.78063E-5,9.370501587428498E-4,0.9663450277,8.88636E-5,9.426749174556412E-4,0.9710087734,1.428418E-4,0.0011951644238346454
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.4642313629,0.0102676023,0.03204309956917402,0.9637747347,6.47647E-5,8.047651831435055E-4,0.9703805166,8.74457E-5,9.351240559412425E-4,0.9670624018,9.39091E-5,9.690670771417219E-4,0.9713394237,1.441527E-4,0.0012006360814168463
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.4721780628,0.0133796945,0.03657826472100611,0.9643879175,6.80751E-5,8.250763601025059E-4,0.9707949138,9.18931E-5,9.586088879204073E-4,0.9677583462,9.53359E-5,9.764010446532715E-4,0.9721939623,1.45908E-4,0.0012079238386587129
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.4820598036,0.0170496063,0.0412911689105552,0.9642857134,5.7793E-5,7.602170742623452E-4,0.9713787371,9.36983E-5,9.679788220823842E-4,0.9684053165,9.77189E-5,9.885287046919782E-4,0.9724584717,1.480674E-4,0.0012168294868222088
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.4888695657,0.0223458584,0.047271406156364756,0.9652173877,6.38521E-5,7.990750903388242E-4,0.9718956494,9.11478E-5,9.547135696113259E-4,0.9691826081,1.033903E-4,0.001016810208446001,0.9728521758,1.498781E-4,0.00122424711557757
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.4864716619,0.0261685888,0.05115524293755235,0.9658135235,4.90553E-5,7.003948886164147E-4,0.9725959718,9.1993E-5,9.591298139459538E-4,0.9701828086,1.032821E-4,0.0010162780131440412,0.9731627029,1.472488E-4,0.0012134611654272254
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.4742307723,0.0264523338,0.051431832360902714,0.9649999917,4.66798E-5,6.832261704589484E-4,0.9730576897,9.66391E-5,9.830518806248224E-4,0.9708461481,1.027075E-4,0.0010134470879133257,0.9737115335,1.456917E-4,0.0012070281686853875
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.4616632804,0.0255002985,0.05049782024998703,0.9640973687,4.75899E-5,6.898543324499746E-4,0.9735294044,9.99403E-5,9.997014554355716E-4,0.9713184553,1.073915E-4,0.0010362987021124749,0.9741784948,1.466931E-4,0.0012111692697554706
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.4507526919,0.0247758382,0.049775333449410465,0.9643010676,5.15926E-5,7.182798897365845E-4,0.9740645224,9.0611E-5,9.518981037905266E-4,0.9723225844,1.118979E-4,0.0010578180372824053,0.9750752795,1.362308E-4,0.0011671795063313954
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.4394977212,0.0235240335,0.048501580902069574,0.964611876,6.97905E-5,8.354070863956087E-4,0.9748401856,9.08756E-5,9.532869452583519E-4,0.9729908699,1.061526E-4,0.0010303038386806098,0.9761872166,1.331317E-4,0.0011538271100992557
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.4228710487,0.0218468992,0.0467406666619123,0.9659367383,9.34033E-5,9.664538271433353E-4,0.9753041351,9.67968E-5,9.838536476529424E-4,0.9735523117,1.104642E-4,0.0010510195050521184,0.9768369848,1.368736E-4,0.001169929912430655
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.403394255,0.0220091467,0.046913906999950454,0.9660574377,1.242238E-4,0.0011145573112227114,0.9759791136,9.88831E-5,9.94399818986307E-4,0.9743864256,9.92543E-5,9.962645231061879E-4,0.9776240253,1.334859E-4,0.0011553609825504755
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.3932584256,0.0213058805,0.04615829340432768,0.9651685476,1.318576E-4,0.0011482926456265405,0.977359556,1.031046E-4,0.0010154043529550186,0.9747191072,1.056837E-4,0.0010280257778869167,0.9784550613,1.366165E-4,0.0011688306121932297
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.3805471167,0.0204539475,0.045226040618210214,0.9635258317,1.765609E-4,0.0013287622059646338,0.978054716,1.049995E-4,0.001024692636842873,0.9758054727,1.026367E-4,0.001013097724802499,0.9791185439,1.430879E-4,0.0011961935462123177
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.3657807365,0.0190394039,0.043634165398228945,0.9651162744,2.287198E-4,0.0015123485048096554,0.9791362101,1.08385E-4,0.0010410811687856043,0.9758139503,1.119527E-4,0.0010580770293319858,0.9794684333,1.443513E-4,0.0012014628583522672
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.3532846719,0.0188158966,0.04337729429090754,0.9664233565,2.184451E-4,0.0014779888362230617,0.9800729948,1.093625E-4,0.0010457652700295607,0.9759489012,1.21384E-4,0.0011017440719150705,0.9805474508,1.520493E-4,0.0012330827222858975
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.348987858,0.0192059107,0.04382454871416248,0.9672064722,3.549565E-4,0.0018840289275910813,0.9806072754,1.169873E-4,0.0010816066752752593,0.9766801488,1.202406E-4,0.0010965427488246868,0.9815384519,1.726256E-4,0.0013138706176789251
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.3561643869,0.0207344409,0.04553508636205712,0.9671232879,4.160789E-4,0.002039801215805109,0.9803196335,1.312914E-4,0.0011458245939060655,0.9773516011,1.23383E-4,0.0011107790059233205,0.9815525097,1.937264E-4,0.0013918563144232957
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.3526041672,0.0215750983,0.04644900246506915,0.9697916746,4.931039E-4,0.0022205942898242356,0.9808854163,1.353899E-4,0.001163571656581579,0.9789583337,1.249036E-4,0.0011176027916930057,0.9824999994,1.942823E-4,0.001393851857264609
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.3484848522,0.0249056242,0.04990553496356892,0.974545455,2.514033E-4,0.0015855702444231225,0.981333344,1.563329E-4,0.00125033155602824,0.9806060725,1.335671E-4,0.0011557123344500568,0.9831515223,2.052333E-4,0.0014325965936019811
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.3518248133,0.0239141343,0.04890208001711175,0.9766423404,3.173082E-4,0.0017813146830360997,0.9822627777,1.95094E-4,0.0013967605378159853,0.9810948974,1.357225E-4,0.001165,0.9831386936,2.214002E-4,0.001487952284181183
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.3563636377,0.0295647387,0.05437346659906833,0.975454551,3.865934E-4,0.0019661978537268317,0.9830909169,2.404542E-4,0.001550658569769632,0.9815454638,1.393356E-4,0.0011804050152384139,0.9835454601,2.54938E-4,0.0015966778009354299
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.3867469862,0.0320785133,0.056637896588768194,0.9843373537,3.887035E-4,0.0019715564917090252,0.9833735001,3.307278E-4,0.0018185923127518164,0.9819277197,1.568889E-4,0.0012525529928909195,0.9824096435,3.589972E-4,0.0018947221432178388
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.4236363664,0.033943068,0.05826067970767248,0.9854545534,4.995407E-4,0.002235040715512807,0.9860000014,3.195927E-4,0.0017877155814054987,0.9830909127,2.220888E-4,0.0014902644060702786,0.9819999999,5.308959E-4,0.0023041178355283826
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.3964285709,0.0446286833,0.06680470290331363,0.9821428657,3.543081E-4,0.0018823073606613772,0.988571431,4.607297E-4,0.0021464615067594388,0.9864285755,4.066171E-4,0.002016474894463107,0.980714286,0.0013249846,0.0036400337910519457
1.0,1.0,0.0,0.0,0.6,0.2666666667,0.16329931619575141,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01

==> tables/acc_rej_prediction_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.8103747129,2.229424E-4,0.00472167766794812,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.8137401998,2.277274E-4,0.004772079211412987,0.6467325866,1.292167E-4,0.0011367352374233853,0.7595419955,0.00859208,0.009269347334089925,0.7784555063,0.006830207,0.008264506639842453,0.8502591181,4.79707E-5,6.926088362127644E-4
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.8174397171,2.30138E-4,0.004797270057022014,0.6533065379,1.31973E-4,0.0011487950208805746,0.7634523547,0.008734436,0.009345820456225338,0.782319172,0.0069125018,0.008314145656650477,0.8532009172,4.8459E-5,6.961249887771592E-4
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.820937252,2.351521E-4,0.004849248395370153,0.6582414985,1.377764E-4,0.001173781921823641,0.7673158571,0.008865799,0.009415837190606048,0.7856002754,0.0069689487,0.008348022939594739,0.8557267147,5.02622E-5,7.089583908805933E-4
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.8245311737,2.240552E-4,0.0047334469469932795,0.658954519,1.362752E-4,0.0011673696929422144,0.7709704649,0.0089847882,0.009478812267367678,0.7886638537,0.0070366531,0.008388476083294271,0.8580157077,5.4487E-5,7.381531006505357E-4
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.8282245636,2.244908E-4,0.00473804601075169,0.6591614425,1.44592E-4,0.001202464136679344,0.7744427338,0.0090865012,0.009532314094699146,0.7915729004,0.0070869864,0.008418424080550943,0.8600663275,5.94557E-5,7.710752233083359E-4
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.8316135943,2.131271E-4,0.004616569072373985,0.6590136409,1.496701E-4,0.0012233973189442586,0.777602345,0.0091735658,0.009577873354769315,0.794261432,0.0071448556,0.008452724767789379,0.861999045,6.49534E-5,8.05936722081827E-4
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.8347731352,2.125112E-4,0.004609893708102173,0.6586448848,1.502398E-4,0.001225723459839127,0.7808263776,0.0092703751,0.00962827871428741,0.7968396834,0.0071778004,0.008472190035640136,0.8637918949,7.2929E-5,8.539847773818923E-4
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.8380334973,2.101144E-4,0.004583823731340462,0.6582854331,1.571691E-4,0.0012536710094757716,0.7838375959,0.0093408064,0.00966478473635083,0.7990791246,0.0072018062,0.008486345621055037,0.8655509341,7.95175E-5,8.917258547333928E-4
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.8413452029,2.090659E-4,0.004572372469517329,0.6583456933,1.711992E-4,0.001308431121610916,0.7869188914,0.0094031284,0.00969697292973431,0.8012932754,0.00722162,0.008498011532117381,0.8672514856,8.88604E-5,9.42657944325512E-4
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.8440930188,2.00354E-4,0.00447609204552364,0.6588948548,1.72464E-4,0.0013132554968474338,0.7898462325,0.009461478,0.009727012902222347,0.8033179149,0.0072285391,0.00850208156865129,0.8688673627,9.72261E-5,9.860329609095225E-4
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.8468773663,1.934843E-4,0.004398685030779085,0.6595195949,1.728103E-4,0.0013145733148059867,0.7926788902,0.0095079899,0.009750892215587248,0.8053817958,0.0072273299,0.008501370418938349,0.8704728192,1.067409E-4,0.0010331548770634537
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.8496867418,1.94754E-4,0.004413094152632595,0.6596471071,1.655782E-4,0.0012867719300637544,0.7956003034,0.0095655262,0.009780350811704046,0.8073545614,0.0072159689,0.008494685927095834,0.8720278728,1.170436E-4,0.0010818669049379411
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.8527289212,1.868251E-4,0.004322326919611704,0.6599586189,1.584258E-4,0.0012586731108592095,0.7984712881,0.0096305534,0.009813538301754368,0.8093688565,0.0072301442,0.008503025461563667,0.8736070883,1.270351E-4,0.0011270984872671953
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.855868119,1.84735E-4,0.0042980809671294,0.6604605556,1.513276E-4,0.0012301528360329865,0.8012665159,0.0096855915,0.009841540275790168,0.8114130571,0.0072519796,0.00851585556476858,0.8751668197,1.379936E-4,0.0011747067719222529
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.85879004,1.709615E-4,0.00413474908549479,0.661265564,1.520732E-4,0.0012331796300620603,0.8040058255,0.0097482812,0.00987333844249249,0.8133320105,0.0072677166,0.00852509038075257,0.8766838759,1.492917E-4,0.001221849827106425
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.8616260469,1.640816E-4,0.004050698705161864,0.662737751,1.563376E-4,0.0012503503509016982,0.806808196,0.0097886628,0.009893767128854408,0.8154245904,0.0072978469,0.008542743645925471,0.8781395644,1.598397E-4,0.0012642772638942772
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.86499933,1.527884E-4,0.003908815677414324,0.6640097618,1.581816E-4,0.0012577026675649535,0.8095418185,0.009835414,0.009917365577611829,0.8174284974,0.0073047329,0.008546773016759017,0.8795919782,1.738448E-4,0.0013185021805063501
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.869305712,1.338784E-4,0.0036589397371369755,0.6652030706,1.513238E-4,0.0012301373907007299,0.8122941804,0.009866679,0.009933115825359131,0.819381175,0.0073093619,0.00854948062750013,0.880930301,1.8604E-4,0.001363964808930201
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.8748298407,1.238019E-4,0.003518549417018326,0.6665092349,1.517429E-4,0.0012318396811273778,0.8150784844,0.009915961,0.009957891845164818,0.8214265856,0.0073031158,0.008545826934826143,0.8822475326,1.983125E-4,0.0014082347105507662
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.881701827,1.297426E-4,0.0036019800110494785,0.667960614,1.475697E-4,0.0012147826966169711,0.8178692001,0.0099374442,0.009968673031050822,0.8232798892,0.0072942463,0.008540635983344567,0.8837018287,2.147121E-4,0.0014653057701380966
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.886725533,1.394707E-4,0.0037345776200261257,0.6694060683,1.477581E-4,0.0012155578966055053,0.82069933,0.0099931749,0.009996586867526336,0.8252243283,0.0072721726,0.008527703442310831,0.8850078321,2.312243E-4,0.0015206061291471898
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.8894546986,1.500951E-4,0.0038742108873937153,0.6709463418,1.362717E-4,0.0011673547018794246,0.8235588574,0.0100503387,0.010025137754664522,0.8271004021,0.0072579648,0.008519368990717563,0.8863343912,2.48368E-4,0.0015759695428529067
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.8914511204,1.374231E-4,0.0037070621791386233,0.6723366976,1.341059E-4,0.0011580410182718056,0.8263203269,0.0101126577,0.010056171090429994,0.8290311298,0.0072697656,0.008526292042851923,0.8875507808,2.674798E-4,0.0016354809690118683
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.8931014061,1.262882E-4,0.003553705108756212,0.6737231553,1.25848E-4,0.0011218199499028352,0.8290007386,0.010154532,0.01007696978262811,0.8307342732,0.0072618706,0.008521660988328508,0.8888038498,2.874036E-4,0.0016952982038567726
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.8942544222,1.288929E-4,0.0035901657343359516,0.6749475002,1.19843E-4,0.0010947282767883545,0.8318451843,0.010185124,0.010092137533743781,0.8325562564,0.0072594837,0.0085202603833451,0.8900795072,3.103384E-4,0.0017616424154748317
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.8958187699,1.189011E-4,0.003448203880283183,0.6762657821,1.150736E-4,0.001072723636357473,0.8346160844,0.0101953165,0.010097185994127275,0.8343788961,0.0072707912,0.008526893455415048,0.8913501585,3.338417E-4,0.0018271335473905568
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.8972873092,1.084037E-4,0.003292471715899774,0.6771578252,1.199862E-4,0.0010953821251052072,0.8373289123,0.0102624777,0.010130388788195643,0.8360850796,0.0072624081,0.008521976355282852,0.8926109755,3.654465E-4,0.0019116655042135378
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.8986091554,9.87222E-5,0.003142008911508686,0.6784184992,1.190249E-4,0.0010909853344568843,0.8403250518,0.0103183864,0.010157945855339062,0.8377902776,0.0072409025,0.0085093492700676,0.8938787317,3.954436E-4,0.001988576375199102
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.8994453371,9.99219E-5,0.0031610425495396293,0.679619652,1.12256E-4,0.0010595093203931713,0.8430919185,0.0103537527,0.010175339158966644,0.8396830428,0.007227623,0.008501542801162621,0.8951093471,4.304462E-4,0.0020747197401094924
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.9000321567,9.97535E-5,0.0031583777481485648,0.6803568602,1.007513E-4,0.0010037494707346051,0.8458093587,0.0103852676,0.010190813313960765,0.8415897763,0.0071909014,0.008479918277908107,0.8963558918,4.643549E-4,0.0021548895563346165
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.9007989585,1.044314E-4,0.0032315847505519643,0.680678308,9.62547E-5,9.810947966430155E-4,0.8485455739,0.0103981274,0.01019712086816666,0.8433327898,0.0071650086,0.008464637381483037,0.897526499,4.989708E-4,0.002233765430836461
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.901687628,1.009632E-4,0.0031774706922330534,0.6805923164,8.93772E-5,9.453951554773273E-4,0.8514212444,0.0104264736,0.010211010527856683,0.8450992706,0.0071439804,0.008452207049049379,0.898653208,5.34111E-4,0.002311084161167654
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.9022502124,9.27532E-5,0.0030455410028433372,0.6807388783,8.00216E-5,8.945479305213333E-4,0.8542115831,0.0104685009,0.010231569234482069,0.8468849692,0.0071323932,0.008445349726328686,0.8998723775,5.71012E-4,0.002389585738156302
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.9027957618,9.26206E-5,0.0030433632711196344,0.6809921622,7.67095E-5,8.758395971866081E-4,0.8570610332,0.0104748343,0.010234663795162007,0.8486617804,0.0070954411,0.00842344412933332,0.901079098,6.117421E-4,0.0024733420709639013
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.9029426992,8.66088E-5,0.002942937308200771,0.6814782798,6.28934E-5,7.930535921361179E-4,0.8595759049,0.0105168955,0.010255191612056793,0.8505227625,0.0070742475,0.008410854593916127,0.9021914488,6.519832E-4,0.002553396169809926
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.9032876253,8.52424E-5,0.002919630113558908,0.6811533093,6.34468E-5,7.965349960924504E-4,0.8622433197,0.0105443715,0.01026857901561847,0.8524208853,0.0070339987,0.008386893763485979,0.9032419127,6.954844E-4,0.002637203822232935
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.9037149489,8.2154E-5,0.002866251907980176,0.680835861,5.93679E-5,7.705056781101617E-4,0.8649544564,0.0105952798,0.0102933375539715,0.8541632414,0.007014436,0.008375222982106207,0.9042150378,7.397912E-4,0.0027199102926383435
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.903865695,8.78203E-5,0.002963449004116656,0.6806715012,5.56453E-5,7.459577736038415E-4,0.8676969141,0.0106048094,0.010297965527229152,0.856123412,0.0069749033,0.008351588651268692,0.9052050775,7.83833E-4,0.0027997017698319225
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.9038731098,8.79862E-5,0.002966246786766064,0.6805237949,5.55803E-5,7.455219648005014E-4,0.8702637422,0.010638561,0.010314340017664727,0.8579730719,0.0069487538,0.008335918545667297,0.9063519007,8.34121E-4,0.002888115302407437
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.9041440129,9.15646E-5,0.003025964309108751,0.680442524,5.5857E-5,7.473754076767578E-4,0.8727826744,0.0106773734,0.010333137664814111,0.8599399969,0.0069333613,0.008326680791287726,0.9073373336,8.799821E-4,0.002966449224240995
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.9044050395,9.19452E-5,0.0030322466918112053,0.6801868856,6.0425E-5,7.773351915358007E-4,0.875427154,0.0106867077,0.010337653360410187,0.8619031268,0.0069088243,0.008311933770188499,0.9083562171,9.200619E-4,0.0030332522150325713
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.9040931165,9.83684E-5,0.0031363737022236365,0.6801163912,6.33032E-5,7.956330812629651E-4,0.8778971854,0.0107527793,0.010369560887520744,0.8639068887,0.0068930887,0.008302462706932202,0.9092512131,9.604343E-4,0.0030990874463299677
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.9037702322,9.608E-5,0.0030996774025694998,0.6803000391,6.99216E-5,8.361913656574074E-4,0.8804579529,0.0107840524,0.010384629218224405,0.8657500964,0.0068532364,0.008278427628481147,0.9102467418,9.921849E-4,0.003149896664971726
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.903536272,9.92527E-5,0.003150439651858134,0.6803295255,7.36539E-5,8.582185036457791E-4,0.8829676554,0.0108147166,0.010399382962464648,0.8678420749,0.0068256996,0.008261779227260919,0.9112035346,0.0010327845,0.003213696469799225
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.9032733083,1.026337E-4,0.003203649481450803,0.6798690617,7.80327E-5,8.833611945291687E-4,0.8853887072,0.0108278596,0.01040570016865756,0.8697831425,0.0068162233,0.008256042211616896,0.9123056459,0.0010622817,0.0032592663284855996
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.9033340216,1.032496E-4,0.0032132475783854565,0.6800166667,7.86903E-5,8.870755322969967E-4,0.8878078765,0.0107815453,0.010383422027443554,0.8717691192,0.0067840242,0.008236518803475167,0.9132506752,0.0010885558,0.0032993269010511824
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.9033750772,1.04583E-4,0.003233929498303882,0.6807684124,8.89192E-5,9.429697768221419E-4,0.8902738282,0.010789586,0.01038729319890413,0.8737423059,0.0067083188,0.008190432711401761,0.9143812364,0.0011104679,0.0033323683769955563
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.9033535302,1.126257E-4,0.00335597526808527,0.68089571,8.92767E-5,9.448634822025879E-4,0.8925941151,0.0108171199,0.010400538399525285,0.8757615766,0.0066942848,0.008181860913019727,0.9154262245,0.0011332271,0.003366343862412157
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.902978164,1.169269E-4,0.0034194575593213612,0.6812706828,8.50341E-5,9.22139360400585E-4,0.8948974192,0.0108080142,0.010396159964140606,0.8776924792,0.0066502672,0.008154917044335889,0.9164592975,0.0011521864,0.003394387131722014
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.9030378103,1.16691E-4,0.0034160064402749594,0.6816381633,7.62429E-5,8.731718044004857E-4,0.8971444657,0.0107725864,0.01037910709068945,0.8795837107,0.0066022145,0.008125401220862881,0.9176665181,0.0011617253,0.0034084091597107297
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.9028702676,1.171804E-4,0.0034231622806989445,0.6825717688,6.59682E-5,8.122081014124398E-4,0.8995086122,0.0107590447,0.010372581501246448,0.8815315717,0.0065467778,0.008091216101427523,0.9188036722,0.001179847,0.0034348901001342094
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.9025082052,1.109166E-4,0.0033304143886309402,0.6830989301,5.7726E-5,7.597762828622646E-4,0.9016901103,0.0107849984,0.010385084689110629,0.8834669486,0.0065138445,0.00807083917569914,0.9200398505,0.0011843712,0.0034414694535910093
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.9023222446,1.160317E-4,0.0034063426134198537,0.6829303265,6.25783E-5,7.910644727201443E-4,0.903921476,0.0107564308,0.010371321420147,0.8854704338,0.0064600642,0.008037452457091114,0.9212951893,0.0011914944,0.0034518030071254064
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.9021765709,1.103541E-4,0.0033219587595272764,0.6832232893,5.41079E-5,7.355807229665551E-4,0.9059794587,0.0107899284,0.010387458014355581,0.8872731709,0.0063710673,0.00798189657913456,0.9225874323,0.0011884855,0.0034474418051650994
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.90169999,1.074832E-4,0.0032784630545424787,0.6836499989,4.3961E-5,6.630309193393623E-4,0.9080250028,0.0107617912,0.010373905339841887,0.8892824996,0.0063104279,0.007943820176715986,0.9239199978,0.0011860238,0.003443869625871456
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.9012528718,1.092929E-4,0.0033059476704872387,0.6843007028,4.11882E-5,6.417803362522102E-4,0.9098823836,0.0107970613,0.010390890866523428,0.8912145185,0.0062404456,0.007899649106131234,0.9252569681,0.0011860889,0.0034439641403475733
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.9005756199,1.105657E-4,0.00332514210222661,0.6850340188,3.18828E-5,5.64648563267454E-4,0.9118472025,0.0107375766,0.010362227849260988,0.8929853499,0.0061903459,0.007867875126106158,0.9265986389,0.0011753802,0.0034283818340435767
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.8999732077,1.089511E-4,0.0033007741516195865,0.6853201032,2.28366E-5,4.778765530971362E-4,0.9137021157,0.0107404054,0.010363592716813991,0.8947441718,0.0061241098,0.007825669172665044,0.9280471456,0.0011619889,0.0034087958284414748
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.8990669549,1.177289E-4,0.003431164525347043,0.6861690521,1.83117E-5,4.2792172181369806E-4,0.9156366637,0.0107028734,0.010345469249869723,0.8964077923,0.0060978625,0.0078088811618566715,0.9294456649,0.0011478876,0.0033880489961038047
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.8985372722,1.168441E-4,0.0034182466265616353,0.6875949383,1.44221E-5,3.797644006486127E-4,0.917263009,0.010660446,0.010324943583380977,0.8981068912,0.0060232908,0.007760986277529422,0.9308691978,0.0011311288,0.0033632258324412293
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.898297745,1.22722E-4,0.003503169993020607,0.6898442149,1.53351E-5,3.9160056179734983E-4,0.9189065215,0.0106853428,0.010336993179837162,0.8998268887,0.0059571039,0.007718227711074609,0.9324235469,0.0011230425,0.0033511826270736125
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.8977501452,1.277768E-4,0.003574588088157851,0.692303139,8.9038E-6,2.9839235915150376E-4,0.9205831808,0.0106966328,0.010342452707167677,0.9012788603,0.005932862,0.007702507383962705,0.9339757264,0.0011060739,0.0033257689336452707
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.8971419811,1.289069E-4,0.0035903607061129666,0.6953177392,4.4054E-6,2.0989044761494032E-4,0.9220918256,0.010740429,0.010363604102820601,0.9027120674,0.0058735483,0.007663907815207592,0.9355518389,0.001083615,0.0032918307975957693
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.8968749881,1.166233E-4,0.003415015373318252,0.6966874957,8.8368E-6,2.9726755625193946E-4,0.9235968766,0.0107361495,0.010361539219633346,0.9043937498,0.0058019567,0.0076170576340211585,0.9371906227,0.0010578925,0.0032525259414799444
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.8964963019,1.136101E-4,0.0033706097371247238,0.7004821539,1.65272E-5,4.065365912190439E-4,0.9251655433,0.0107560536,0.010371139570943976,0.905962711,0.0057591263,0.007588890762160173,0.9387367427,0.0010331056,0.0032141960114467198
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.8964923859,1.079857E-4,0.003286117770257177,0.7079086721,3.67199E-5,6.059694711782104E-4,0.9266280618,0.0107332007,0.010360116167302372,0.9073031113,0.0057210112,0.007563736642691891,0.9402746552,0.0010084094,0.0031755462522218125
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.8960109055,1.048791E-4,0.003238504284388088,0.7166723549,2.69431E-5,5.190674329988349E-4,0.9279543132,0.0107668994,0.010376367090653645,0.9089805713,0.0056194238,0.007496281611572501,0.9416740531,9.924006E-4,0.003150239038549297
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.8961322069,1.064963E-4,0.0032633770851680623,0.7251054883,2.44743E-5,4.947150695097128E-4,0.9292475367,0.0108029798,0.010393738403481203,0.9105309466,0.0055650544,0.00745992922218435,0.9432841092,9.766739E-4,0.0031251782349171705
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.8966606259,1.106437E-4,0.0033263147776480804,0.73473683,2.24505E-5,4.7381958591852236E-4,0.9305154264,0.0108132979,0.010398700832315545,0.9120871109,0.0054614929,0.007390191404828429,0.9447622502,9.41295E-4,0.003068053128614301
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.8970378757,1.272246E-4,0.0035668557582274056,0.7469441354,1.38231E-5,3.717942979659586E-4,0.9317547834,0.0107920646,0.010388486222737171,0.9135170597,0.0054021335,0.0073499207478720475,0.946231721,9.036208E-4,0.003006028609311628
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.8964313567,1.456497E-4,0.0038164079970569183,0.7575640142,2.47096E-5,4.97087517445369E-4,0.9329363865,0.0107628535,0.010374417333036108,0.9151396444,0.0052727906,0.007261398350180219,0.9477889842,8.729682E-4,0.0029546035267020176
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.8963840961,1.688228E-4,0.004108805179124462,0.7683005214,5.19424E-5,7.207107602915333E-4,0.9340578556,0.0107475572,0.010367042586967606,0.9164242652,0.0051883092,0.007202991878379428,0.9493330628,8.445646E-4,0.002906139363485516
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.8954999924,1.953239E-4,0.004419546356810844,0.7778750002,4.36131E-5,6.604021502084923E-4,0.9351916653,0.0107297221,0.010358437189074421,0.917908332,0.0051041737,0.007144350005423866,0.9508750004,7.986585E-4,0.002826054670384138
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.8935093045,2.381054E-4,0.004879604492169422,0.7864993572,3.30874E-5,5.752164809878104E-4,0.9362656856,0.0106988672,0.010343532858748021,0.9191042855,0.0050139576,0.007080930447335293,0.9522890496,7.632179E-4,0.002762639860712938
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.8911341131,2.639082E-4,0.005137199626255534,0.7931143045,3.81699E-5,6.178179343463574E-4,0.9372592205,0.0106667575,0.010327999564291238,0.9206885752,0.0049098799,0.007007053517706283,0.9536093575,7.164067E-4,0.0026765774787963826
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.8878105938,2.893018E-4,0.005378678276305435,0.7992967606,3.84617E-5,6.20174975309388E-4,0.9381715882,0.010681326,0.010335050072447642,0.9219924939,0.004853305,0.006966566586202991,0.954810127,6.885357E-4,0.002623996379570673
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.8841564834,3.170421E-4,0.005630649163284816,0.8051344752,3.38617E-5,5.81908068340696E-4,0.939012233,0.0106729318,0.010330988239273144,0.9234278756,0.0047466452,0.0068895901184323005,0.956092906,6.432884E-4,0.002536313072158088
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.8802147269,3.788794E-4,0.00615531802590248,0.8124233127,4.52148E-5,6.724195119120205E-4,0.9395910004,0.0106554753,0.010322536170922337,0.9247750527,0.0046030698,0.006784592692269743,0.9574079758,6.095646E-4,0.002468936208167396
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.8757900298,4.197767E-4,0.006479017672456219,0.8200321317,6.85341E-5,8.2785324786462E-4,0.940348154,0.0105962132,0.010293790944059432,0.9260899836,0.0045134476,0.006718219704653905,0.9586556,5.704867E-4,0.002388486340760608
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.8709223866,4.567233E-4,0.006758130658695495,0.8288526654,7.14934E-5,8.45537698745597E-4,0.9411361232,0.010485462,0.010239854491153671,0.9273059681,0.0043624292,0.006604868810203576,0.9598087871,5.333815E-4,0.002309505358296447
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.8652456999,4.891393E-4,0.006993849440758644,0.8387211323,8.65606E-5,9.303794924653058E-4,0.9420722318,0.0103628919,0.010179829026069152,0.9283303711,0.0042966554,0.006554887794615557,0.9611663699,4.875168E-4,0.0022079782607625467
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.8590000033,5.464581E-4,0.007392280432992245,0.8495625019,7.9605E-5,8.92216341477783E-4,0.9431625009,0.0103064299,0.010152058855227348,0.9297312492,0.0041859316,0.006469877587713696,0.9625500005,4.441184E-4,0.0021074116826097365
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.8528127074,5.951114E-4,0.007714346375422871,0.8589013934,7.49267E-5,8.656021025852468E-4,0.9435737917,0.0102564421,0.010127409392337213,0.9305360711,0.004087838,0.006393620257725665,0.9637723374,4.115191E-4,0.002028593355012285
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.8454289794,6.665068E-4,0.008163986771179875,0.8677918375,7.0774E-5,8.412728451578596E-4,0.9443178615,0.0102191341,0.010108973291091436,0.9309845287,0.0040241415,0.006343612141359211,0.9650070333,3.711454E-4,0.0019265134310458363
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.8377811074,7.951049E-4,0.008916865480649577,0.8745127499,6.39611E-5,7.997568380451648E-4,0.9448200911,0.0101485069,0.010073979799463567,0.9310719603,0.0039671838,0.006298558406492711,0.9662143928,3.394475E-4,0.0018424101063552597
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.8289959848,8.999788E-4,0.009486721246036483,0.8811244965,7.82781E-5,8.847491169817577E-4,0.9453333372,0.0099480028,0.009973967515487505,0.931028108,0.0039054521,0.006249361647400477,0.9672771084,3.215929E-4,0.0017933011459317144
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.8188581407,0.0010273869,0.010136009569845521,0.8870242178,7.66939E-5,8.757505352553317E-4,0.9456747401,0.0097321438,0.009865162847110026,0.9306141865,0.0037839076,0.006151347494655135,0.968243944,2.935857E-4,0.0017134342706973033
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.8096532404,0.0013135254,0.0114609135761509,0.8944704771,7.12836E-5,8.442961565706668E-4,0.9459606367,0.0095933145,0.009794546697014619,0.9298219308,0.0037399258,0.006115493275280417,0.9689971894,2.724625E-4,0.0016506438137890319
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.8008179963,0.0018300356,0.013527880839214988,0.9016359925,6.77948E-5,8.233759773032002E-4,0.9460327187,0.0094083124,0.009699645560534674,0.9289570531,0.003603718,0.00600309753377371,0.9700306761,2.663944E-4,0.0016321593059502495
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.7911136031,0.0027749765,0.01665826071353189,0.9110236049,7.99815E-5,8.943237668764037E-4,0.9462204874,0.0091553827,0.00956837640354935,0.9278627673,0.0034866711,0.005904804061101435,0.971316098,2.523331E-4,0.0015884996065470083
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.7799999893,0.0035270842,0.01878053300628073,0.9168749988,1.309897E-4,0.0011445073175825483,0.9469499978,0.0087343535,0.009345776318744206,0.9265874991,0.0034878111,0.005905769297898454,0.9726499987,2.275657E-4,0.0015085280905571498
0.92,0.9699296731,9.3025E-6,3.05E-4,0.768635726,0.0052347533,0.022879583256694164,0.9251758158,9.66221E-5,9.829654113955384E-4,0.9469198298,0.0083416142,0.009133243783015978,0.9252742642,0.0035032025,0.0059187857707472405,0.973445847,2.210852E-4,0.0014868934057288706
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.7585874796,0.0072342497,0.026896560560785463,0.9330658138,1.151107E-4,0.0010728965467369162,0.9471589094,0.0079008762,0.008888687304658659,0.9241573033,0.0034026163,0.0058331949221674395,0.9750401282,2.135277E-4,0.0014612587039946076
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.7460674167,0.0104521336,0.03232975966505164,0.9357678056,1.387544E-4,0.0011779405757507465,0.9465168622,0.0073454973,0.008570587669465845,0.9233520752,0.0031212586,0.005586822531636386,0.9765917659,2.268118E-4,0.0015060272241895231
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.7364044964,0.0160507773,0.04006342134665985,0.9370786607,7.51868E-5,8.671032233823144E-4,0.944943817,0.0070805775,0.008414616747065787,0.9230337089,0.0028634662,0.005351136514797581,0.9776179796,2.57076E-4,0.0016033589741539479
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.7278089881,0.0227707824,0.047718740972494234,0.9370786667,1.073096E-4,0.0010359034704063889,0.9433988854,0.0068524498,0.008277952524628297,0.9220505774,0.0027366801,0.005231328798689679,0.97876405,2.871346E-4,0.0016945046473822373
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.7228464425,0.0272038264,0.05215728750615776,0.9382022619,2.033973E-4,0.0014261742530280092,0.9411236054,0.0063449458,0.007965516806836829,0.9200374693,0.0023161877,0.004812678775900175,0.9782022524,4.212132E-4,0.002052347923720537
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.75,0.0262189842,0.0512044765621132,0.9376404643,2.205809E-4,0.0014851966199799943,0.9350000113,0.006031311,0.007766151556594811,0.9149438375,0.002302421,0.004798354926430516,0.9767977583,5.098674E-4,0.0022580243577074188
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.7887640536,0.0194924898,0.044150299885731235,0.9157303572,2.59507E-4,0.0016109220961921158,0.9207865286,0.0059434775,0.007709395242170425,0.9004494578,0.0028488906,0.005337499976580796,0.9744943875,6.907987E-4,0.0026283049670842995
1.0,0.58,0.2460606061,0.049604496378856625,0.9,0.1,0.1,0.4,0.2666666667,0.05163977795265971,0.83,0.1425252525,0.0377525168035192,0.58,0.2460606061,0.049604496378856625,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_prediction_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7716942132,1.514844E-4,0.003892099690398487,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.7732916176,1.492532E-4,0.0038633301696852163,0.7240479946,1.231784E-4,0.0011098576485297563,0.8081064165,2.167977E-4,0.001472405175215029,0.808513301,2.11271E-4,0.0014535164257757805,0.8222378719,2.012559E-4,0.0014186468905263213
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7747102201,1.401038E-4,0.0037430442156084665,0.7305057943,1.220327E-4,0.001104684117745883,0.811891464,2.137318E-4,0.001461956907709663,0.8126870376,2.083261E-4,0.001443350615754883,0.8274394095,2.010581E-4,0.001417949575972291
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7764110744,1.268005E-4,0.003560905783645504,0.7379659176,1.239653E-4,0.0011133970540647214,0.8155271554,2.218305E-4,0.0014893975292043424,0.8167518628,2.086198E-4,0.0014443676817209668,0.8326677299,1.906761E-4,0.0013808551698132575
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.7776761711,1.303449E-4,0.0036103310097551997,0.744970423,1.249046E-4,0.0011176072655454598,0.8189402926,2.242414E-4,0.0014974691983476655,0.820344274,2.083346E-4,0.0014433800608294406,0.837224316,1.827422E-4,0.0013518217338096025
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.7804347754,1.152593E-4,0.0033949860088076946,0.7514130354,1.211144E-4,0.0011005198771489773,0.8224130428,2.295469E-4,0.0015150805259127318,0.8236086994,2.059425E-4,0.0014350696847191778,0.8416195655,1.740716E-4,0.0013193619670128437
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.7823626459,1.213923E-4,0.0034841397790559437,0.7543406606,1.044863E-4,0.001022185403926313,0.8262747246,2.35908E-4,0.001535929685890601,0.8270000029,2.061798E-4,0.0014358962358053593,0.8461208832,1.68658E-4,0.0012986839492347628
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.7840644002,1.296535E-4,0.003600742978886441,0.7554691672,1.014786E-4,0.001007365871965097,0.8298001027,2.409746E-4,0.0015523356595788167,0.8303331399,2.079324E-4,0.001441986130307778,0.8500610673,1.648866E-4,0.0012840817730970253
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.785970813,1.521497E-4,0.0039006371274446948,0.7559483707,1.007323E-4,0.0010036548211412128,0.8333950621,2.414675E-4,0.001553922456237762,0.8334287339,2.066504E-4,0.0014375339995979226,0.8539001107,1.638758E-4,0.0012801398361116647
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.7884222388,1.524454E-4,0.003904425694004177,0.7570942104,9.46253E-5,9.727553649299499E-4,0.8369807047,2.467605E-4,0.0015708612287531959,0.836583432,2.117897E-4,0.0014552996255067202,0.8576220208,1.662394E-4,0.0012893385901306142
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.7902467072,1.490868E-4,0.0038611759866652023,0.7596098781,8.77025E-5,9.364961291964852E-4,0.8404417652,2.509912E-4,0.0015842701789783207,0.8393975908,2.09453E-4,0.001447249114700023,0.8609868014,1.639643E-4,0.0012804854548178204
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.7922853827,1.645222E-4,0.004056133626990117,0.7606728554,9.19041E-5,9.586662610105771E-4,0.8439037132,2.544739E-4,0.0015952238087491046,0.8423607886,2.101637E-4,0.0014497023832497483,0.8642343372,1.624142E-4,0.0012744182986759098
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.7941901386,1.594215E-4,0.003992762201784624,0.7616197169,1.067482E-4,0.001033190205141338,0.8474354494,2.602638E-4,0.001613269351348373,0.8453638518,2.151097E-4,0.0014666618560527167,0.8675704205,1.620356E-4,0.0012729320484613465
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.7961424291,1.583569E-4,0.003979408247465947,0.7626706302,1.119593E-4,0.0010581082175278671,0.8507062292,2.554069E-4,0.0015981454877450926,0.8481068224,2.132949E-4,0.0014604619132315639,0.8704510391,1.694537E-4,0.0013017438304059673
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.7978378356,1.660278E-4,0.004074650905292378,0.7643243253,1.082322E-4,0.0010403470574764943,0.8541381389,2.55223E-4,0.0015975700297639537,0.8509429437,2.220685E-4,0.0014901962957946178,0.8733693689,1.657475E-4,0.001287429609726295
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.8006682932,1.760549E-4,0.004195889655365117,0.7651275754,1.094331E-4,0.001046102767418192,0.8568165261,2.585533E-4,0.0016079592656532068,0.8534690177,2.213663E-4,0.0014878383648770453,0.8761421645,1.680224E-4,0.0012962345466774137
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.8027043641,1.669732E-4,0.004086235431298593,0.7662569165,1.088853E-4,0.0010434811929306632,0.8595881951,2.694085E-4,0.001641366808486147,0.8560417926,2.174842E-4,0.001474734552385615,0.8787031311,1.71189E-4,0.0013083921430519217
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.8051026702,1.619309E-4,0.004024063866292383,0.7668948472,1.141208E-4,0.0010682733732523713,0.8623459864,2.681214E-4,0.0016374412966576846,0.8586372137,2.132268E-4,0.001460228749203357,0.8810765415,1.707947E-4,0.0013068844631412527
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.8079345226,1.508657E-4,0.003884143406209405,0.7675063014,1.289056E-4,0.0011353660202771615,0.8653337628,2.682793E-4,0.0016379233803813901,0.8610327649,2.110681E-4,0.0014528182955896446,0.8832493567,1.743538E-4,0.0013204309902452305
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.8104525208,1.637671E-4,0.004046814796849493,0.7685149789,1.323173E-4,0.0011502925714790997,0.8680050975,2.741037E-4,0.0016556077433981758,0.8633524543,2.08613E-4,0.001444344141816624,0.8856660277,1.753192E-4,0.001324081568484359
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.8131698072,1.801557E-4,0.004244475232581762,0.7697869778,1.539459E-4,0.0012407493703403601,0.8708263177,2.745053E-4,0.001656820147149352,0.8654680216,2.156589E-4,0.0014685329414078528,0.8876888114,1.671163E-4,0.0012927346982269795
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.8153594732,2.144713E-4,0.004631104619850431,0.7709803939,1.567488E-4,0.0012519936102073366,0.8733071828,2.680374E-4,0.001637184778820033,0.8675882292,2.174601E-4,0.001474652840501791,0.8895882255,1.662854E-4,0.001289516963827929
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.8178689659,2.210227E-4,0.004701305137937762,0.7720714808,1.41833E-4,0.0011909366062053848,0.8758636642,2.751882E-4,0.001658879742476832,0.8697485125,2.152441E-4,0.0014671199678281256,0.8914956975,1.658227E-4,0.0012877216314095218
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.8204560697,2.242185E-4,0.00473517159139983,0.7737089097,1.251717E-4,0.0011188015909892157,0.8784104615,2.731517E-4,0.00165273016551402,0.8720791429,2.201137E-4,0.0014836229305318787,0.8932461399,1.595661E-4,0.0012631947593304842
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.8227581561,2.107014E-4,0.004590222216843101,0.7750679374,1.537814E-4,0.0012400862873203622,0.8805910337,2.760304E-4,0.0016614162633127197,0.8740421188,2.239422E-4,0.0014964698460042554,0.8949252754,1.62015E-4,0.0012728511303369298
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.8244490325,2.060053E-4,0.004538780673264572,0.7763085365,1.869647E-4,0.001367350357443183,0.8830716264,2.814611E-4,0.001677680243669812,0.8759986234,2.251164E-4,0.0015003879498316428,0.8966942167,1.670739E-4,0.0012925706943916065
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.8276343405,2.121051E-4,0.004605486944938613,0.7774598777,1.980857E-4,0.0014074292166926193,0.8853733432,2.860725E-4,0.0016913677896897529,0.8777808815,2.299513E-4,0.0015164145211649749,0.8979623169,1.609439E-4,0.0012686366698152784
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.8294908106,2.136702E-4,0.004622447403702934,0.7787835836,1.798098E-4,0.0013409317656018147,0.8876732683,2.998183E-4,0.001731526205403776,0.8797171146,2.292377E-4,0.0015140597742493525,0.8993493611,1.583295E-4,0.0012582905069974898
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.8313486397,2.105824E-4,0.004588925800228197,0.7799856544,1.772589E-4,0.0013313861198014647,0.8897560954,2.916814E-4,0.0017078682618984404,0.8816284066,2.291034E-4,0.0015136161997018928,0.9009469146,1.509165E-4,0.001228480769080249
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.8343272686,2.102537E-4,0.004585342953367828,0.7800727308,1.749217E-4,0.0013225796762388268,0.8917018205,2.865504E-4,0.0016927799620742206,0.8833890921,2.372068E-4,0.0015401519405565153,0.9024436378,1.51476E-4,0.0012307558653120447
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.8370944023,1.941492E-4,0.004406236489340989,0.782079649,2.03189E-4,0.0014254437905438433,0.893694694,2.875096E-4,0.0016956108044005854,0.8850884944,2.473084E-4,0.001572604209583581,0.9039675498,1.425835E-4,0.0011940833304254774
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.8398203671,1.944712E-4,0.004409888887489117,0.785479033,2.235052E-4,0.0014950090300730628,0.8957260495,2.934012E-4,0.0017128957936780626,0.8870359272,2.415858E-4,0.0015543030592519594,0.9058158672,1.380388E-4,0.0011748991446077404
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.8435079634,1.809628E-4,0.004253972261310598,0.7865603566,2.119674E-4,0.0014559100246924602,0.8977069116,2.895981E-4,0.0017017582084420807,0.8886028862,2.389117E-4,0.0015456768743822235,0.9074487472,1.337208E-4,0.0011563771011222938
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.8457627118,1.963698E-4,0.004431363221402642,0.7875192583,2.062621E-4,0.001436182787809407,0.8997919881,2.84495E-4,0.0016866979575490095,0.8902619421,2.320603E-4,0.0015233525527598658,0.9090523887,1.285331E-4,0.0011337243933161182
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.8500782371,2.751374E-4,0.005245354134851144,0.7893583715,1.797062E-4,0.0013405454113904534,0.9018622851,2.847605E-4,0.0016874848147464914,0.8919014084,2.349283E-4,0.0015327370942206625,0.9107981241,1.255326E-4,0.0011204133165934793
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.8532168388,3.992503E-4,0.006318625641704057,0.7913423359,1.709061E-4,0.0013073105981364949,0.9038363773,2.842189E-4,0.001685879295797893,0.8938363791,2.317088E-4,0.0015221984101949392,0.9122954726,1.222916E-4,0.0011058553250764768
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.8565322757,4.962207E-4,0.007044293435114696,0.7927419424,1.510292E-4,0.0012289393801160414,0.905717746,2.850582E-4,0.0016883666663376174,0.8951935434,2.334075E-4,0.0015277679797665613,0.9139435565,1.167937E-4,0.0010807113398128105
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.858852464,5.347728E-4,0.007312816147012039,0.7953278661,1.209429E-4,0.001099740423918299,0.9077213115,2.832569E-4,0.0016830237669147752,0.8967622995,2.313565E-4,0.0015210407621099444,0.9153688538,1.154433E-4,0.0010744454383541306
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.8612822592,5.09675E-4,0.007139152610779517,0.795920068,1.257858E-4,0.0011215426875513922,0.9096086597,2.839447E-4,0.0016850658740832658,0.8982514566,2.319926E-4,0.0015231303292889942,0.9170274746,1.144049E-4,0.0010696022625256549
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.8646909416,5.016868E-4,0.007082985246349169,0.7975444615,1.375702E-4,0.0011729032355654921,0.9114902622,2.889811E-4,0.0016999444108558373,0.8999407291,2.307054E-4,0.001518898943313873,0.9188484365,1.076282E-4,0.0010374401187538487
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.866953516,4.756673E-4,0.006896863780008997,0.7978485286,1.401313E-4,0.0011837706703580724,0.9131497419,2.896697E-4,0.0017019685661022062,0.9013080889,2.260853E-4,0.0015036133146524076,0.9202925992,1.035769E-4,0.001017727370173368
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.8706036806,4.709035E-4,0.00686224088764013,0.7996500373,1.891469E-4,0.001375306874846483,0.9151443565,2.832645E-4,0.0016830463451729426,0.9029046351,2.233826E-4,0.0014945989428605923,0.9219422555,1.077882E-4,0.0010382109612212733
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.8745325029,4.629799E-4,0.006804262634554901,0.8036509275,1.674427E-4,0.0012939965224064553,0.9169723946,2.857968E-4,0.0016905525723857275,0.9042564601,2.229601E-4,0.001493184851249168,0.9233481723,1.054959E-4,0.0010271119705270696
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.8801630378,4.685878E-4,0.0068453473250084254,0.8057970941,1.453506E-4,0.001205614366205048,0.9183695638,2.973457E-4,0.0017243714796991974,0.9054891288,2.248286E-4,0.0014994285578179443,0.9247916597,1.023258E-4,0.0010115621582483204
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.8873732805,5.549397E-4,0.007449427494781059,0.8070967734,1.514012E-4,0.0012304519494884796,0.920248847,2.922719E-4,0.0017095961511421347,0.9070783436,2.293252E-4,0.0015143487048893329,0.9262027645,1.062807E-4,0.001030925312522687
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.8959624529,6.933369E-4,0.00832668541497756,0.8094835699,1.576111E-4,0.0012554325947656448,0.9218685454,2.868562E-4,0.0016936829691533183,0.908610329,2.29642E-4,0.00151539433811797,0.9276901418,1.052735E-4,0.001026028752033782
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.9030592799,8.46386E-4,0.009199923912728844,0.8113766789,1.77119E-4,0.0013308606238070161,0.9234034395,2.757686E-4,0.0016606281943890991,0.9103441691,2.337865E-4,0.0015290078482466988,0.9290439779,1.076573E-4,0.0010375803583337533
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.9076923132,8.791727E-4,0.00937642095898003,0.8145082712,2.025272E-4,0.0014231205149248605,0.9249659199,2.701985E-4,0.0016437715778051401,0.9119474202,2.399247E-4,0.0015489502897123588,0.9302336907,1.140486E-4,0.0010679353913041743
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.9135054588,7.898919E-4,0.008887586286500965,0.8168818176,2.174341E-4,0.0014745646815246866,0.9266037774,2.616194E-4,0.0016174653010188505,0.9133763665,2.391822E-4,0.001546551648022141,0.931449852,1.197809E-4,0.001094444608009012
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.9176113427,7.31723E-4,0.008554080897443044,0.8171052516,2.338115E-4,0.0015290895984212305,0.9280769324,2.62584E-4,0.0016204443834948487,0.9147064781,2.265948E-4,0.0015053066132851472,0.9323987967,1.219456E-4,0.0011042898170317429
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.923140496,5.877239E-4,0.007666315281802595,0.8194214821,2.475449E-4,0.0015733559673513176,0.9301446301,2.474366E-4,0.0015730117609223397,0.9162603343,2.127048E-4,0.0014584402627464727,0.9336053687,1.307784E-4,0.0011435838403895011
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.9292939961,4.299471E-4,0.006557035153177082,0.8220231831,3.001573E-4,0.00173250483404809,0.931591146,2.447676E-4,0.0015645050335489497,0.9174183345,2.147982E-4,0.0014655995360261275,0.9346259183,1.358895E-4,0.0011657165178550056
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.9351612866,2.541205E-4,0.005041036599748111,0.8237634361,2.806875E-4,0.0016753730927766507,0.9331935501,2.412527E-4,0.001553231148284118,0.9185591483,2.095559E-4,0.0014476045730792647,0.9358172053,1.391107E-4,0.001179451991392613
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.9409889996,1.256021E-4,0.003544038656674049,0.8272527456,2.653466E-4,0.0016289462851794714,0.9350439471,2.448807E-4,0.001564866447975673,0.9196373534,2.137948E-4,0.0014621723564614399,0.9367472434,1.498458E-4,0.001224115190658134
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.945903486,2.31773E-5,0.001522409274800965,0.8288439929,2.833479E-4,0.001683294091951849,0.9365095407,2.48778E-4,0.001577269793028447,0.9205611676,2.114553E-4,0.0014541502673382832,0.9377104378,1.528485E-4,0.0012363191335573514
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.9480504513,1.60883E-5,0.001268396625665647,0.8294724703,2.858351E-4,0.0016906658451627868,0.9377867013,2.450218E-4,0.0015653172202464267,0.921800459,2.089241E-4,0.0014454207000039814,0.9385550481,1.556943E-4,0.0012477752201418332
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.9494131446,2.55467E-5,0.0015983335071254685,0.8308685422,2.875955E-4,0.0016958640865352389,0.939495303,2.448602E-4,0.0015648009458074852,0.9232511723,2.098364E-4,0.0014485730910105987,0.9391784066,1.618152E-4,0.0012720660360217154
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.950420171,3.55644E-5,0.0018858525923305884,0.8338535309,3.027061E-4,0.001739845108048415,0.9409123689,2.344153E-4,0.0015310627028309455,0.9246818745,2.106302E-4,0.0014513104423244532,0.9398559445,1.688187E-4,0.0012993025051926898
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.9519656003,3.90553E-5,0.001976241382017895,0.836855042,3.232402E-4,0.0017978882056457236,0.9421253091,2.370198E-4,0.0015395447379014356,0.926056509,2.026218E-4,0.0014234528443190521,0.9409336603,1.761568E-4,0.001327240746812725
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.9535264373,4.49248E-5,0.0021195471214389174,0.8392947316,3.278861E-4,0.001810762546553247,0.9435138404,2.221127E-4,0.0014903445910258472,0.9271788239,2.016684E-4,0.0014200999964791212,0.9419269383,1.8374E-4,0.0013555072851150598
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.9554838538,4.22707E-5,0.002055983949353691,0.8411612928,3.276034E-4,0.0018099817678639749,0.9449032193,2.164578E-4,0.0014712504885300804,0.9280129081,1.960682E-4,0.001400243550244028,0.9427999949,1.81496E-4,0.0013472045130565739
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.9578042269,5.3054E-5,0.0023033453931184528,0.8414021194,2.894537E-4,0.00170133388845341,0.9462301618,2.07959E-4,0.0014420783612550325,0.9292592573,1.930464E-4,0.0013894113861632198,0.9434523845,1.919822E-4,0.0013855764143489164
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.9585597873,5.63045E-5,0.002372856927840362,0.8388586998,2.745285E-4,0.0016568901593044724,0.9475679356,2.034051E-4,0.0014262015986528692,0.9309239143,1.830285E-4,0.0013528802607769839,0.9441576082,1.899571E-4,0.0013782492517683438
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.9595537007,4.71168E-5,0.0021706404584822428,0.8410041869,2.606554E-4,0.0016144825796520692,0.9488284504,2.096754E-4,0.001448017265090441,0.9327336121,1.82842E-4,0.0013521908149370045,0.9447419816,1.967894E-4,0.0014028164527121858
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.9602582395,5.58292E-5,0.0023628203486511625,0.8424677193,2.729926E-4,0.0016522487706153695,0.9500573903,2.101127E-4,0.0014495264744046588,0.934275465,1.864929E-4,0.0013656240331804358,0.9451936865,1.955709E-4,0.0013984666603104989
0.65,0.9781858397,4.25104E-5,6.52E-4,0.9620943904,5.51344E-5,0.0023480715491653995,0.8442477942,3.268914E-4,0.0018080138273807531,0.9508702075,2.075074E-4,0.0014405117146347683,0.9353097361,1.797906E-4,0.0013408601716808505,0.9454867262,2.029906E-4,0.0014247476969625184
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.9631259561,6.50117E-5,0.0025497392023499186,0.8467374802,3.244189E-4,0.00180116323524549,0.9518664616,2.048704E-4,0.0014313294519431926,0.9364491618,1.72596E-4,0.0013137579685771653,0.9459028792,2.137226E-4,0.0014619254426953517
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.9638497531,5.79338E-5,0.0024069441206642085,0.8475743294,3.533167E-4,0.0018796720458633203,0.9530516446,2.010204E-4,0.0014178166313032162,0.9376682287,1.757904E-4,0.0013258597210866615,0.9466040641,2.20973E-4,0.0014865160611308578
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.965322572,5.56426E-5,0.0023588683727584292,0.850000006,4.000466E-4,0.0020001164966071353,0.9543064451,1.92721E-4,0.0013882398928139184,0.9393548357,1.606069E-4,0.001267307776351112,0.9470645136,2.310502E-4,0.001520033552261265
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.9660565615,5.85699E-5,0.002420121897756392,0.8532445848,4.0593E-4,0.0020147704583897393,0.9554575592,1.901543E-4,0.001378964466547271,0.9405490708,1.649298E-4,0.0012842499756667313,0.9471880078,2.450646E-4,0.0015654539277794159
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.9664371729,5.48049E-5,0.0023410446386175556,0.8547332287,4.760951E-4,0.002181960357110092,0.9566437125,1.874825E-4,0.001369242491306781,0.9416867477,1.658528E-4,0.0012878384991915717,0.9478485358,2.52704E-4,0.0015896666317187387
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.9672597885,5.00952E-5,0.002238195701899188,0.8574733078,4.386482E-4,0.0020943929908209683,0.9578113866,1.843575E-4,0.0013577831196476115,0.9429893208,1.61499E-4,0.0012708225682604162,0.9481494623,2.624375E-4,0.0016199922839322414
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.9677716315,5.36998E-5,0.0023173217299287553,0.8589318693,4.433153E-4,0.0021055054025102857,0.9587292856,1.789716E-4,0.0013378026760326052,0.944475137,1.539823E-4,0.0012408960472174936,0.9488213658,2.536684E-4,0.0015926970835661125
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.9688336492,5.7723E-5,0.002402561133457378,0.8625239074,4.277023E-4,0.002068096467769335,0.9599617583,1.723688E-4,0.0013128929887846915,0.9457552564,1.531538E-4,0.0012375532311783603,0.9492160612,2.558641E-4,0.0015995752561226997
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.9692460358,5.53334E-5,0.0023523052523003896,0.865873009,4.332187E-4,0.002081390640893727,0.9610119075,1.6601E-4,0.0012884486796143648,0.9468650788,1.600614E-4,0.0012651537455977435,0.9495833308,2.572887E-4,0.001604022132016887
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.9702479422,5.71075E-5,0.002389717556532571,0.869421488,4.51358E-4,0.0021245187690392383,0.9621487635,1.528052E-4,0.0012361440045561035,0.9479132283,1.643108E-4,0.0012818377432421,0.9499586809,2.515232E-4,0.0015859482967612783
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.971827966,5.90437E-5,0.0024298909440548973,0.8726881683,6.195189E-4,0.002489013660066975,0.9630107456,1.430424E-4,0.0011960033444769291,0.949268809,1.632319E-4,0.0012776224011811941,0.9505591363,2.590356E-4,0.0016094582939610456
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.9737668216,1.073038E-4,0.003275725873756838,0.8757847607,7.308499E-4,0.0027034235702161065,0.9637219721,1.483169E-4,0.0012178542605747209,0.9507174855,1.718385E-4,0.0013108718472833263,0.9512556058,2.646283E-4,0.0016267399915167757
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.9755868554,1.398411E-4,0.0037395333933527056,0.879107976,4.448092E-4,0.0021090500231146724,0.9646478903,1.48593E-4,0.0012189872845932398,0.9523004717,1.616242E-4,0.0012713150671647057,0.9523239464,2.563375E-4,0.0016010543401146632
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.9781326771,1.065842E-4,0.003264723571759177,0.8828009903,3.582545E-4,0.0018927612105070202,0.9655773908,1.376277E-4,0.0011731483282177066,0.9531940979,1.62858E-4,0.0012761582973910407,0.9529729682,2.503797E-4,0.0015823390913454675
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.9796391845,8.92318E-5,0.0029871692285506693,0.8868556678,2.85557E-4,0.0016898431879911224,0.9661340255,1.359407E-4,0.001165936104595788,0.9547422713,1.593307E-4,0.0012622626509566066,0.9540206236,2.361429E-4,0.0015366941790740279
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.9807065248,8.60671E-5,0.0029337194821591243,0.8899456501,1.858362E-4,0.0013632175174930815,0.9664945674,1.43068E-4,0.0011961103628010251,0.9562500054,1.5119E-4,0.0012295934287397602,0.9550815248,2.309924E-4,0.001519843412987009
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.9813753545,8.80304E-5,0.0029669917424893517,0.8934097409,1.565396E-4,0.0012511578637406232,0.9672779334,1.466509E-4,0.0012109950454068752,0.9568767852,1.702354E-4,0.001304742886548917,0.9560458422,2.246122E-4,0.0014987067758571054
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.9818181932,7.3462E-5,0.002710387426180988,0.8945454538,2.281402E-4,0.0015104310642991953,0.9681212127,1.379232E-4,0.0011744070844472967,0.9576969635,1.697268E-4,0.001302792385608697,0.9569999945,2.116102E-4,0.0014546827832898827
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.9832258165,5.73478E-5,0.0023947400694021054,0.8967741966,2.728642E-4,0.001651860163573176,0.9691612917,1.362893E-4,0.0011674300835596107,0.9589032209,1.968952E-4,0.0014031935005550731,0.958451606,1.825288E-4,0.001351032197987894
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.9831615031,5.8914E-5,0.002427220632740254,0.8945017159,2.5993E-4,0.0016122344742623513,0.9697938144,1.362916E-4,0.0011674399342150327,0.9604123712,2.017029E-4,0.0014202214616037881,0.9596907204,1.586119E-4,0.0012594121644640408
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.9841911614,6.3227E-5,0.0025144979618206094,0.8944852948,2.194166E-4,0.0014812717508951557,0.9708088213,1.307459E-4,0.0011434417344141326,0.9613970613,1.96739E-4,0.0014026368025971657,0.9608455932,1.437314E-4,0.0011988803109568528
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.9833333254,6.57877E-5,0.002564911304509378,0.8952380896,3.611321E-4,0.0019003475997827345,0.9717460269,1.247928E-4,0.0011171069778673842,0.9624206263,2.085147E-4,0.0014440038088592425,0.9619444406,1.435032E-4,0.0011979282115385714
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.9832617998,6.73351E-5,0.00259490076881564,0.8957081556,3.563236E-4,0.001887653569911598,0.9725751024,1.328078E-4,0.0011524226655181683,0.9630042922,2.127707E-4,0.0014586661715416589,0.962832613,1.433481E-4,0.001197280668849205
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.9830985844,7.93493E-5,0.0028169007792252817,0.8976525784,5.574046E-4,0.0023609417612469818,0.9733333313,1.397652E-4,0.0011822233291557056,0.9635680777,2.316003E-4,0.0015218419760277347,0.9644131446,1.608271E-4,0.0012681762495804752
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.9819587827,8.41392E-5,0.0029006757833304983,0.8953608394,6.911234E-4,0.002628922593002692,0.9744845515,1.531819E-4,0.001237666756441329,0.9637628955,2.455499E-4,0.0015670031908072172,0.9654639298,1.736463E-4,0.0013177492174158178
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.9800000012,1.034014E-4,0.003215608807053495,0.9045714319,8.85624E-4,0.0029759435478516724,0.9750857162,1.659171E-4,0.0012880881181037266,0.9649714315,2.854042E-4,0.001689391014537487,0.966457147,1.805187E-4,0.001343572476645752
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.9793548405,1.831428E-4,0.004279518664522915,0.9161290228,5.549776E-4,0.0023557962560459256,0.9751612908,1.953986E-4,0.0013978504927208775,0.9662580657,2.925028E-4,0.0017102713235039638,0.9675483835,1.820119E-4,0.001349117859936633
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.9772058725,2.216694E-4,0.004708177991537703,0.9205882311,5.022109E-4,0.002241006247202359,0.9749999928,2.413842E-4,0.0015536544017251714,0.9666911721,3.205222E-4,0.0017903133803890312,0.9686029392,2.215655E-4,0.0014885076419017809
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.9769230783,2.280825E-4,0.0047757983625777165,0.9247863293,6.136313E-4,0.002477158250899607,0.9750427365,2.917331E-4,0.0017080196134705245,0.9677777797,3.510228E-4,0.0018735602472298562,0.9703418821,3.179652E-4,0.0017831578729882555
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.9742268026,2.893211E-4,0.005378857685419833,0.9309278309,5.443961E-4,0.0023332297357954272,0.9754639161,3.537984E-4,0.0018809529499697753,0.9685566992,4.044591E-4,0.0020111168538898975,0.9719587612,4.381793E-4,0.00209327327408535
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.974358958,2.556797E-4,0.005056478023288542,0.9333333194,0.0011615165,0.003408102844692337,0.9752563965,4.159113E-4,0.002039390350080141,0.9680769104,5.395671E-4,0.002322858368476219,0.9721794766,6.078372E-4,0.0024654354584940975
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.9745762587,3.989914E-4,0.006316576604459096,0.9372881293,0.0014076414,0.0037518547413246156,0.973728807,5.709202E-4,0.0023893936469322084,0.969999994,7.362042E-4,0.002713308312742951,0.9716949123,8.30221E-4,0.002881355583748733
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.9769230783,6.50157E-4,0.008063231362177325,0.9358974397,0.0010592445,0.0032546036625063887,0.9717948735,8.301289E-4,0.0028811957587085266,0.9715384632,7.158368E-4,0.0026755126611548675,0.970256412,0.0013776156,0.0037116244422085594
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.9849999964,0.0011388894,0.010671876123718829,0.9699999928,0.0012222228,0.0034960303202346515,0.9669999951,0.0017282829,0.0041572622000542615,0.9749999964,0.0013888889,0.0037267799774067696,0.9644999999,0.0031967166,0.0056539513616585
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.97,0.0293939394,0.017144660801544018,0.92,0.0743434343,0.027265992426464145

==> tables/acc_rej_prediction_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.859870559,8.16661E-5,0.0028577281186285023,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.8630234897,7.91033E-5,0.002812530888719269,0.7690500498,5.83194E-5,7.636713953003609E-4,0.8546006134,0.0069767749,0.008352709081489669,0.8588355476,0.0074633699,0.008639079754233087,0.916377936,3.74666E-5,6.120996650873124E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.8663433731,8.20621E-5,0.0028646483204749582,0.7763309896,5.79357E-5,7.611550433387405E-4,0.8577032617,0.0070450936,0.008393505584676763,0.8619087914,0.0075128927,0.008667694445468183,0.9202847713,4.76526E-5,6.903086266301472E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.8696622133,8.94859E-5,0.002991419395537844,0.7780858994,5.41608E-5,7.359402149631449E-4,0.8607047546,0.0071166784,0.008436040777521171,0.86482694,0.0075729117,0.008702247813065311,0.9238323605,5.68238E-5,7.538156273254091E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.8727828085,8.83054E-5,0.0029716224524659928,0.7785548806,5.97201E-5,7.727878104628721E-4,0.8635074791,0.0071798819,0.00847341837749087,0.8675121158,0.0075871872,0.00871044614242003,0.9271476716,6.61304E-5,8.13206000961626E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.8757717729,8.72524E-5,0.0029538517227511605,0.7785395026,5.22856E-5,7.230878231584321E-4,0.866495634,0.0072561438,0.008518300182548158,0.8702150288,0.0075972843,0.008716240187144914,0.9301979989,7.28468E-5,8.535033684760711E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.8786790013,8.41047E-5,0.00290008103335062,0.7790232301,4.98311E-5,7.059114675368293E-4,0.869292168,0.007319867,0.00855562212816812,0.8727689365,0.0076213681,0.008730044730698692,0.9328571439,8.22734E-5,9.070468565625483E-4
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.8815354466,7.68472E-5,0.002772132752953942,0.7797303259,4.70772E-5,6.86128267891653E-4,0.872040019,0.0073660108,0.008582546708291193,0.875213134,0.0076406166,0.008741062063616755,0.9354197466,9.42236E-5,9.706884155072625E-4
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.8839305401,6.96196E-5,0.0026385526335474152,0.7805231869,4.42889E-5,6.654990608558363E-4,0.8746977377,0.0074096329,0.008607922455505741,0.8775093442,0.0076511971,0.008747112152019088,0.9376808101,1.036201E-4,0.0010179395856336464
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.8867555499,6.10941E-5,0.002471722071754832,0.781622225,3.83654E-5,6.193980949276483E-4,0.8773000014,0.0074462794,0.008629182695945196,0.8795888898,0.0076433585,0.008742630325022326,0.9396088868,1.098103E-4,0.001047904098665522
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.8893483102,6.10382E-5,0.0024705910224073913,0.7824269712,4.14515E-5,6.43828393285043E-4,0.8799191037,0.0074901054,0.008654539502480765,0.8817213446,0.0076342952,0.008737445393248533,0.9413528103,1.187525E-4,0.0010897362066114899
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.8922290325,5.92941E-5,0.0024350379873833592,0.7832765281,4.43988E-5,6.663242453940874E-4,0.8824789831,0.0075192195,0.008671343321539057,0.8837673262,0.0076177059,0.008727947009463336,0.9428538954,1.283523E-4,0.0011329267407913012
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.8951505423,5.66588E-5,0.0023803109040627444,0.7837278843,4.24227E-5,6.513271067597295E-4,0.8849528837,0.0075151192,0.008668978717242303,0.8857802805,0.0075972752,0.008716234967002669,0.9443507242,1.372024E-4,0.0011713342819195552
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.8975360334,5.74767E-5,0.0023974298738440713,0.7839377046,3.36836E-5,5.803757403613628E-4,0.8873849383,0.0075062721,0.008663874479700176,0.8877475575,0.0075849799,0.008709179008379607,0.9458461231,1.436814E-4,0.0011986717649131475
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.9001881421,5.19951E-5,0.002280243408059762,0.7838664174,3.15519E-5,5.617107796722437E-4,0.8898047975,0.0075057698,0.008663584592996135,0.8896942604,0.0075450996,0.008686253277449374,0.9471425223,1.52246E-4,0.001233880059000874
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.9029026747,5.37963E-5,0.0023194029404137607,0.7833214402,2.63675E-5,5.134929405551745E-4,0.8923316678,0.0074871411,0.008652826763549585,0.8915370011,0.0075202688,0.00867194833932952,0.9482869387,1.579713E-4,0.0012568663413426266
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.9060919762,5.31998E-5,0.002306508183380237,0.7834336579,2.82322E-5,5.313398159370329E-4,0.8948374689,0.0074690984,0.008642394575579155,0.8933084503,0.0074837706,0.00865087891488489,0.9493281984,1.645315E-4,0.0012826983277450703
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.9092836261,4.71557E-5,0.0021715363225145463,0.7830896676,2.54087E-5,5.04070431586698E-4,0.8971710518,0.0074428122,0.008627173465278184,0.8950389847,0.0074547959,0.008634115994124702,0.9503265125,1.685651E-4,0.00129832623019024
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.9129223287,5.17403E-5,0.002274649423537614,0.7826633811,2.52596E-5,5.025892955485622E-4,0.8996596813,0.007406446,0.008606071112883043,0.896823673,0.0074470432,0.008629625252581945,0.9514081395,1.721056E-4,0.0013118902393112009
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.9178776383,7.37661E-5,0.00271599153165101,0.7822471976,2.18265E-5,4.671883988285668E-4,0.9020549321,0.0073657282,0.008582382070264643,0.8986192268,0.0074097114,0.008607968052914694,0.9522996223,1.777358E-4,0.001333175907373067
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.9253033459,8.11397E-5,0.002848503115673213,0.7822042406,2.36735E-5,4.865542107514845E-4,0.9044160777,0.0073346031,0.008564229737693869,0.9002224463,0.0073916878,0.00859749254143323,0.9531648159,1.825148E-4,0.0013509803847576766
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.9328981102,7.65623E-5,0.00276698933861336,0.7816436291,2.23063E-5,4.7229545837325175E-4,0.9068202797,0.0072859956,0.008535804355771049,0.9018074784,0.0073710418,0.00858547715622143,0.9540040946,1.88085E-4,0.0013714408481593364
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.9373087883,5.7687E-5,0.0024018118161088305,0.7810733736,2.3829E-5,4.8814956724348326E-4,0.9090588531,0.0072368621,0.00850697484420872,0.903440499,0.0073505691,0.00857354599917677,0.9548794395,1.930806E-4,0.0013895344544127
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.9412660897,3.73692E-5,0.0019331114815240222,0.7799316943,2.50661E-5,5.006605636556569E-4,0.9113790387,0.0071627786,0.008463320034123725,0.9051063842,0.007298867,0.008543340681489882,0.9557945901,1.967845E-4,0.001402798987738443
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.9443587065,3.51438E-5,0.0018746679706017277,0.7792974949,2.65957E-5,5.157101899322913E-4,0.9135444382,0.0071082033,0.00843101613092989,0.9068281049,0.0072819366,0.008533426392721742,0.9566418308,1.983069E-4,0.0014082148273612232
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.9471143365,2.97623E-5,0.0017251753534061399,0.778451997,3.23612E-5,5.688690534736443E-4,0.9157847857,0.0070301675,0.008384609412489051,0.9084358114,0.007263743,0.008522759529635927,0.9574649417,1.979729E-4,0.0014070284289949512
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.9491664469,2.39845E-5,0.0015486929973367865,0.7773981988,3.25533E-5,5.705549929673738E-4,0.917797212,0.0069477171,0.008335296695379236,0.9100901899,0.0072381226,0.008507715674609725,0.9582098919,2.006037E-4,0.0014163463559454658
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.9513019383,1.8822E-5,0.0013719329429676948,0.7760387838,3.62566E-5,6.021345364617445E-4,0.9198725754,0.006894221,0.008303144585035237,0.9118005532,0.0072263641,0.008500802373893892,0.9589390582,2.003721E-4,0.0014155285232025528
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.9529213548,1.69241E-5,0.0013009265928560303,0.7750280857,3.37438E-5,5.808941383763482E-4,0.9219831473,0.0068167801,0.008256379412309006,0.9134522489,0.0072007473,0.008485721713560962,0.9597106767,2.010801E-4,0.0014180271506568554
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.9554258049,1.61027E-5,0.0012689641444895124,0.7732554793,3.22586E-5,5.679665483107258E-4,0.9239817706,0.0067545121,0.008218583880450452,0.9150327525,0.0071701832,0.008467693428555382,0.9605553949,2.006195E-4,0.00141640213216445
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.9572666824,1.44601E-5,0.0012025015592505483,0.7717422664,3.2818E-5,5.728699677937394E-4,0.9259607047,0.0066869832,0.008177397630053219,0.9165241274,0.0071257226,0.008441399528514214,0.9613493204,1.957964E-4,0.001399272668210167
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.9589097261,1.37016E-5,0.0011705383376891165,0.7702813625,3.00223E-5,5.479260899062938E-4,0.9276729208,0.0066136548,0.008132438010830455,0.9181740886,0.0070988788,0.00842548443711102,0.9621805382,1.875312E-4,0.0013694203153159369
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.9604402184,1.63575E-5,0.0012789644248375324,0.7684414148,3.26411E-5,5.713239011278979E-4,0.9294913754,0.0065301498,0.008080934228169414,0.9198602039,0.0070715056,0.008409224458890368,0.9630606771,1.787534E-4,0.0013369869109306942
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.9621792972,1.49427E-5,0.0012224033704142016,0.7666767299,3.68887E-5,6.073606836139461E-4,0.9312013271,0.0064356396,0.008022243825763463,0.9215303355,0.0070491089,0.008395897152776468,0.9637337804,1.749761E-4,0.0013227853189387913
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.9636948526,1.36051E-5,0.0011664090191695192,0.764767164,3.89182E-5,6.238445319148034E-4,0.9329901937,0.006366247,0.00797887648732577,0.9232199773,0.0070122029,0.008373889717449113,0.9644485295,1.662569E-4,0.0012894064525974733
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.9654013693,1.46029E-5,0.0012084245942548504,0.7628500283,4.87865E-5,6.984733352104431E-4,0.9347666439,0.0062759102,0.0079220642511911,0.9249222136,0.0069497466,0.008336514019660736,0.9652489138,1.589962E-4,0.0012609369532216906
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.9667298496,1.81253E-5,0.0013463023434578134,0.7610110521,5.13604E-5,7.166617054091839E-4,0.9363601887,0.0062069935,0.007878447499349094,0.9263033211,0.0069173784,0.008317077852226707,0.9661358613,1.461975E-4,0.00120912158197594
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.9678972781,1.53214E-5,0.0012377964291433385,0.758780098,5.19689E-5,7.208945831395878E-4,0.9378394869,0.0061389932,0.007835172748574213,0.927695027,0.0068703429,0.008288753163172373,0.9669983941,1.34507E-4,0.001159771529224614
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.9690150023,1.56021E-5,0.0012490836641314304,0.7564579308,5.3167E-5,7.291570475556003E-4,0.9393313742,0.0060340537,0.007767917159702464,0.9290117419,0.0068450868,0.008273503973528992,0.9678473616,1.217152E-4,0.001103246119413071
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.9702254593,2.14936E-5,0.0014660695754294883,0.7547745228,5.87838E-5,7.667059410230235E-4,0.940944961,0.0059592971,0.007719648372821135,0.9305702922,0.0068001851,0.008246323483832052,0.9685908484,1.113697E-4,0.0010553184353549407
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.971115607,2.36545E-5,0.0015380019505839386,0.7528817058,6.65625E-5,8.15858443604036E-4,0.9423727691,0.0058986042,0.007680237105714902,0.9318739456,0.006718977,0.008196936622909805,0.9693090641,1.026219E-4,0.0010130246788701645
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.9720260501,2.50508E-5,0.0015827444518936088,0.7507713377,8.54792E-5,9.245496200853689E-4,0.9436750096,0.0058221287,0.0076302874782015915,0.9332019198,0.0066574783,0.00815933716670662,0.9701234168,9.41579E-5,9.703499368784439E-4
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.9733960927,2.44243E-5,0.0015628275656642354,0.7479428113,9.54885E-5,9.771821733945006E-4,0.9450418407,0.0057641356,0.007592190461256883,0.9344979098,0.0065730914,0.008107460391515952,0.9708751738,8.60168E-5,9.274524246558419E-4
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.9744945049,3.36531E-5,0.0018344781274247997,0.7457963824,1.299256E-4,0.0011398491128215172,0.9464952111,0.00571469,0.007559556865319554,0.9358602354,0.0064952873,0.008059334525877431,0.9716956383,7.90495E-5,8.890978573812896E-4
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.9750812531,4.02573E-5,0.0020064221888725212,0.7431563735,1.415177E-4,0.001189612121659829,0.9478223205,0.0055991674,0.0074827584485936734,0.9371542078,0.0064340945,0.008021280758083463,0.9724810404,7.39775E-5,8.601017381682239E-4
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.9756985307,4.14038E-5,0.002034792372700468,0.7411029398,1.75317E-4,0.001324073260813011,0.9491838226,0.0055160701,0.007427025043717033,0.9381875011,0.0063697083,0.007981045232298837,0.9730330878,7.06661E-5,8.406313103852366E-4
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.976329577,3.57794E-5,0.0018915443425941672,0.7382396996,1.988293E-4,0.0014100684380554016,0.9503857672,0.0054380455,0.007374310476241151,0.9393483129,0.0063087774,0.007942781250922123,0.9737228465,6.5622E-5,8.100740706873662E-4
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.9766501367,3.22772E-5,0.0017965856506161903,0.7354444861,2.184879E-4,0.001478133620482262,0.9516291481,0.0053597601,0.007321038246041336,0.9403777179,0.006277354,0.007922975451179941,0.974265548,6.25689E-5,7.910050568738483E-4
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.977401793,2.95326E-5,0.0017185051643797873,0.7327498972,2.083511E-4,0.001443437217200665,0.9529327127,0.0052892399,0.007272716067605004,0.9415947086,0.0062280539,0.007891802012214955,0.9750175023,5.81908E-5,7.628289454392773E-4
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.9777160943,3.34286E-5,0.0018283489820053501,0.730015856,2.284403E-4,0.0015114241628345101,0.9541673276,0.0051964823,0.007208663052189359,0.9427319589,0.0061304505,0.007829719343629119,0.975685963,5.64625E-5,7.514153312250157E-4
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.9777103543,3.56545E-5,0.0018882399211964565,0.7277103484,2.097371E-4,0.0014482302993654014,0.9552953073,0.005133473,0.0071648258876263,0.9438268638,0.0060634818,0.007786836199638464,0.9763106829,5.46387E-5,7.391799510268118E-4
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.9780437469,3.43234E-5,0.0018526575506552742,0.7261246383,2.072056E-4,0.0014394637890547993,0.9563887739,0.0050791129,0.007126789529654991,0.9447007883,0.0059870776,0.0077376208229661915,0.9769046611,5.34182E-5,7.308775547244559E-4
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.9782645345,3.68353E-5,0.0019192524586411242,0.7223251879,2.140965E-4,0.0014632036768679883,0.9573673117,0.0050206142,0.0070856292592824804,0.9456613287,0.0059127084,0.007689413761789646,0.9774641973,5.206E-5,7.215261603018978E-4
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.9783562779,3.49752E-5,0.0018701657680537304,0.7206540406,1.758856E-4,0.001326218684832935,0.9584337351,0.0049544243,0.007038767150574027,0.9466394109,0.0058324345,0.007637037711050012,0.9780852008,4.83349E-5,6.952330544500887E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.978285712,3.56887E-5,0.0018891453093925837,0.7176703393,1.599397E-4,0.0012646726849268155,0.9594681358,0.0049029839,0.00700213103276424,0.9474989012,0.0057540791,0.007585564646089307,0.978571431,4.57442E-5,6.763445867307581E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.9782471955,3.6368E-5,0.0019070395905696348,0.7146516919,1.362993E-4,0.001167472911891321,0.9603101102,0.0048516015,0.006965343853680162,0.9484179798,0.0056525539,0.007518346826264402,0.9791640431,4.41186E-5,6.64218337596908E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.9783088207,4.13378E-5,0.002033169938790164,0.7109834611,1.358427E-4,0.0011655157656591353,0.9611351132,0.0047444917,0.006888027076021115,0.9492738974,0.005580717,0.00747041966692635,0.9798529392,4.23614E-5,6.508563589610229E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.9786923707,4.2973E-5,0.0020729930052945183,0.7066792011,1.185971E-4,0.001089022956599171,0.9622577628,0.0046214823,0.006798148497936773,0.9501364061,0.005500604,0.007416605692633254,0.9803809971,4.17607E-5,6.46225192947474E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.9787674546,3.84001E-5,0.0019595943457766966,0.7036109865,1.220957E-4,0.0011049692303408273,0.9632258064,0.0045313951,0.006731563785629607,0.951006259,0.0054137436,0.007357814621203771,0.9809195983,3.80101E-5,6.165233166718027E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.9792406321,3.68741E-5,0.0019202630028201865,0.7006410182,1.295393E-4,0.0011381533288621528,0.9641370806,0.0043904778,0.006626068064848112,0.9516814598,0.0053398595,0.007307434228236338,0.9814398444,3.7545E-5,6.127397489962603E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.9799797773,4.01677E-5,0.0020041881149233474,0.6961071849,1.262883E-4,0.0011237806725513657,0.9652072817,0.0042798582,0.0065420625188085755,0.9525075841,0.005217212,0.007223027066265223,0.9820677483,3.41536E-5,5.84410814410548E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.9804043531,4.442E-5,0.0021076052761368766,0.6913426757,1.230359E-4,0.001109215488532323,0.9660186681,0.0041600085,0.006449812787980749,0.9533177823,0.0051560212,0.007180543990534422,0.9826179367,3.23004E-5,5.683344086011334E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.9806812048,4.67683E-5,0.002162597974659183,0.688557744,1.414161E-4,0.0011891850150418143,0.9669877595,0.0040446053,0.006359721141685381,0.9540659946,0.0050418909,0.007100627366648669,0.9832038313,3.12206E-5,5.587539709031158E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.980983609,5.19441E-5,0.0022791248320353143,0.6843169391,1.385565E-4,0.0011771002506158939,0.9678524613,0.0038924952,0.0062389864561481455,0.9549180305,0.0049261071,0.007018623155576883,0.9837322372,2.95822E-5,5.438952104955513E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.9817977488,5.59132E-5,0.002364597217286699,0.6823595464,1.482136E-4,0.0012174300801278076,0.9688932598,0.003727737,0.006105519633905046,0.9556516844,0.0048574232,0.0069695216478607765,0.9842471945,2.9795E-5,5.458479641805033E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.9821490407,5.39505E-5,0.0023227246931136715,0.6794916153,1.802038E-4,0.0013424000893921305,0.9698035827,0.0035913586,0.005992794506738905,0.9562564975,0.0047273576,0.0068755782302290765,0.9848931241,3.03086E-5,5.505324695238239E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.982986325,4.2325E-5,0.0020573040611440983,0.677394408,2.003822E-4,0.0014155641984735273,0.9706424844,0.0034890281,0.005906799556443404,0.9569839418,0.004612153,0.006791283383867882,0.9854253483,3.00733E-5,5.483912836652311E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.9837622523,3.53973E-5,0.001881417019164013,0.6765318573,2.16968E-4,0.0014729833671837575,0.9714705881,0.0033692889,0.005804557605881778,0.9576225507,0.0045138051,0.006718485766897181,0.985765925,3.15524E-5,5.617152303436324E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.9840808511,3.14636E-5,0.001773798184687311,0.6739103019,2.393295E-4,0.0015470277954839726,0.9724510452,0.0032547243,0.005705019106015334,0.9584207219,0.0043855999,0.006622386201362769,0.9861844629,3.36069E-5,5.79714584946765E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.9846053421,3.22635E-5,0.0017962043313609953,0.6750163019,2.726895E-4,0.0016513312811183589,0.9734637907,0.0030881346,0.0055570987034602864,0.9591585153,0.0042933418,0.006552359727609589,0.9863926911,3.41274E-5,5.841866140198694E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.9847034991,3.15889E-5,0.0017773266441484525,0.6729110539,2.675233E-4,0.001635613952007013,0.9744676554,0.0029773225,0.005456484674220207,0.959818064,0.0042145546,0.0064919601046217155,0.9865835607,3.53365E-5,5.944451194181007E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.9847280383,3.25766E-5,0.0018048988891347904,0.6783821523,2.36967E-4,0.0015393732490854841,0.9752370989,0.0028798169,0.005366392549935198,0.9605090684,0.0041005816,0.006403578374627737,0.986827057,3.53463E-5,5.945275435166986E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.9848375499,3.30166E-5,0.001817047054976838,0.6818772554,3.020384E-4,0.0017379251997712674,0.9762238264,0.0027686504,0.005261796651334979,0.9611407936,0.0040047478,0.006328307672672055,0.9871191335,3.76159E-5,6.133180251712809E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.9850187361,3.35411E-5,0.0018314229440519743,0.6868164778,2.390833E-4,0.0015462318713569448,0.9770861429,0.0026697887,0.005166999806464095,0.9617752808,0.0039220122,0.006262597065116037,0.9875580561,3.5875E-5,5.989574275355469E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.9856143057,3.63138E-5,0.0019056180099904598,0.6933125973,1.806215E-4,0.0013439549843651758,0.9779082412,0.0025355576,0.005035432056934142,0.9623250395,0.0037867139,0.00615362811681044,0.9878460354,3.79373E-5,6.159326261856893E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.9864077687,3.8373E-5,0.001958902754094751,0.7005663455,1.008708E-4,0.0010043445623888249,0.978705501,0.0024507871,0.004950542495525112,0.9628802568,0.00375678,0.006129257703833311,0.9881634289,3.80008E-5,6.164478891195913E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.9874473453,3.39806E-5,0.0018433827600365584,0.7079191267,8.95927E-5,9.465342043476295E-4,0.9794271296,0.0023667163,0.004864890851807469,0.9635046339,0.0036787392,0.006065261082591581,0.9885509694,3.77107E-5,6.140903842269474E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.9878734708,3.46276E-5,0.0018608492684793144,0.713268888,1.982001E-4,0.0014078355727854017,0.9800790858,0.0022742032,0.004768860660577115,0.9642794377,0.0035328684,0.005943793738009421,0.9888752216,3.75202E-5,6.125373458002377E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.9880514741,3.04119E-5,0.0017439007999310052,0.7255514741,2.266256E-4,0.0015054089145478049,0.9808915418,0.0021730453,0.004661593397112193,0.9648345584,0.0034622148,0.005884058803241178,0.9891452199,3.80354E-5,6.167284653719171E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.9886429191,2.26026E-5,0.0015034161100640102,0.7370548606,2.179569E-4,0.001476336343791617,0.981443693,0.0020718146,0.004551719015932332,0.9651588053,0.0033745982,0.005809129194638384,0.9894995171,3.98624E-5,6.313667713777785E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.9889787614,2.82743E-5,0.0016814963574150257,0.7494438887,2.873539E-4,0.0016951516156379642,0.9821941358,0.0019330385,0.004396633371114767,0.965733065,0.0032816972,0.005728609953557669,0.98976744,4.08179E-5,6.38888879227053E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.9891489327,2.56023E-5,0.0016000718733856925,0.7624468088,3.825388E-4,0.001955859913183968,0.9829574466,0.0018772831,0.004332762513685697,0.966329788,0.0031305902,0.005595167736538379,0.9900531882,4.0911E-5,6.396170729428664E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.9888763964,2.76199E-5,0.0016619235842841873,0.7775280893,3.181418E-4,0.0017836529931575815,0.9837528121,0.0017927135,0.004234044756494669,0.9668426967,0.0030636245,0.005535001806684438,0.9903820235,4.12998E-5,6.42649204465391E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.9895362616,2.47584E-5,0.0015734802191320995,0.7941735923,4.05764E-4,0.002014358458666183,0.9841973799,0.0017327788,0.004162665972667036,0.9669916779,0.0030371001,0.005510989112672969,0.9904637313,4.61285E-5,6.791796522275973E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.9892676711,2.5242E-5,0.0015887731115549507,0.8074494958,3.773881E-4,0.0019426479351647844,0.9848232329,0.0015764144,0.003970408543210635,0.96780303,0.0029453389,0.005427097658970216,0.9907828301,4.80361E-5,6.930808033699966E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.9892183244,2.66393E-5,0.0016321550171475747,0.8227762818,3.62961E-4,0.0019051535371197776,0.9853234535,0.0014834705,0.0038515847387796103,0.9681805968,0.0028724224,0.005359498484000159,0.9910646892,4.96334E-5,7.045097586265218E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.9890331864,2.69305E-5,0.0016410514921842033,0.8373737454,3.766794E-4,0.0019408230212979237,0.9859018743,0.0013542576,0.003680023912965784,0.9687590224,0.0027801813,0.005272742455307295,0.9913419914,4.97216E-5,7.051354479814499E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.9891135395,2.79493E-5,0.0016718044143978086,0.8519440114,2.949715E-4,0.0017174734350201752,0.9865629923,0.0012532917,0.003540186012062078,0.9694401228,0.0026849952,0.005181693931524709,0.9914930081,5.46502E-5,7.392577358404848E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.9890572429,2.598E-5,0.001611831256676703,0.866329962,2.268602E-4,0.0015061879032843145,0.9868518561,0.0012028766,0.003468251144308901,0.9699831671,0.0025429764,0.005042793273573685,0.9916330069,6.26071E-5,7.912464849842936E-4
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.9889705896,3.30402E-5,0.0018176963442775584,0.8790441096,1.800688E-4,0.0013418971644652954,0.9874448591,0.0010970196,0.0033121286206909298,0.9704227912,0.0025235521,0.005023496889617829,0.9920036858,7.02019E-5,8.378657410349226E-4
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.9890909076,3.28311E-5,0.0018119354293130868,0.8898989975,2.333092E-4,0.0015274462347329937,0.9883232367,9.38068E-4,0.0030627895781460404,0.9709494925,0.0024449187,0.0049446119160152496,0.9922020245,8.19558E-5,9.052944272445291E-4
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.9907865226,3.19263E-5,0.0017867932169112351,0.9038202345,2.073811E-4,0.0014400732620252347,0.9887191004,9.37845E-4,0.0030624255092981446,0.9713707876,0.0023991073,0.004898068292704788,0.9926067394,8.92954E-5,9.449624331157297E-4
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.9909090936,3.71278E-5,0.0019268575453312577,0.9085858583,2.29285E-4,0.001514215968744221,0.9889393926,8.927376E-4,0.0029878714831799574,0.9714898986,0.0023712141,0.004869511371790808,0.9930808085,1.041715E-4,0.0010206444042858414
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.9913544655,3.87568E-5,0.001968674681098937,0.9167146981,2.149157E-4,0.0014660003410640805,0.9894812679,7.908023E-4,0.0028121207299829786,0.9713544637,0.0023906431,0.0048894203132886825,0.9934582138,1.24635E-4,0.0011164004657827763
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.9942760885,4.54729E-5,0.0021324375723570433,0.9218855202,1.607292E-4,0.00126779020346428,0.9895959538,7.500771E-4,0.0027387535486056423,0.9711784416,0.0024602541,0.004960094857963908,0.9934343398,1.494099E-4,0.001222333424234157
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.9947580695,6.5217E-5,0.002553761930955977,0.9262096882,1.736108E-4,0.001317614511152636,0.9895564568,7.472931E-4,0.002733666219566683,0.970766139,0.002452128,0.004951896606351954,0.9935887134,1.813448E-4,0.0013466432341195645
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.9949494958,9.06937E-5,0.0030115394734255103,0.9297979832,4.106724E-4,0.0020265053663881573,0.990101018,7.14687E-4,0.0026733630505413964,0.9691414165,0.002529063,0.0050289790216305336,0.9938888937,2.284322E-4,0.0015113973666776054
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.9939597309,1.24619E-4,0.003530141640217854,0.932885915,8.808415E-4,0.0029678974038871357,0.9901342213,7.429414E-4,0.002725695140693471,0.9677181125,0.0027532607,0.005247152275282279,0.9932885844,2.902773E-4,0.0017037526228886634
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.9929292977,2.278676E-4,0.00477354794675826,0.9343434215,8.672584E-4,0.0029449251263826727,0.989494946,7.130174E-4,0.002670238566121012,0.965252524,0.0027503269,0.005244355918508964,0.994949491,1.16459E-4,0.0010791617117003364
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.9899999976,4.666668E-4,0.006831301486539736,0.9219999969,0.0013733334,0.0037058513191977898,0.9884000033,8.014546E-4,0.0028309973507582094,0.9582000023,0.0026674345,0.005164721192862205,0.9964000022,7.57979E-5,8.706198940984522E-4
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.03162277660168379,0.99,0.01,0.01,0.97,0.0293939394,0.017144660801544018,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_prediction_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7864589095,3.52734E-5,0.001878121401826836,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.7893514156,3.97007E-5,0.0019925034504361594,0.7724072337,2.9016E-5,5.386650164991226E-4,0.8421820503,0.0020837055,0.004564762315827627,0.8421986973,0.0028147774,0.005305447577726124,0.8416444665,2.03294E-5,4.508813591178948E-4
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7919663548,4.02487E-5,0.0020062078656011696,0.7739207029,2.67867E-5,5.175586923238755E-4,0.8455738866,0.0021609967,0.004648652170253223,0.8455266309,0.0028543913,0.005342650372240355,0.8440096074,2.41183E-5,4.911038586694265E-4
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7949178696,3.93621E-5,0.0019839884072241957,0.7754794836,3.01752E-5,5.493195791158367E-4,0.8487432235,0.002224884,0.004716867604671558,0.8485926998,0.0028802371,0.005366784046335384,0.8463559079,2.84131E-5,5.330393981686532E-4
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.7976533115,4.0306E-5,0.0020076354250709964,0.7768683612,2.6748E-5,5.171846865482388E-4,0.8517808682,0.0022909629,0.004786400422029064,0.8514946818,0.0029030152,0.005387963622742826,0.8485764533,3.3926E-5,5.824602990762546E-4
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.8009832323,3.56766E-5,0.0018888250316003335,0.7775510192,2.69626E-5,5.1925523589079E-4,0.854614557,0.0023463931,0.004843958195525638,0.8542212695,0.0029204364,0.005404106216572727,0.8506709063,4.04054E-5,6.356524207458034E-4
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.803766185,3.52974E-5,0.001878760229513069,0.7781879008,2.77355E-5,5.266450417501337E-4,0.8575557417,0.0024008499,0.004899846834340845,0.8569319427,0.0029298125,0.005412774242474925,0.8527891433,4.62853E-5,6.803330066959857E-4
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.8069800735,3.42154E-5,0.0018497405223436068,0.7805452406,2.77945E-5,5.27204893755739E-4,0.8604262286,0.0024519537,0.004951720610050611,0.8594767034,0.0029330634,0.0054157763986339025,0.8548168504,5.33646E-5,7.305107802079309E-4
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.809948808,3.44308E-5,0.0018555538256811632,0.7833447158,2.38027E-5,4.8788010822332163E-4,0.8632150185,0.0024862548,0.004986235854830776,0.8620494872,0.002933123,0.0054158314227826555,0.8567389083,6.15661E-5,7.846406820959515E-4
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.8133960128,3.29801E-5,0.0018160424003860704,0.7858794034,1.96399E-5,4.431692678875646E-4,0.8659095985,0.0025344124,0.0050342947867601075,0.8645122045,0.0029351449,0.0054176977582733425,0.858610369,6.9442E-5,8.333186665375977E-4
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.8165881813,2.93217E-5,0.0017123580233117139,0.7874236941,1.78008E-5,4.2190994299731786E-4,0.8684310138,0.0025672914,0.005066844580209659,0.8669815135,0.0029385343,0.005420824937221271,0.8604325813,7.85855E-5,8.864846304364221E-4
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.8197212815,3.09399E-5,0.0017589741328399345,0.7884900391,1.70819E-5,4.1330255261732895E-4,0.8709499043,0.0025964833,0.005095569938682031,0.8694566923,0.0029333369,0.0054160288957870225,0.8622287905,8.84222E-5,9.403307928596192E-4
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.8228703916,3.16817E-5,0.0017799353920859037,0.7895370662,1.73399E-5,4.1641205554114304E-4,0.8734064764,0.002618032,0.005116670792615058,0.871700114,0.0029288345,0.005411870748641361,0.8639577204,9.82315E-5,9.911180555312268E-4
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.8259316027,3.09378E-5,0.0017589144379417665,0.7915365934,1.81931E-5,4.2653370324043566E-4,0.8758765721,0.0026431748,0.005141181576252681,0.8739935035,0.0029198246,0.005403540135873889,0.8655688888,1.093343E-4,0.0010456304318448273
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.8287513614,3.24016E-5,0.001800044443895761,0.7927254558,1.62944E-5,4.0366322596937165E-4,0.8781945986,0.0026563571,0.005153985933236528,0.8760688204,0.002906222,0.005390938693771243,0.8672216177,1.188526E-4,0.00109019539533058
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.8316834509,3.31285E-5,0.0018201236221751533,0.7937759757,1.31302E-5,3.623561783659829E-4,0.8804838878,0.002670423,0.0051676135691438845,0.8781272495,0.0029020016,0.005387022925512755,0.8689029449,1.298458E-4,0.0011394990127244515
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.8347350657,3.56262E-5,0.0018874903973265665,0.7949817896,1.11167E-5,3.3341715612727547E-4,0.8826689082,0.0026756732,0.005172690982457777,0.880091579,0.0028951442,0.005380654421164771,0.8705149025,1.415449E-4,0.0011897264391447305
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.8374976337,3.65623E-5,0.0019121270878265388,0.7957631946,1.27562E-5,3.5715822824064963E-4,0.8848477387,0.0026887335,0.005185299894895184,0.881930207,0.0028956444,0.005381119214438572,0.8720682806,1.532929E-4,0.00123811509965754
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.8407045782,3.03602E-5,0.001742417860330868,0.7965154111,1.21055E-5,3.4792959057832373E-4,0.8869241804,0.0027071926,0.00520306890209999,0.8837172097,0.0028892709,0.005375193856969254,0.873601377,1.644658E-4,0.0012824422014266375
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.843473202,3.04523E-5,0.0017450587382664229,0.7972865641,1.37881E-5,3.713233092602725E-4,0.8889776146,0.0027198583,0.005215226073719144,0.8854423892,0.0028726218,0.005359684505640234,0.8751002991,1.746746E-4,0.0013216451868788386
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.846448195,2.93402E-5,0.0017128981289031755,0.7978610635,1.46194E-5,3.823532398188879E-4,0.8909684086,0.0027295945,0.0052245521339154034,0.8872174251,0.0028692575,0.005356545061884573,0.8765806508,1.857494E-4,0.0013628991158556088
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.8491057277,2.99074E-5,0.0017293756098661736,0.7983604968,1.19488E-5,3.456703632074928E-4,0.8929391897,0.0027302269,0.005225157318205835,0.8888990414,0.0028633563,0.005351033825346276,0.8780296117,1.955984E-4,0.0013985649788265113
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.8518265009,2.79605E-5,0.001672139348260186,0.7986213148,1.29369E-5,3.596790235751871E-4,0.8947750819,0.0027162189,0.005211735699361586,0.8905414104,0.0028498019,0.005338353585142146,0.8794676507,2.068791E-4,0.0014383292390826238
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.8545361876,2.59871E-5,0.0016120514880114717,0.7988787055,1.34114E-5,3.662157833846051E-4,0.8966890895,0.002715847,0.005211378896223149,0.8921855217,0.0028366411,0.0053260126736612255,0.8808144724,2.164822E-4,0.001471333408850625
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.8571576118,3.09766E-5,0.0017600170453720043,0.7988432169,1.57151E-5,3.96422754140072E-4,0.8984693247,0.0027337302,0.005228508582760479,0.8936738259,0.0028267772,0.0053167444926383286,0.8822960144,2.229546E-4,0.0014931664341258145
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.8595395029,3.47761E-5,0.0018648351133545293,0.7993406594,1.88566E-5,4.342418680873598E-4,0.900165354,0.0027550114,0.005248820248398682,0.8951292497,0.0028190336,0.005309457222730022,0.8838283604,2.313589E-4,0.0015210486514244048
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.862745297,3.99479E-5,0.001998697075597,0.8015805662,1.82949E-5,4.2772537918622506E-4,0.9019306213,0.0027598317,0.005253410035396057,0.8965439695,0.0028049479,0.0052961758845416,0.8854428768,2.368323E-4,0.0015389356711701758
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.8653333426,3.89465E-5,0.0019734867620533965,0.8046021581,1.99504E-5,4.4665870639672974E-4,0.9036010933,0.0027557281,0.00524950292884955,0.8978204411,0.0027983377,0.005289931663074675,0.8869182754,2.458101E-4,0.0015678332181708614
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.8680039227,3.89354E-5,0.0019732055138783696,0.806726259,1.76931E-5,4.2063166785205315E-4,0.9052654535,0.0027464468,0.005240655302536125,0.8991169721,0.0027839374,0.005276303061803786,0.8884650624,2.547871E-4,0.001596205187311456
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8704477549,3.38575E-5,0.0018400407604180946,0.8092869043,1.74764E-5,4.180478441518387E-4,0.9068457729,0.002739075,0.005233617295905386,0.9003084576,0.0027899623,0.005282009371441895,0.8898916554,2.628598E-4,0.0016212951612831021
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8727741718,3.58722E-5,0.0018939957761304538,0.8117627263,1.54742E-5,3.9337259691035926E-4,0.9083415568,0.0027341077,0.005228869571905576,0.9013702631,0.0027795237,0.005272118834017307,0.8913882029,2.713511E-4,0.0016472738084483708
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.8751308322,3.37031E-5,0.0018358404070071015,0.8137883961,1.11214E-5,3.3348763095503257E-4,0.9098270762,0.0027358287,0.005230514984205666,0.9024755412,0.0027748751,0.005267708325258717,0.8928976107,2.77865E-4,0.0016669283127957242
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8774789393,3.55603E-5,0.0018857438850490805,0.8170033514,1.01093E-5,3.1795125412553417E-4,0.9112085891,0.0027239281,0.005219126459475761,0.90348378,0.0027673687,0.005260578580346462,0.8943299067,2.882981E-4,0.0016979343332414244
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.8797329068,3.42382E-5,0.0018503567223646363,0.819985944,1.091E-5,3.303028912982749E-4,0.9125808358,0.0027150714,0.005210634702221986,0.9044482201,0.0027637463,0.005257134485629981,0.8957872558,2.978003E-4,0.0017256891377070206
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.8819814444,2.60278E-5,0.0016133133607579154,0.8219790637,1.35601E-5,3.682404106015525E-4,0.9140140367,0.0027078968,0.00520374557410333,0.9054008108,0.0027551449,0.005248947418292548,0.8972276407,3.090862E-4,0.001758084753360884
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8841444194,2.35985E-5,0.0015361803279563243,0.8239463806,1.29216E-5,3.5946627101857555E-4,0.9153918612,0.0026900073,0.005186528029423923,0.9063808697,0.0027600225,0.0052535916285908636,0.8985786718,3.188414E-4,0.0017856130599880815
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8860542178,2.46857E-5,0.0015711683550784746,0.8256102026,1.54546E-5,3.9312339029877116E-4,0.9167067301,0.0026979043,0.0051941354429779745,0.9072979283,0.0027528261,0.005246738129542964,0.8999840552,3.29737E-4,0.0018158661844970845
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.8875155628,2.0822E-5,0.0014429830213831347,0.827498132,1.6101E-5,4.012605138809449E-4,0.917974084,0.0027033281,0.0051993539021689995,0.9080887109,0.0027500987,0.005244138346763938,0.9013555938,3.406605E-4,0.0018456990545590037
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8894037187,2.12385E-5,0.0014573434735847277,0.8289403617,1.5282E-5,3.909219871022862E-4,0.9192074972,0.0027019576,0.005198035782870295,0.9088872015,0.0027346092,0.005229349099075333,0.9027699727,3.543077E-4,0.0018823062981353487
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8907862544,2.09719E-5,0.0014481678079559703,0.8309998751,1.59857E-5,3.9982121004268894E-4,0.9204928589,0.0026971316,0.005193391570062862,0.9097066021,0.0027457484,0.005239988931286019,0.9041616255,3.652726E-4,0.001911210611104909
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.8923600197,2.02474E-5,0.0014229335894552493,0.8323129356,1.47175E-5,3.8363394010436564E-4,0.9216627395,0.0026885959,0.00518516721041858,0.9105193597,0.0027390379,0.005233581851848693,0.9055193621,3.759635E-4,0.0019389778234936055
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8937342048,1.57735E-5,0.00125592595323132,0.8335905313,2.02242E-5,4.49713241966478E-4,0.922920047,0.002681803,0.005178612748603625,0.911358254,0.0027385015,0.005233069367015882,0.9066555816,3.862064E-4,0.0019652134744093325
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8953309,1.89029E-5,0.0013748781764214603,0.8349979639,1.73097E-5,4.160492759277439E-4,0.9241629452,0.0026651367,0.005162496198545816,0.9120395219,0.002739512,0.005234034772524921,0.9079361218,4.041729E-4,0.0020104051830414685
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8975764334,1.89487E-5,0.001376542770857484,0.8358303487,1.84262E-5,4.2925749847847735E-4,0.92531672,0.0026727263,0.005169841680361208,0.9127155048,0.0027300741,0.005225011100466677,0.909151749,4.164891E-4,0.0020408064582414474
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8991869867,2.35557E-5,0.0015347866301215944,0.8367956221,1.92079E-5,4.38268182737465E-4,0.9264788336,0.0026667727,0.005164080460256211,0.9133207154,0.0027147397,0.005210316401141106,0.9104527605,4.318094E-4,0.002078002406158376
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.9009133756,2.60252E-5,0.0016132327792355323,0.8381047606,1.72679E-5,4.1554662794925914E-4,0.9275981176,0.0026669987,0.005164299274829065,0.9137947756,0.0027217837,0.005217071688217443,0.9116454983,4.418725E-4,0.0021020763544647944
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.9025290608,2.30568E-5,0.0015184465746281627,0.8386337221,1.63697E-5,4.04594859087458E-4,0.9287267452,0.0026639553,0.005161351857798497,0.9142500025,0.0027297037,0.005224656639435743,0.9127805239,4.554818E-4,0.0021342019585784285
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.9041469157,1.92919E-5,0.0013889528429719997,0.8387736917,1.59598E-5,3.9949718397005004E-4,0.9298711509,0.0026551187,0.005152784392927769,0.9148000586,0.0027491977,0.005243279222013644,0.9138788462,4.736223E-4,0.0021762865160635443
0.48,0.9659215099,7.396E-7,8.6E-5,0.9060075402,1.66072E-5,0.0012886892565704116,0.8400301874,1.08441E-5,3.293038110924318E-4,0.9309041518,0.0026606728,0.005158170993675956,0.9152664143,0.0027595379,0.005253130400056713,0.9149992442,4.917544E-4,0.0022175536070183285
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.9075111628,1.53169E-5,0.0012376146411545073,0.8418500841,1.1636E-5,3.411158161094264E-4,0.9319670606,0.0026449923,0.005142948862277361,0.9157010913,0.002779428,0.005272028072762891,0.9159750652,5.106624E-4,0.0022597840604801156
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.9095133424,1.32051E-5,0.001149134456884833,0.8443485081,1.14584E-5,3.385025849236605E-4,0.9330015701,0.0026386194,0.005136749361220576,0.9159764493,0.0027966456,0.005288332062191254,0.9169591838,5.264216E-4,0.002294387935812076
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.910988307,1.43799E-5,0.0011991622075432497,0.8461156547,1.22189E-5,3.4955543194177367E-4,0.9339996803,0.0026359174,0.005134118619587982,0.9163511139,0.0028124819,0.005303283794027998,0.9180442101,5.387043E-4,0.002321000430848732
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.912412107,1.80258E-5,0.001342601951436091,0.8479640186,1.27001E-5,3.5637199665518055E-4,0.9351332802,0.0026410604,0.005139124828217349,0.9166606706,0.0028302584,0.005320017293204977,0.9190449727,5.501212E-4,0.002345466264946055
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.913410157,1.73548E-5,0.001317376180139902,0.8498162985,1.17262E-5,3.424353953667757E-4,0.9360704738,0.0026449886,0.005142945265118033,0.9169488984,0.0028423595,0.005331378339604122,0.9201903814,5.543269E-4,0.0023544147892841654
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.9149488091,1.92987E-5,0.001389197610133274,0.8508703172,1.27709E-5,3.573639601302851E-4,0.9370324183,0.0026514716,0.0051492442163874885,0.9172201246,0.0028834584,0.005369784353211961,0.9212935191,5.64341E-4,0.002375586243435502
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.9160823286,2.0645E-5,0.0014368368035375485,0.8523809552,1.25762E-5,3.5462938400533027E-4,0.9380184925,0.002662974,0.005160401147197764,0.9174795026,0.0029029133,0.0053878690592849415,0.9222361755,5.766671E-4,0.002401389389499337
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.9174991071,1.66752E-5,0.001291324901022202,0.8534962475,9.1573E-6,3.0261031046545654E-4,0.9388940424,0.002678298,0.005175227531229907,0.9176828367,0.0029301563,0.005413091815219838,0.9231644702,5.848916E-4,0.0024184532246872173
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.9188937604,1.80397E-5,0.0013431195032460811,0.854581964,1.15538E-5,3.399088113009135E-4,0.9398101497,0.002696408,0.005192694868755529,0.9178605336,0.0029637362,0.005444020756756903,0.9241036874,5.942455E-4,0.002437715118712603
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.9206690311,1.54852E-5,0.0012443954355428983,0.8555036426,1.17098E-5,3.421958503547347E-4,0.9406933284,0.0027089605,0.00520476752602842,0.9180601734,0.0029944737,0.005472178451037576,0.9250439161,6.046538E-4,0.0024589709229675735
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.9216925085,1.70579E-5,0.0013060589573216058,0.8563277721,1.17564E-5,3.4287607090609283E-4,0.941524027,0.002714287,0.005209881956436249,0.9182768542,0.0030265366,0.0055013967317400405,0.9259257096,6.191824E-4,0.0024883375976743993
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.9234105229,1.74826E-5,0.0013222178337929042,0.8573390841,1.40165E-5,3.743861642742691E-4,0.9424332786,0.0027399147,0.005234419452050055,0.918379119,0.0030656064,0.005536791850882603,0.9270663297,6.20973E-4,0.002491932984652677
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.9249748349,1.91594E-5,0.0013841748444470446,0.8575769722,1.73977E-5,4.171055022413394E-4,0.9433950508,0.0027552528,0.005249050199798055,0.9184423417,0.0031094634,0.005576256271011941,0.9280800939,6.215031E-4,0.0024929963898890828
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.9257797897,2.07195E-5,0.001439426969317999,0.8584383368,2.51099E-5,5.01097794846475E-4,0.9443028307,0.0027778561,0.005270537069407633,0.9184527981,0.0031440846,0.005607213746594649,0.9291365385,6.100129E-4,0.002469843922194275
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.9273865044,2.56711E-5,0.0016022203344109697,0.8589096308,2.03349E-5,4.5094234664755096E-4,0.9451081884,0.0028111265,0.005302005752543088,0.9184938502,0.0031814544,0.0056404382808430764,0.9303478968,6.001998E-4,0.00244989754887832
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.9284717739,2.7539E-5,0.001659487872808958,0.859755832,2.46407E-5,4.963939967404925E-4,0.9458949202,0.0028232303,0.005313407851840474,0.9186287326,0.0032109687,0.005666541008410687,0.931619792,5.719851E-4,0.002391620998402548
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.9296254635,2.95154E-5,0.0017180046565711047,0.860820806,2.71839E-5,5.213818178647966E-4,0.9467167526,0.0028442874,0.005333186102134445,0.918746357,0.003228955,0.0056823894621893,0.933090381,5.340096E-4,0.0023108647731963894
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.9302400708,2.9578E-5,0.001719825572550891,0.8610110879,2.19359E-5,4.683577692320263E-4,0.9475761765,0.0028957316,0.005381200237865155,0.9187765491,0.0032675768,0.005716272211852756,0.9347322226,4.843631E-4,0.002200825072558017
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.9311845899,3.11834E-5,0.0017658822157777113,0.861441493,3.277E-5,5.724508712544685E-4,0.9484300667,0.002943726,0.005425611486275072,0.9188629866,0.0032673273,0.005716053971053807,0.9363724971,4.402083E-4,0.0020981141532338036
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.9323031604,4.19392E-5,0.0020479062478541347,0.8614912927,3.34372E-5,5.782490812789935E-4,0.949381901,0.0029731038,0.005452617536559849,0.9188349277,0.0033213833,0.00576314436744387,0.9381064528,4.061026E-4,0.0020151987495033836
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.933215189,3.47922E-5,0.0018652667369574787,0.863164562,2.88451E-5,5.370763446661936E-4,0.9501518983,0.0030213724,0.005496701192533573,0.9188151908,0.0033555536,0.005792714044383686,0.9397645587,3.699075E-4,0.001923297948836841
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.9341705918,3.4186E-5,0.0018489456454963732,0.8680272102,2.65036E-5,5.148164721529411E-4,0.9508137083,0.0030879756,0.005556955641356155,0.9186603874,0.0034112683,0.005840606389750981,0.9414154899,3.368091E-4,0.001835235952132586
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.9348037899,3.71988E-5,0.0019286990433968697,0.8728010893,2.87441E-5,5.361352441315531E-4,0.9515859258,0.0031317005,0.005596159844035908,0.91857104,0.003458467,0.005880873234478023,0.9431312621,3.068054E-4,0.0017515861383329112
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.9360246658,4.883E-5,0.0022097511172075464,0.8758620739,3.71631E-5,6.096154525600545E-4,0.9522792256,0.0031884728,0.005646656355756033,0.9185982645,0.0034961673,0.0059128396731181546,0.9445276135,2.818849E-4,0.0016789428221354057
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.9367732525,5.46888E-5,0.0023385636617376917,0.8786046445,4.13549E-5,6.430777557962956E-4,0.9531191844,0.0032092657,0.005665038128733116,0.9185116285,0.0035490551,0.005957394648669836,0.9461656964,2.581311E-4,0.0016066458850661524
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.9380320013,5.68525E-5,0.0023843762287021736,0.8805010498,3.63917E-5,6.032553356581274E-4,0.9538062185,0.0032217728,0.005676066243447129,0.9184636289,0.0035958531,0.005996543254242397,0.9478267449,2.409973E-4,0.0015524087734871896
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.9388697028,6.41646E-5,0.002533073232261555,0.8813186824,4.05485E-5,6.367770410434095E-4,0.9546091062,0.0032732649,0.005721245406377881,0.9182511771,0.0036749884,0.006062168258964774,0.9495259035,2.286639E-4,0.0015121636816165106
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.9393394411,6.69957E-5,0.002588352758029709,0.8835186362,3.5498E-5,5.958019805270876E-4,0.9553368193,0.0033086626,0.005752097530466604,0.9181556541,0.0036746738,0.006061908775295122,0.9513145876,2.203497E-4,0.001484418067796266
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.9400341332,6.42225E-5,0.002534215855052604,0.8867576778,5.18688E-5,7.201999722299356E-4,0.9562901115,0.0033604418,0.005796931774654589,0.9181228662,0.0037335875,0.0061103089119945485,0.9528191113,2.133088E-4,0.0014605095001402764
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.9410988271,7.26462E-5,0.0026952959021228078,0.8892258286,4.14148E-5,6.435433163354275E-4,0.9570388901,0.0034334784,0.005859589064089734,0.9178415966,0.0037798554,0.006148052862492319,0.954341774,2.032979E-4,0.0014258257256761781
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.9417040348,7.43226E-5,0.0027262171593620344,0.8921151042,6.16007E-5,7.848611342141997E-4,0.9577727908,0.0034845739,0.005903027951822691,0.9179222745,0.0038041161,0.006167751697336721,0.9557735419,2.040108E-4,0.0014283234927704577
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.9428571463,8.25321E-5,0.0028728400582002473,0.8944662511,4.19796E-5,6.479166613076098E-4,0.9584772384,0.0035322565,0.005943278977130385,0.9180926186,0.0038454403,0.006201161423475444,0.9574607563,1.993811E-4,0.0014120237250131458
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.9433705091,9.21098E-5,0.003034959637293386,0.8987195373,4.24559E-5,6.515819211733855E-4,0.958988018,0.0036433671,0.006036031063538358,0.9181660491,0.0038501906,0.006204990410951495,0.9587732357,1.924773E-4,0.0013873618850177485
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.9443330348,1.041785E-4,0.003227669437845208,0.9010026157,5.43243E-5,7.370502018180309E-4,0.9596992165,0.003623829,0.006019824748279638,0.9185178691,0.0038023511,0.006166320702006991,0.9602702713,1.847477E-4,0.0013592192611937193
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.9456602037,1.103188E-4,0.0033214274039936507,0.9024469137,5.04475E-5,7.102640354121839E-4,0.9602954775,0.0036470466,0.006039078240923858,0.9186980665,0.0038025829,0.006166508655633267,0.9614589089,1.877883E-4,0.001370358712162622
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.9467385948,1.09424E-4,0.0033079298662456553,0.9041687012,4.24504E-5,6.515397148294186E-4,0.961196667,0.0037005699,0.006083230967175256,0.9190240318,0.0037298105,0.006107217451507683,0.9627562517,1.925623E-4,0.001387668188004611
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.9465724885,1.185037E-4,0.0034424366370348776,0.9063840985,5.34544E-5,7.311251602837916E-4,0.9621454769,0.0037007072,0.006083343817342564,0.9196493977,0.0037236487,0.00610217067935665,0.9641496617,1.951733E-4,0.0013970443801110974
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.9479260087,1.248748E-4,0.0035337628669733913,0.9082959652,3.85562E-5,6.209363896567829E-4,0.9630213004,0.0036902245,0.0060747218043298076,0.9202410311,0.0037159821,0.006095885579634841,0.9653979826,1.938464E-4,0.001392287326667883
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.9487628222,1.343904E-4,0.003665929622892398,0.9090525091,5.35029E-5,7.314567656396377E-4,0.9639468938,0.0037150982,0.006095160539313136,0.9208509356,0.0037285981,0.006106224774768777,0.9666807449,1.965813E-4,0.0014020745343953723
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.9493786752,1.273922E-4,0.0035692043931386166,0.9105297565,4.39912E-5,6.632586222583164E-4,0.9649378651,0.003733583,0.006110305229691885,0.9220470828,0.0036667667,0.006055383307438101,0.9681948996,1.935539E-4,0.0013912365003837413
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.9497860134,1.202005E-4,0.003466994375536251,0.9124821663,4.83934E-5,6.956536494549569E-4,0.9655349475,0.0037760915,0.006144991049627331,0.9235378045,0.0035869203,0.005989090331594607,0.9696932966,1.966393E-4,0.001402281355506091
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.949999994,1.278847E-4,0.0035760970344776723,0.9140502393,4.75435E-5,6.895179475546666E-4,0.9666169518,0.0037530119,0.006126183069416062,0.9250078499,0.0035953481,0.005996122163532028,0.9708555716,1.979487E-4,0.001406942429525814
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.95030514,1.2263E-4,0.0035018566504070384,0.917872715,4.72616E-5,6.874707266495061E-4,0.9677419364,0.0036455826,0.006037866013750222,0.9268962485,0.0034620577,0.005883925305440238,0.9723801208,1.975792E-4,0.001405628684966268
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.9498039246,1.383656E-4,0.0037197526799506446,0.9198039114,6.12586E-5,7.826787335810268E-4,0.96853921,0.0036904628,0.00607491794183263,0.9291568583,0.0034078504,0.005837679676035676,0.9741568577,1.946323E-4,0.0013951068059471288
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.9511210859,1.550627E-4,0.003937800147290362,0.9215246558,5.5579E-5,7.455132460258502E-4,0.9692937243,0.0037410311,0.006116396896866651,0.9320964128,0.0032494364,0.005700382794163915,0.9755269063,1.93779E-4,0.0013920452578849584
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.9513725519,2.114286E-4,0.004598136579093753,0.9226143837,5.76416E-5,7.592206530383641E-4,0.9701045769,0.0037929171,0.00615866633290033,0.9350849712,0.0032142764,0.0056694588807045775,0.9771503282,1.985071E-4,0.0014089254770923833
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.9527472556,2.625741E-4,0.005124198473907895,0.9263736308,7.418E-5,8.612781200053789E-4,0.9715855592,0.0035853359,0.005987767447054035,0.9384301442,0.0033717541,0.005806680721376025,0.9785243326,1.907778E-4,0.0013812233707840306
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.9507842958,3.036864E-4,0.005510774900138818,0.9296078324,4.13943E-5,6.433840221827086E-4,0.9722941023,0.0036361808,0.006030075289745559,0.9424509674,0.0034917705,0.005909120492932937,0.9793529278,2.131624E-4,0.001460008219154947
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.9493472576,3.108618E-4,0.005575498184019075,0.931592679,8.75623E-5,9.357472949466645E-4,0.9730548322,0.003588418,0.005990340557931577,0.9471018249,0.0033975018,0.005828809312372468,0.9809921712,2.302791E-4,0.0015174949752799843
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.9470588267,2.845059E-4,0.005333909448050276,0.9376470625,3.022769E-4,0.0017386112273881128,0.9723921585,0.0036333869,0.006027758206829468,0.9506274539,0.0035765867,0.005980457089554276,0.9827450991,2.547582E-4,0.0015961146575356046
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.93984375,8.009169E-4,0.008949396069009349,0.9421875,6.808811E-4,0.002609369847300302,0.968671875,0.0045961261,0.006779473504631463,0.955703125,0.0040148248,0.006336264514680554,0.9828125,4.253965E-4,0.0020625142423750676
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.99,0.01,0.01,0.95,0.047979798,0.02190429136037046

==> tables/acc_rej_prediction_aleatoric_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5750982165,0,0,0.4918324113,0.0022655952,0.015051894232952875,0.5085749269,0.0027220715,0.016498701464054678,0.5815719962,5.3232E-6,0.001631441080762649
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.5764732957,0,0,0.494715628,0.0023151638,0.015215662325380385,0.5117381543,0.0027678152,0.016636752086870803,0.5851126313,5.0252E-6,0.0015851182921157651
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5780040026,0,0,0.4974652618,0.0023525706,0.015338091797873685,0.5147523552,0.0028032722,0.016742975243366993,0.5886308253,6.3491E-6,0.0017817266906010024
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.578130722,0,0,0.5001907408,0.0023810321,0.015430593313285139,0.5177500665,0.0028536309,0.016892693390930885,0.5918150842,6.5594E-6,0.0018109942020890072
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5804691315,0,0,0.5029194593,0.002418045,0.015550064308548696,0.5207220584,0.0028981209,0.01702386824432097,0.5948281288,7.1006E-6,0.0018842239781936753
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5813469887,0,0,0.5056230366,0.0024583334,0.01567907331445325,0.5237135202,0.0029277155,0.01711056837162343,0.5979490876,1.04637E-5,0.0022873237637029
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5833499432,0,0,0.5084113181,0.0024856175,0.015765841239845084,0.5266697705,0.0029712419,0.01723729068038246,0.6009269655,1.21699E-5,0.002466769142015523
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5834060311,0,0,0.511253491,0.0025155392,0.015860451443764138,0.5294956923,0.0030122356,0.01735579326910758,0.6039696038,1.40462E-5,0.0026501132051291697
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5841190219,0,0,0.5139976025,0.0025253142,0.015891237207970938,0.532379207,0.003054043,0.017475820438537355,0.607124269,1.41155E-5,0.002656642618042555
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.585259378,0,0,0.5168712676,0.0025454578,0.015954490903817644,0.5354159504,0.0030861015,0.0175673034356443,0.6101890504,1.32288E-5,0.002571847584908561
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5853850245,0,0,0.519853428,0.0025827602,0.016070968234677088,0.5382227182,0.0031240954,0.017675110749299422,0.6130106151,1.20099E-5,0.0024504999489900017
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5857239962,0,0,0.5226929545,0.0026067848,0.016145540560786438,0.5411727637,0.0031552585,0.017763047317394615,0.6159079671,1.11526E-5,0.0023614190648845027
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5859287977,0,0,0.5255622596,0.0026257879,0.016204283075779688,0.5442048103,0.0031978868,0.01788263627097526,0.6187418699,1.06335E-5,0.0023058078844517813
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5858513117,0,0,0.5286561877,0.0026568143,0.016299737114444515,0.5472499371,0.0032404782,0.01800132828432391,0.6216416657,1.23813E-5,0.00248810168602491
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5865949988,0,0,0.5317648202,0.0026697727,0.016339439096860087,0.5503207296,0.0033039038,0.018176643804619155,0.624512881,1.50956E-5,0.002747325972650497
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5861317515,0,0,0.535045442,0.0026904126,0.016402477251927526,0.5534744233,0.0033550986,0.018316928235924276,0.6274646819,1.33548E-5,0.002584066562610182
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5858556032,0,0,0.5382092655,0.0027243272,0.016505536040977282,0.5566445857,0.0033952965,0.018426330345459457,0.6306363344,1.14444E-5,0.002392112037509949
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.5859239697,0,0,0.5414577872,0.0027484409,0.016578422421931464,0.5597666502,0.0034519764,0.018579495149222972,0.6334838867,1.53743E-5,0.0027725710090095077
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5860702395,0,0,0.5447687298,0.0027666335,0.016633200233268402,0.5629099041,0.003489099,0.018679130065396513,0.63602072,1.3033E-5,0.0025527436220662662
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5856801271,0,0,0.5481058449,0.0027871897,0.01669487855601232,0.5661754519,0.0035375823,0.0188084616595829,0.6391353607,1.44461E-5,0.002687573254815578
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.585826993,0,0,0.5514623553,0.0028110393,0.016766154299659778,0.5693309337,0.0035635928,0.0188774807641274,0.642172575,1.56765E-5,0.0027996874825594376
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5859776735,0,0,0.5549075425,0.0028362122,0.016841057567742,0.5725145727,0.0036025737,0.018980447044261103,0.6449447274,1.26914E-5,0.002519067287707893
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.5859452486,0,0,0.5583567142,0.0028562924,0.016900569221183055,0.5759438872,0.0036381708,0.01907398961937434,0.6475884914,1.42793E-5,0.0026720123502708593
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5860201716,0,0,0.5620320082,0.0028663814,0.016930391017339202,0.5792901784,0.0036721741,0.019162917575358925,0.6504507363,1.64689E-5,0.0028695731389877487
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.5859051347,0,0,0.5655172318,0.0028845829,0.016984059879781393,0.5829232216,0.0037115112,0.01926528276460016,0.6535539031,1.59676E-5,0.0028255618910227394
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5853143334,0,0,0.5690132588,0.0029134186,0.01706873926217165,0.5864181101,0.0037398231,0.019338622236343517,0.6565879881,1.1837E-5,0.002432796744489765
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.5853555202,0,0,0.5726304322,0.0029418508,0.017151824392757756,0.5897156268,0.0037563777,0.019381376886072877,0.6596769989,9.4193E-6,0.0021701728041794276
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5855979323,0,0,0.5762223125,0.0029462609,0.017164675645056623,0.5931504548,0.0037854934,0.019456344466522994,0.6621517539,7.7754E-6,0.001971725132973661
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.5852676034,0,0,0.579842937,0.0029530469,0.017184431617018936,0.5967399865,0.003803877,0.019503530449639112,0.6650004387,5.9456E-6,0.0017241809649801846
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5853393078,0,0,0.583599329,0.0029628148,0.017212828936580993,0.6003086209,0.0038258594,0.01955980419124895,0.6681803465,7.188E-6,0.0018957847979135184
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5850552917,0,0,0.5874198735,0.0029622212,0.017211104554908728,0.6039955825,0.003862891,0.019654238728579645,0.671333164,9.0906E-6,0.002131970919126244
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5850352645,0,0,0.5912438393,0.002980767,0.01726489791455484,0.6076215565,0.0038865419,0.019714314342629317,0.6742912233,8.7168E-6,0.0020876781361119823
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.5846154094,0,0,0.5950437605,0.0029910393,0.017294621418232896,0.6115154296,0.003900077,0.019748612609497406,0.6777061224,9.9128E-6,0.0022262973745661202
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.5843257308,0,0,0.5990585387,0.002998074,0.017314947299948678,0.6153313637,0.0039168609,0.019791060860903844,0.6807624996,8.3388E-6,0.0020419108697492163
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5839452744,0,0,0.602937454,0.0030057965,0.01733723305490239,0.6193403393,0.0039325236,0.01983059151916553,0.6838281751,6.1726E-6,0.0017567868396592683
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5832636952,0,0,0.6070340097,0.0030085928,0.01734529561581468,0.6233009636,0.0039599841,0.01989970879183914,0.686861068,8.0741E-6,0.0020092411502853507
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5824950933,0,0,0.6111495674,0.0029932674,0.01730106181712556,0.6272305697,0.0039464304,0.01986562458117036,0.6896309555,9.7192E-6,0.0022044500447957536
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.581900835,0,0,0.6151722252,0.0029986312,0.017316556239622242,0.6311176628,0.0039565043,0.019890963526184448,0.6926561296,1.0035E-5,0.002239977678460212
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5811184645,0,0,0.6195358932,0.0030190706,0.017375472943203588,0.6350512654,0.0039637331,0.019909126299262857,0.6957636178,4.8145E-6,0.0015515315014526776
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.580550015,0,0,0.6237500727,0.0030141018,0.01736116873945991,0.6390233874,0.0039724161,0.01993092095212863,0.6994890571,4.0502E-6,0.0014230600830604447
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.5800669789,0,0,0.6282082617,0.0030123241,0.01735604822533056,0.6430255234,0.0039538381,0.019884260358383966,0.7029920518,4.925E-6,0.0015692354826475215
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5799574256,0,0,0.632359004,0.003001139,0.01732379577344411,0.6473891437,0.0039308434,0.01982635468259357,0.7065803707,5.6784E-6,0.0016849925815860436
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5791943669,0,0,0.6369152427,0.0029834803,0.017272753978448255,0.6515954375,0.0039021322,0.01975381532767784,0.7096989751,5.6345E-6,0.0016784665620738473
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.5782570243,0,0,0.64155339,0.0030009817,0.017323341767684432,0.6557425261,0.0038748766,0.019684706246220693,0.7130391896,4.0017E-6,0.0014145140508315922
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.5770238042,0,0,0.6460160136,0.0029857672,0.017279372673798084,0.6600366652,0.0038315551,0.019574358482463736,0.7169497311,3.3312E-6,0.0012905812643921343
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5768117309,0,0,0.6506667674,0.0029410788,0.017149573755636027,0.6645888865,0.0038073905,0.01951253571425303,0.7212908566,5.8794E-6,0.0017145553359399048
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5766692758,0,0,0.6553183198,0.002931347,0.017121176945525677,0.6690139651,0.0037738384,0.019426369707178953,0.7254270315,6.9442E-6,0.0018633571852975479
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5768774152,0,0,0.6602595508,0.0029154417,0.01707466456478721,0.6734588861,0.0037264444,0.019304000621632813,0.7293463647,2.9127E-6,0.0012067932714429593
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5771744251,0,0,0.665132314,0.0028884385,0.01699540673240861,0.6778481483,0.0036799739,0.01918325806530267,0.7336211205,2.5518E-6,0.0011295574354586843
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5768249631,0,0,0.6701012254,0.0028509302,0.016884697806001738,0.6824746966,0.0036457776,0.01909391945096658,0.7381079495,1.8702E-6,9.670056876771718E-4
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.577049017,0,0,0.6750923753,0.0028451855,0.016867677670621996,0.6872228682,0.003607344,0.01899300924024416,0.7422321141,1.7065E-6,9.237153241123588E-4
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5760822892,0,0,0.6800643086,0.002819241,0.01679059558205128,0.6919502735,0.0035252937,0.018775765497044322,0.7468709648,8.828E-7,6.643794096749236E-4
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5743740201,0,0,0.6850464046,0.0028211875,0.016796390981398353,0.6966599405,0.0034894136,0.018679972162720156,0.7515758872,3.105E-7,3.940177660969109E-4
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.5721889138,0,0,0.6899856865,0.0028228819,0.016801434164975322,0.7017756522,0.0034142445,0.018477674366651233,0.7560380995,3.611E-7,4.2491175554460717E-4
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.5702267885,0,0,0.6954050899,0.0028095131,0.016761602250381674,0.7064694583,0.003369479,0.01835614066191475,0.7614758611,8.194E-7,6.400781202322105E-4
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5687365532,0,0,0.7006359398,0.0028063724,0.016752230896212004,0.7112877607,0.0032937881,0.018148796378823582,0.7665762603,5.291E-7,5.143442427013255E-4
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5664593577,0,0,0.7061578929,0.0027686608,0.016639293254222066,0.7162344456,0.0031880213,0.017855030943686432,0.7713397145,1.4834E-6,8.612200647918045E-4
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.567257762,0,0,0.7118546069,0.0027743337,0.016656331228694993,0.72107867,0.0031577853,0.01777015841234962,0.7766728699,9.406E-7,6.857842226239971E-4
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.57281214,0,0,0.7178191364,0.0027519965,0.016589142533597088,0.7261491418,0.0030949802,0.01759255581204732,0.7823665142,3.223E-7,4.0143492623338095E-4
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5791071057,0,0,0.7232434988,0.0027849358,0.01668812691706292,0.731174773,0.0030105317,0.01735088383915932,0.7876761854,4.286E-7,4.6292547996410827E-4
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5872019529,0,0,0.7288879514,0.0028097491,0.01676230622557648,0.7361679554,0.0029447785,0.017160356931019822,0.7931261957,1.1703E-6,7.64950978821519E-4
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5956686735,0,0,0.7342501462,0.0028349878,0.016837422011697634,0.741321063,0.0029005283,0.017030937437498853,0.7983216047,2.3451E-6,0.0010828434789940788
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.6042037606,0,0,0.7394628644,0.0028291762,0.01682015517169803,0.7464301586,0.0028060523,0.016751275473825867,0.8029915392,3.958E-7,4.448595283907045E-4
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.6153846383,0,0,0.7456623554,0.0028763095,0.0169596860230371,0.7518059134,0.0027588848,0.016609891029142846,0.80834952,7.202E-7,6.000833275471E-4
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.6232071519,0,0,0.7513049603,0.0029049404,0.01704388570719717,0.757000941,0.0026858883,0.01638867993463781,0.8130731285,8.362E-7,6.466065264130884E-4
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.6281616688,0,0,0.7569889903,0.0029539584,0.0171870835222268,0.7622473657,0.0026511347,0.016282305426443763,0.8181048036,1.4354E-6,8.471717653463198E-4
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.6325207353,0,0,0.7624664843,0.0030157239,0.01736583974358856,0.7673358679,0.0025832163,0.01607238719045805,0.822993964,5.2555E-6,0.0016210336208728059
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.6359544992,0,0,0.7683340907,0.0030956938,0.01759458382571182,0.7722497284,0.0025319699,0.015912164843288924,0.8293255568,1.9864E-6,9.965942002640794E-4
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.6398088336,0,0,0.7742881894,0.0031916852,0.017865288130897862,0.7774208486,0.0024941125,0.01579275941689735,0.8351032138,5.51E-8,1.6598192672697833E-4
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.6437144279,0,0,0.780255127,0.0032524927,0.018034668558085564,0.7821411431,0.0024537774,0.015664537656758338,0.841266036,2.881E-6,0.0012002083152519816
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.6483150125,0,0,0.7855693519,0.0033209477,0.018223467562459128,0.7871585608,0.0023312255,0.015268351253491649,0.8460447192,4.0268E-6,0.001418943268774337
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.6503049731,0,0,0.7911308706,0.0033611259,0.0183333736666223,0.7917775095,0.0022754919,0.01508473367348592,0.8506503105,4.9917E-6,0.0015798259397794428
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.6541949511,0,0,0.7964108884,0.0034405345,0.01854867785045608,0.7961594164,0.0022677222,0.015058958131291818,0.856549561,5.3684E-6,0.00163835283135227
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.65537709,0,0,0.8015035152,0.0034860772,0.018671039606834965,0.8005064547,0.0022373443,0.014957754844895674,0.8616760373,6.136E-7,5.538952969650492E-4
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.6568183899,0,0,0.8063616157,0.003535502,0.01880293062264497,0.8043946981,0.0022509229,0.015003076017937123,0.8658546507,1.9505E-6,9.875474672136019E-4
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.6576939821,0,0,0.8114616394,0.0035697175,0.01889369603862622,0.8085555077,0.0022414934,0.014971617815052586,0.8717102408,4.446E-7,4.714870093650513E-4
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.6566777229,0,0,0.8160837412,0.0035921352,0.01895292906122956,0.8124161363,0.0021801344,0.014765278189048794,0.8767778873,9.002E-7,6.708949247087803E-4
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.6592162848,0,0,0.81999439,0.0035912701,0.018950646690812426,0.8158795416,0.0021562677,0.01468423542442711,0.8817918301,4.373E-7,4.676002566295275E-4
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.6660135388,0,0,0.8241990745,0.0036235887,0.019035726148481966,0.8187518418,0.0021275519,0.014586130055638472,0.8864504695,0.0,0.0
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.6747248173,0,0,0.8284744322,0.0035362648,0.018804958920455,0.8217878819,0.002138218,0.014622646819232147,0.8905462623,1.3545E-6,8.229520034607121E-4
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.6747157574,0,0,0.8322685421,0.0034879628,0.018676088455562637,0.8249702096,0.0021091734,0.014522993493078484,0.8946399391,5.863E-7,5.414332830552625E-4
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6737912893,0,0,0.8363470137,0.0032932628,0.018147349117708624,0.8285175443,0.0020369343,0.014272120725386259,0.8985026777,2.61E-8,1.1423659658795862E-4
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.678325057,0,0,0.8405300796,0.0031954258,0.0178757539701127,0.8316955149,0.0019814501,0.014076399042368756,0.9025777578,4.687E-7,4.840970976983853E-4
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.6885688305,0,0,0.8447859049,0.0029869568,0.0172828145855934,0.8346277356,0.0019272505,0.013882544795533707,0.9060048759,1.1904E-6,7.714920608794364E-4
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.7041558027,0,0,0.8482512712,0.0029231942,0.017097351256846777,0.8375257134,0.0018255792,0.013511399631422349,0.9092716873,9.4E-9,6.855654600401044E-5
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.7187362313,0,0,0.8520646513,0.0027902004,0.016703892959427154,0.8397942662,0.0017322787,0.013161605905055811,0.9132255614,1.08E-8,7.348469228349534E-5
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.7339769006,0,0,0.8555309355,0.0025829552,0.01607157490727029,0.8433138192,0.0015237895,0.012344186891002583,0.9179458916,6.136E-7,5.538952969650492E-4
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.7490142584,0,0,0.8589233637,0.0023441211,0.015310522851947284,0.8461512089,0.0014098411,0.011873672978484795,0.9226813018,7.1125E-6,0.001885802216564611
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.7516364455,0,0,0.8630821049,0.0020831882,0.01443325396436992,0.8489059329,0.001262043,0.01123406871974709,0.9276229739,6.9954E-6,0.001870213891510808
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.7521086335,0,0,0.8662826538,0.0018601656,0.013638788802529351,0.8530137777,0.0010983366,0.010480155533197016,0.9322156012,2.8968E-5,0.003805785070126793
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.754514277,0,0,0.8701485634,0.0014923983,0.012216375485388455,0.8567542911,8.914262E-4,0.009441536951153663,0.9352000058,1.3819E-5,0.0026285927794163933
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.7606068254,0,0,0.8747235835,0.0011004471,0.010490219730777807,0.8606839836,8.587461E-4,0.00926685545371244,0.9382874966,1.1901E-6,7.713948405323955E-4
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.7660887241,0,0,0.8799294829,8.366078E-4,0.009146626700592957,0.8658242702,7.701171E-4,0.008775631601201135,0.9422568381,3.886E-7,4.407947368106838E-4
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.7898525596,0,0,0.8865958154,5.352262E-4,0.007315915527123041,0.8726088524,6.793209E-4,0.008242092574097915,0.9415495396,9.9308E-6,0.002228317751129762
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.8091320395,0,0,0.8967914462,4.266936E-4,0.006532178809555048,0.8799670994,7.921665E-4,0.008900373587664734,0.9434389174,1.42981E-5,0.002673770745595067
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.8426735401,0,0,0.9042159319,4.963727E-4,0.00704537223998846,0.890128535,0.0010257541,0.010127951915367688,0.9452441931,1.322E-7,2.570992026436488E-4
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.8834818602,0,0,0.9106922567,7.261722E-4,0.008521573798307447,0.8992460608,0.0014592243,0.012079835677690323,0.9482522309,5.8721E-6,0.0017134905894109836
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.9249743223,0,0,0.9195272386,0.001250633,0.011183170391262041,0.9077081203,0.0022800839,0.015099946688647612,0.949640274,0.0,0.0
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.9548254609,0,0,0.9273100615,0.0015574456,0.012479766023447714,0.9149897277,0.0019931405,0.014117862798596677,0.9661191106,1.89737E-5,0.0030800730510817434
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_prediction_aleatoric_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.501499638,2.160592E-4,0.004648216862410789,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.504913187,2.189759E-4,0.0046794860828941465,0.6640930951,1.782257E-4,0.001335011984964929,0.8569117141,1.141356E-4,0.0010683426416651168,0.8562282974,1.038813E-4,0.001019221761934075,0.8526117474,9.71994E-5,9.858975606015059E-4
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.5080597013,2.102422E-4,0.004585217552090632,0.6691417933,1.947676E-4,0.0013955916308146879,0.8623544794,1.115266E-4,0.0010560615512364797,0.8615820885,1.046327E-4,0.001022901266007624,0.8574216413,1.012827E-4,0.0010063930643640188
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.511802423,2.201669E-4,0.004692194582495488,0.6751508236,2.201727E-4,0.0014838217547940185,0.8673906475,1.095135E-4,0.0010464869803299035,0.8667533916,1.026822E-4,0.001013322258711413,0.862232281,9.90712E-5,9.953451662614331E-4
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.5152761877,2.294002E-4,0.004789574093799991,0.6811428607,2.46454E-4,0.0015698853461320033,0.8720190465,1.023156E-4,0.0010115117399219842,0.8715352392,9.99472E-5,9.997359651427971E-4,0.8666438061,9.81976E-5,9.909470217927898E-4
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.518976143,2.473909E-4,0.004973840568413909,0.6869515061,2.56181E-4,0.0016005655250566908,0.8765242511,9.78952E-5,9.89420032140041E-4,0.8760816002,9.58643E-5,9.791031610611825E-4,0.8707313341,9.52296E-5,9.758565468346256E-4
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.5229182959,2.413845E-4,0.004913089659267374,0.6879766583,2.808165E-4,0.0016757580374266445,0.8811245179,9.65139E-5,9.82414881809106E-4,0.8805097306,9.28117E-5,9.633882913965687E-4,0.8747159523,9.53959E-5,9.767082471239812E-4
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.5265434504,2.336016E-4,0.004833234941527258,0.6914667726,4.218162E-4,0.002053816447494761,0.8855446309,9.47141E-5,9.732116933124057E-4,0.8848839957,9.09647E-5,9.53754161196689E-4,0.8787337804,9.47295E-5,9.732908095733772E-4
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.5296502411,2.426514E-4,0.004925965895131634,0.6959459484,5.803872E-4,0.0024091226618833668,0.8898211426,9.03702E-5,9.506324210755701E-4,0.8890659755,9.00466E-5,9.489288698316645E-4,0.8826748806,9.10416E-5,9.541572197494499E-4
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.5331591606,2.582692E-4,0.005082019283709971,0.7014067531,7.320404E-4,0.002705624512011968,0.894015274,8.65426E-5,9.302827527155386E-4,0.8933480698,8.77034E-5,9.365009343294859E-4,0.8866680038,9.10064E-5,9.539727459419373E-4
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.5364892304,2.612815E-4,0.005111570208849722,0.7060138166,9.627178E-4,0.0031027694081255863,0.8982405496,8.21362E-5,9.062902404859053E-4,0.8973262882,8.65079E-5,9.300962315803672E-4,0.890581063,9.21291E-5,9.59839049007697E-4
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.5401807725,2.592611E-4,0.005091768847856312,0.7120378017,0.0011397192,0.0033759727487051787,0.9022555482,8.03636E-5,8.96457472499393E-4,0.9011503685,8.41723E-5,9.174546310308756E-4,0.8946055925,9.25625E-5,9.620940702446928E-4
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.544596839,2.651483E-4,0.005149255285961262,0.7196176231,0.0012511513,0.003537161715273985,0.9063341665,7.98838E-5,8.937773772030706E-4,0.9054945982,8.16331E-5,9.035103762547501E-4,0.898399837,9.27888E-5,9.632694327134023E-4
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.5480033576,2.582829E-4,0.005082154070864047,0.7276586831,0.0012766585,0.0035730358240577435,0.9101807505,7.80464E-5,8.834387358498607E-4,0.9094031137,7.98118E-5,8.933745015389683E-4,0.9018789387,8.95665E-5,9.463957945806817E-4
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.5512329936,2.864294E-4,0.005351909939451523,0.7348639488,0.0012359089,0.0035155496014136964,0.9137074816,7.62224E-5,8.730544083847238E-4,0.9129804391,7.76362E-5,8.811140675304191E-4,0.9055144572,8.98145E-5,9.477051229153507E-4
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.5549483657,2.834075E-4,0.005323603103162369,0.7428571343,0.001227399,0.0035034254665969418,0.9173364902,7.25791E-5,8.519336828650456E-4,0.9166867477,7.6162E-5,8.72708427826843E-4,0.9094836479,8.68811E-5,9.321003164895934E-4
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.5589899957,2.619728E-4,0.005118327851945399,0.7507618606,0.0012286709,0.0035052402200134586,0.9207618648,7.02084E-5,8.379045291678521E-4,0.9198911631,7.62389E-5,8.731488991002623E-4,0.9132041794,8.04934E-5,8.971811411303739E-4
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.5625991166,2.465255E-4,0.0049651334322453,0.7585903108,0.0012519811,0.0035383344952109883,0.9240088129,6.87873E-5,8.293810945518351E-4,0.9230440521,7.26067E-5,8.520956519076951E-4,0.9164801788,7.97985E-5,8.933000615694595E-4
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.5667261302,2.558938E-4,0.005058594666505708,0.7668153405,0.0012965689,0.0036007900521968787,0.9272033918,6.56082E-5,8.099888888126799E-4,0.9263648552,6.79666E-5,8.244185830025909E-4,0.920124889,7.34991E-5,8.573161610514525E-4
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.5706997752,2.767213E-4,0.005260430590740648,0.7749435604,0.0013716029,0.003703515762083375,0.9300451458,6.37672E-5,7.985436744474281E-4,0.9292821693,6.36566E-5,7.978508632570375E-4,0.9233724636,6.84962E-5,8.276243109044103E-4
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.5753656268,2.28076E-4,0.004775730310643598,0.7836837232,0.0014673901,0.0038306528164269863,0.9327239513,5.82218E-5,7.63032109416111E-4,0.9321023786,5.6109E-5,7.490594101938778E-4,0.9263848263,6.45863E-5,8.036560209442844E-4
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.5794444442,2.151063E-4,0.004637955368478657,0.7934259295,0.0015414378,0.003926114873510453,0.9356851852,5.59681E-5,7.481183061521754E-4,0.935180552,5.20963E-5,7.2177766659824E-4,0.9294166666,6.31937E-5,7.949446521613942E-4
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.5838256001,2.326436E-4,0.004823314213277008,0.8032348752,0.0015960087,0.003995007759692088,0.9383872461,5.19879E-5,7.210263518069225E-4,0.9376605719,5.25042E-5,7.245978194833324E-4,0.9322034693,6.25323E-5,7.907736717923783E-4
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.5883665681,2.327548E-4,0.004824466809917962,0.8130104423,0.0016512613,0.004063571458704769,0.9406790143,5.23733E-5,7.236939961060891E-4,0.9400759709,5.1074E-5,7.146607586820476E-4,0.9348290598,6.13561E-5,7.83301346864666E-4
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.5932146192,1.950478E-4,0.004416421628422721,0.8206929743,0.0014898176,0.0038598155396339863,0.9429740137,5.30421E-5,7.283000755183264E-4,0.9423291647,4.72138E-5,6.871229875357104E-4,0.9373387885,5.78928E-5,7.608731826000966E-4
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.5979522109,1.682118E-4,0.004101363188014444,0.8257435441,0.0011287125,0.0033596316762407154,0.9451828367,5.19877E-5,7.210249648937268E-4,0.9444904912,4.36128E-5,6.603998788612851E-4,0.9398342323,5.79848E-5,7.614775111584057E-4
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.6021739244,1.520944E-4,0.0038999282044673593,0.8299901247,7.770964E-4,0.0027876448841271015,0.9471739137,4.84893E-5,6.96342588098703E-4,0.9465167999,4.21657E-5,6.493512146750785E-4,0.9419466388,5.5708E-5,7.463779203593847E-4
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.6071142316,1.554434E-4,0.003942631101181038,0.8350200534,4.99945E-4,0.0022359449903787882,0.9490881741,4.51896E-5,6.722321027740344E-4,0.9487675333,3.91342E-5,6.255733370277222E-4,0.9442635292,5.61302E-5,7.492009076342607E-4
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.6113763273,1.51367E-4,0.003890591214712746,0.8411884129,3.235095E-4,0.001798636983940895,0.9508024371,4.19711E-5,6.478510631310255E-4,0.9506094462,3.52529E-5,5.937415262553227E-4,0.9463484025,5.67795E-5,7.535217316043379E-4
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.6161688983,1.47144E-4,0.003835935348777401,0.84814623,2.535747E-4,0.0015924029012784422,0.9524356383,4.01251E-5,6.334437623025425E-4,0.952116375,3.53568E-5,5.946158423721992E-4,0.948254379,5.67782E-5,7.53513105393662E-4
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.6208986402,1.500854E-4,0.0038740856985874745,0.8539707482,1.986774E-4,0.0014095297088036138,0.9540386599,4.01099E-5,6.333237718576494E-4,0.9537408578,3.23783E-5,5.690193318332867E-4,0.9504075241,5.98533E-5,7.736491452848636E-4
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.6249072552,1.255533E-4,0.0035433501097125583,0.8602013767,1.71923E-4,0.0013111941122503563,0.9555431885,3.85225E-5,6.206649659840646E-4,0.955447799,3.16482E-5,5.62567329303791E-4,0.9521674597,6.06759E-5,7.789473666429587E-4
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.6278494596,9.20978E-5,0.003034761934649899,0.8672043085,2.451146E-4,0.0015656136177230958,0.9570107353,3.91527E-5,6.257211839150086E-4,0.956784929,3.16775E-5,5.628276823327012E-4,0.9538064367,5.93732E-5,7.705400703402777E-4
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.6298034906,4.65338E-5,0.0021571694416526485,0.8763100386,3.043234E-4,0.0017444867440023727,0.9584061146,3.8734E-5,6.223664515379986E-4,0.9582314414,3.18027E-5,5.639388264696802E-4,0.9555021834,5.99789E-5,7.744604573507934E-4
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.6290858746,6.74746E-5,0.002597587342131155,0.8856509686,2.884636E-4,0.0016984216202109534,0.9594958425,3.68873E-5,6.073491582277858E-4,0.9592022145,3.15524E-5,5.617152303436324E-4,0.9570249254,6.01297E-5,7.7543342718766E-4
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.6262092233,8.23293E-5,0.002869308279010814,0.8948256373,2.662769E-4,0.0016317993136412332,0.9605399513,3.58102E-5,5.98416243095055E-4,0.9602924824,3.13515E-5,5.599241019995478E-4,0.9583183545,6.10984E-5,7.816546552026669E-4
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.621771431,6.85316E-5,0.0026178540830229633,0.9029714286,1.989517E-4,0.0014105023927664922,0.9617257029,3.16239E-5,5.623513136821146E-4,0.961405704,3.12046E-5,5.586107768383993E-4,0.9597828519,5.92489E-5,7.697330706160415E-4
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.6183401167,4.85206E-5,0.0022027392038096567,0.910214746,1.682014E-4,0.0012969248243441098,0.9628728962,3.26192E-5,5.711322088623613E-4,0.9621590281,2.97784E-5,5.45695886002451E-4,0.9610737109,5.75239E-5,7.584451199658417E-4
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.6142688751,4.71884E-5,0.0021722891151962254,0.9135613203,1.517477E-4,0.0012318591640280963,0.963838442,3.24341E-5,5.69509438025394E-4,0.9632429242,2.94363E-5,5.425523016263041E-4,0.9623997647,5.62348E-5,7.498986598201119E-4
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.6085731447,4.49241E-5,0.0021195306084130987,0.9162470043,1.491251E-4,0.0012211678836261623,0.9648441243,3.26642E-5,5.71526027403827E-4,0.9640287751,3.13462E-5,5.598767721561594E-4,0.9636091101,5.44039E-5,7.375899945091446E-4
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.603290683,4.55522E-5,0.002134296136903218,0.9181596696,1.326997E-4,0.0011519535580916446,0.9655575877,3.3035E-5,5.747608198198621E-4,0.9647471052,3.11737E-5,5.583341293526664E-4,0.9645886642,4.93399E-5,7.024236613326746E-4
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.5974597216,4.39369E-5,0.0020961130694692976,0.9203841388,1.045215E-4,0.0010223575695420854,0.9661957908,3.28454E-5,5.731090646639608E-4,0.9656381679,3.14503E-5,5.608056704420882E-4,0.9656753421,4.75466E-5,6.895404266611205E-4
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.5930643141,4.12749E-5,0.0020316225043053643,0.9233291328,1.136291E-4,0.001065969511759131,0.9669230819,3.31086E-5,5.754007299265443E-4,0.9663430035,3.06057E-5,5.532241860222671E-4,0.9665762919,4.42246E-5,6.650157892862394E-4
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.5881334126,3.09449E-5,0.001759116255396442,0.9237972975,1.396889E-4,0.0011819005880360665,0.9677229011,3.21828E-5,5.672988630342916E-4,0.9671712625,3.03085E-5,5.505315613114292E-4,0.9676523417,4.32159E-5,6.573880132767862E-4
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.5827023506,2.74626E-5,0.0016571843590862184,0.9258485615,1.401494E-4,0.0011838471185081291,0.9685443872,3.10877E-5,5.575634493042024E-4,0.9678785884,2.9466E-5,5.428259389528102E-4,0.9684203643,4.035E-5,6.352164985262899E-4
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.5765292585,2.6078E-5,0.0016148684156921268,0.9289228737,1.39153E-4,0.001179631298330118,0.9690359062,2.99746E-5,5.474906391893838E-4,0.9685039914,3.18716E-5,5.645493778227021E-4,0.9693085074,4.04012E-5,6.35619382964365E-4
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.5708192408,3.27445E-5,0.001809544141489784,0.9308056891,1.145783E-4,0.0010704125372957849,0.9696817976,3.12781E-5,5.592682719411142E-4,0.9690182894,3.10238E-5,5.569901255857235E-4,0.9699729258,3.98792E-5,6.314998020585596E-4
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.5644827604,3.33202E-5,0.0018253821517698699,0.9325517237,1.361131E-4,0.0011666751904450528,0.9701034474,3.13084E-5,5.595390960424481E-4,0.9695241338,3.00431E-5,5.481158636638791E-4,0.9707103431,4.05718E-5,6.369599673448873E-4
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.5577355802,4.78549E-5,0.0021875762843841583,0.9348804474,1.301409E-4,0.0011407931451406954,0.9706891686,3.24785E-5,5.698991138789391E-4,0.9701195484,3.08562E-5,5.554835731144531E-4,0.9713572413,3.84627E-5,6.201830374978019E-4
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.5500358462,5.57317E-5,0.0023607562347688505,0.9361290336,9.59735E-5,9.796606555333332E-4,0.9712831551,3.34878E-5,5.786864435944564E-4,0.9706666654,3.36213E-5,5.798387706940611E-4,0.971935485,3.77394E-5,6.143240187392969E-4
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.541185081,5.9198E-5,0.0024330639120253295,0.9377468884,7.86591E-5,8.868996561054695E-4,0.9717117649,3.53735E-5,5.947562525942876E-4,0.9712143248,3.38094E-5,5.814585109876714E-4,0.9725383955,3.76694E-5,6.137540223900777E-4
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.5322388113,6.21024E-5,0.0024920353127514065,0.9381343186,7.98806E-5,8.937594754742464E-4,0.9722761178,3.47468E-5,5.894641634569484E-4,0.9716119397,3.60806E-5,6.00671291140171E-4,0.9731865662,3.63319E-5,6.027594876897418E-4
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.5232292414,6.3935E-5,0.002528537126482425,0.9381568968,8.31158E-5,9.116786714627034E-4,0.9727951241,3.53668E-5,5.946999243315909E-4,0.9721249014,3.80259E-5,6.166514412534848E-4,0.9736938328,3.41638E-5,5.844980752748464E-4
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.5138521314,5.58576E-5,0.0023634212489524586,0.9382879376,8.7753E-5,9.367657124382809E-4,0.9733229572,3.66068E-5,6.050355361464317E-4,0.9726614797,4.0798E-5,6.387331211077127E-4,0.9742334598,3.40964E-5,5.839212275641296E-4
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.5037360847,5.75788E-5,0.002399558292686385,0.9393481731,8.42585E-5,9.179242888168937E-4,0.9736724973,3.57977E-5,5.983117916270747E-4,0.9730286163,4.18481E-5,6.469010743537221E-4,0.974523052,3.43309E-5,5.859257632157849E-4
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.4931762785,6.06309E-5,0.0024623342583816685,0.9404549122,7.5237E-5,8.673926446540805E-4,0.9742973202,3.88149E-5,6.230160511575926E-4,0.9735499591,4.15852E-5,6.44865877528033E-4,0.9747928482,3.51612E-5,5.929688018774681E-4
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.4824605137,6.77473E-5,0.00260283115088167,0.9411471307,9.48645E-5,9.739840861122937E-4,0.9746217775,3.91761E-5,6.259081402250653E-4,0.9739484638,4.16018E-5,6.449945736205848E-4,0.9750457215,3.5889E-5,5.990742858778033E-4
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.4710884392,6.42736E-5,0.002535223855993786,0.9415816307,9.43296E-5,9.712342662818276E-4,0.9750680232,3.86939E-5,6.220442106474426E-4,0.974353739,4.25334E-5,6.521763565171617E-4,0.9753741473,3.60505E-5,6.004206858528444E-4
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.4593559593,7.26825E-5,0.0026959692134740708,0.9425587475,9.52717E-5,9.760722309337562E-4,0.9756048715,4.00835E-5,6.331153133513673E-4,0.9745430797,4.42598E-5,6.652803920152765E-4,0.9756309849,3.67253E-5,6.060140262403173E-4
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.4463871539,7.02402E-5,0.0026502867769356586,0.9429081142,9.99137E-5,9.995684068636824E-4,0.9757627094,4.03843E-5,6.354864278645139E-4,0.9750490636,4.45384E-5,6.673709613101247E-4,0.9757805538,3.81549E-5,6.176965274307441E-4
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.4340036571,5.00951E-5,0.0022381934679557977,0.9438756883,7.22644E-5,8.500847016621344E-4,0.9760054803,4.16819E-5,6.456152104775723E-4,0.9755118787,4.38243E-5,6.619992447125601E-4,0.9758043855,3.96239E-5,6.294751782238915E-4
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.4319587648,2.39011E-5,0.001545998059507191,0.949203372,6.35929E-5,7.97451565927361E-4,0.9763730079,3.96289E-5,6.295148925958781E-4,0.975970009,4.38916E-5,6.625073584497005E-4,0.9761668217,4.08526E-5,6.391603867575024E-4
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.4358999074,6.43186E-5,0.0025361111963003516,0.9518768013,7.30777E-5,8.548549584578661E-4,0.9766794991,3.92403E-5,6.264207850957692E-4,0.9764870059,4.33835E-5,6.586615215723475E-4,0.9762848896,4.3613E-5,6.604013930936245E-4
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.4407114625,1.199918E-4,0.003463983256310573,0.9567193687,1.036744E-4,0.0010182062659402564,0.9771640331,3.95284E-5,6.287161521704369E-4,0.9768379432,4.31071E-5,6.565599744120867E-4,0.9765415031,4.38429E-5,6.621397133536094E-4
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.4442639649,2.112225E-4,0.00459589490741466,0.9583756328,8.84102E-5,9.402669833616407E-4,0.9774923879,3.84178E-5,6.198209418856385E-4,0.9769543141,4.41114E-5,6.641641363398057E-4,0.9766091388,4.58692E-5,6.772680414725029E-4
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.4466039687,3.387748E-4,0.005820436409754856,0.9590386629,7.56556E-5,8.698022763823971E-4,0.9778892398,4.01398E-5,6.335597840772408E-4,0.9773354238,4.4992E-5,6.707607621201467E-4,0.9767920613,4.72552E-5,6.874241776370686E-4
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.4502150536,5.616704E-4,0.007494467292609929,0.9601075172,7.51405E-5,8.668362013667865E-4,0.9781935656,4.29799E-5,6.555905734526694E-4,0.9777742088,4.44276E-5,6.665403213609811E-4,0.9768602324,4.73105E-5,6.878262862089526E-4
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.4535991132,7.674948E-4,0.008760678055949779,0.9603543758,5.19985E-5,7.210998543891131E-4,0.9786378723,4.43551E-5,6.659962462356676E-4,0.9782613504,4.57762E-5,6.765811111758885E-4,0.9771096367,4.69258E-5,6.850240871677433E-4
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.4550857127,9.748899E-4,0.00987365130030426,0.9611428499,4.87618E-5,6.98296498630775E-4,0.9790057218,4.34755E-5,6.593595377333978E-4,0.978548581,4.5064E-5,6.712972515957443E-4,0.9774285799,4.62651E-5,6.801845337847664E-4
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.4557783037,0.0015183246,0.012322031488354507,0.9612028241,4.5257E-5,6.727332309318457E-4,0.9795047116,4.08415E-5,6.390735481930072E-4,0.979009434,4.65507E-5,6.822807340091028E-4,0.9776650929,4.43543E-5,6.65990240168728E-4
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.4535931766,0.0020869814,0.014446388476017112,0.9613885522,3.99085E-5,6.317317468672917E-4,0.9798172939,4.09787E-5,6.401460770792866E-4,0.9795371526,4.61861E-5,6.796035609088581E-4,0.9778197396,4.46964E-5,6.685536627676195E-4
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.4528373271,0.0027600517,0.016613403323822606,0.9625472903,3.35886E-5,5.795567271630966E-4,0.9800882703,4.03268E-5,6.350338573651015E-4,0.979785623,4.42513E-5,6.652165061091013E-4,0.9781336683,4.67174E-5,6.835012801743681E-4
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.4552219331,0.0034021524,0.018444924505131487,0.9629242897,3.30252E-5,5.746755606426986E-4,0.9803002626,4.27653E-5,6.539518330886458E-4,0.98024804,4.60211E-5,6.78388531742688E-4,0.9783028746,4.89175E-5,6.994104660355033E-4
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.4542625159,0.0047250621,0.021737207962385603,0.9634641409,4.80154E-5,6.929314540414513E-4,0.9806495273,4.44457E-5,6.66676083266829E-4,0.9804330176,4.68841E-5,6.847196506600347E-4,0.9782949954,5.17486E-5,7.193649977584398E-4
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.4541490883,0.0062124902,0.024924867502155355,0.9628692031,5.15199E-5,7.177736411989507E-4,0.9809142047,4.88447E-5,6.988898339509597E-4,0.9807173002,5.13639E-5,7.16686123766883E-4,0.9782278466,5.30498E-5,7.283529364257413E-4
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.4543859571,0.0087252866,0.029538596107465905,0.9628654957,5.42429E-5,7.364977936151608E-4,0.981301173,4.97561E-5,7.0538003941138E-4,0.9810526329,5.1208E-5,7.155976523158807E-4,0.9781578988,5.49172E-5,7.410614009648594E-4
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.4573820472,0.011400854,0.03376515067343844,0.9645357728,8.03381E-5,8.963152347249264E-4,0.9818569297,4.99227E-5,7.065599762228257E-4,0.9815068495,5.12656E-5,7.160000000000001E-4,0.9780821943,5.97661E-5,7.730853769151244E-4
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.4602543741,0.015747862,0.03968357594773939,0.9659777343,5.29099E-5,7.273919163697106E-4,0.9821462619,5.21264E-5,7.219861494516359E-4,0.9819077873,5.22247E-5,7.226665897908938E-4,0.9780127209,6.01022E-5,7.752560867223166E-4
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.4624584705,0.0205063984,0.04528399099019432,0.9664451897,5.44513E-5,7.379112412749923E-4,0.9822757465,5.15667E-5,7.180995752679429E-4,0.9821428567,5.35913E-5,7.320607898255446E-4,0.9779069757,5.88383E-5,7.670612752577202E-4
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.4673043534,0.0264045723,0.05138537953542817,0.965739125,4.4394E-5,6.662882259202844E-4,0.9824521738,5.23096E-5,7.232537590638572E-4,0.9823652172,5.38325E-5,7.337063445275637E-4,0.9776869565,6.68495E-5,8.176154352750443E-4
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.466727607,0.0287335762,0.05360370901346287,0.9661791623,5.06892E-5,7.119634822095864E-4,0.9829067618,5.22168E-5,7.226119290462897E-4,0.9829067612,5.50526E-5,7.419743930891416E-4,0.9777148038,7.12785E-5,8.442659533583005E-4
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.4653846174,0.0308070352,0.055504085615385106,0.9657692254,4.66798E-5,6.832261704589484E-4,0.9832307678,5.44707E-5,7.38042681692597E-4,0.9834807688,5.33512E-5,7.304190578017526E-4,0.9776346135,7.87203E-5,8.872446111417077E-4
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.4638945237,0.030434696,0.055167649940884744,0.9645030439,4.68584E-5,6.845319568873319E-4,0.9835294133,5.98691E-5,7.737512520183731E-4,0.9836105484,5.44165E-5,7.376754028703953E-4,0.9776064897,8.14501E-5,9.024970914080554E-4
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.4563440874,0.0309572573,0.05563924631049561,0.9653763354,6.00714E-5,7.75057417227911E-4,0.9840215188,5.78573E-5,7.606398622212749E-4,0.9841720557,5.73215E-5,7.571096353897499E-4,0.9776559263,8.56661E-5,9.255598305890333E-4
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.4481735155,0.0311897506,0.055847784736728814,0.9659817457,8.50807E-5,9.223919990979973E-4,0.9847031969,5.86019E-5,7.655187783457699E-4,0.9846575356,5.82417E-5,7.631624990786693E-4,0.9776484036,8.96452E-5,9.468114912695134E-4
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.4360097274,0.0295414855,0.05435207953703335,0.9678832114,1.023489E-4,0.0010116763316397196,0.9853041464,5.58411E-5,7.472690278607832E-4,0.9851094949,6.0668E-5,7.788966555326836E-4,0.9778345519,1.005665E-4,0.0010028284997944564
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.4211488292,0.0284442298,0.05333313210378704,0.9684073031,1.188456E-4,0.0010901632905211953,0.9857441312,6.2445E-5,7.902214879386665E-4,0.9854569232,6.29732E-5,7.935565512299674E-4,0.9781201071,1.042238E-4,0.0010209005828189148
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.407303375,0.0266398049,0.05161376260262373,0.9702247262,1.073096E-4,0.0010359034704063889,0.9860955089,6.22267E-5,7.888390203330462E-4,0.9859550595,6.18481E-5,7.864356299151253E-4,0.9782303423,1.100474E-4,0.001049034794465846
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.3902735576,0.0240352548,0.04902576343107774,0.9696048617,1.190758E-4,0.001091218584885723,0.9865349549,6.33182E-5,7.957273402365914E-4,0.9863829809,6.01874E-5,7.758053879678847E-4,0.9785714263,1.114937E-4,0.001055905772311147
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.3714285687,0.0220816798,0.046991147889788774,0.9710963368,1.840795E-4,0.0013567590058665541,0.9871760738,5.68638E-5,7.540808975169706E-4,0.987009961,5.55427E-5,7.452697498221701E-4,0.9784053123,1.220803E-4,0.0011048995429449684
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.356934309,0.01943453,0.04408461182771149,0.9704379678,2.410891E-4,0.0015527044148839148,0.9874817538,6.16897E-5,7.85427908849692E-4,0.9878102213,5.81821E-5,7.627719187280035E-4,0.9782846725,1.319538E-4,0.0011487114520191744
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.3514170006,0.0196976381,0.04438202124734744,0.9708501935,3.234494E-4,0.0017984699052249944,0.9878947282,5.31451E-5,7.290068586782981E-4,0.9878137571,6.34101E-5,7.963045899654227E-4,0.9786639547,1.277689E-4,0.001130349061131118
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.3506849289,0.0197373321,0.04442671729939092,0.9716894984,3.234112E-4,0.0017983637007012792,0.9884931499,5.45393E-5,7.385072782308919E-4,0.9885388124,5.66516E-5,7.526725715741208E-4,0.9791324204,1.462699E-4,0.0012094209358201138
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.3578125,0.0215992108,0.04647495110271769,0.975,3.122591E-4,0.0017670854535081204,0.9893750018,6.24299E-5,7.901259393286618E-4,0.9896874988,5.31465E-5,7.290164607195094E-4,0.9803124994,1.669144E-4,0.0012919535595368743
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.3575757585,0.0287644111,0.053632463210261,0.9781818271,2.383432E-4,0.0015438367789374627,0.9898787969,7.05344E-5,8.398476052237096E-4,0.9906060696,6.33515E-5,7.959365552605308E-4,0.9814545542,1.905706E-4,0.0013804731073077808
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.3591240816,0.0274660907,0.05240810118674402,0.9788321316,3.250041E-4,0.001802787009050154,0.9902919787,9.04726E-5,9.511708574173202E-4,0.9910948962,7.91979E-5,8.899320198756757E-4,0.9828467196,1.973759E-4,0.001404905334889152
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.361818181,0.0300238751,0.05479404630067029,0.976363647,4.260791E-4,0.002064168355536922,0.991909098,8.3304E-5,9.127102497507081E-4,0.992181825,8.51823E-5,9.229425767619565E-4,0.9832727349,2.316054E-4,0.0015218587319459056
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.3903614476,0.0349413723,0.059111227613711424,0.9867469907,3.370915E-4,0.0018360051742846478,0.9919277155,1.174613E-4,0.0010837956449441933,0.9927710891,8.50425E-5,9.221849055368451E-4,0.9826506078,2.883238E-4,0.0016980100117490473
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.4163636401,0.0338255297,0.05815971948006627,0.9890909135,1.616162E-4,0.0012712836032923575,0.9925454557,1.475583E-4,0.0012147357737384702,0.9930909121,1.320978E-4,0.0011493380703692018,0.9856363642,3.55923E-4,0.0018865921657846456
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.4071428634,0.049659866,0.07046975663360844,0.9821428657,3.543081E-4,0.0018823073606613772,0.9935714298,2.674706E-4,0.0016354528424873645,0.9964285725,1.417233E-4,0.001190475955238072,0.9910714281,6.280923E-4,0.002506176969010768
1.0,1.0,0.0,0.0,0.6,0.2666666667,0.16329931619575141,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01

==> tables/acc_rej_prediction_aleatoric_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.8103747129,2.229424E-4,0.00472167766794812,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.8160245419,2.321026E-4,0.004817702772068862,0.64672122,1.29656E-4,0.0011386658860262741,0.7605216479,0.0085094751,0.009224681620522196,0.7789055538,0.0067753597,0.00823125731586615,0.8512683266,4.99599E-5,7.06823174492744E-4
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.821481055,2.388144E-4,0.004886864025118768,0.6532835841,1.325982E-4,0.0011515129178606726,0.765351322,0.008558107,0.009251003729325809,0.7835235354,0.0068505672,0.008276815329581784,0.8555993116,4.9501E-5,7.035694706281676E-4
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.8268646359,2.410189E-4,0.004909367576378856,0.6582183063,1.383274E-4,0.0011761266938557257,0.7699060416,0.0086117266,0.009279938900660931,0.7879631129,0.0069225271,0.008320172534268746,0.8594606209,5.00642E-5,7.075605981115681E-4
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.8318799794,2.477921E-4,0.004977872035317903,0.6590365589,1.392203E-4,0.0011799165224709756,0.7741338462,0.008631709,0.00929069911255337,0.792232773,0.0069766987,0.008352663467421634,0.8629535848,5.1786E-5,7.196249022928542E-4
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.8353902698,2.472911E-4,0.004972837218329191,0.6596115112,1.463139E-4,0.0012096028273776479,0.7783169505,0.0086623632,0.009307181743148674,0.7961956668,0.0070116673,0.008373569907751413,0.8664396524,5.31774E-5,7.292283592949467E-4
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.8390591264,2.410788E-4,0.004909977596690234,0.6597079277,1.478093E-4,0.0012157684812496169,0.7823617426,0.0086919076,0.009323040062125658,0.7999664825,0.0070523174,0.008397807690105794,0.8698683268,5.52822E-5,7.435200064557779E-4
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.8429764092,2.401524E-4,0.004900534664707515,0.6598911166,1.53447E-4,0.0012387372602775779,0.7862734422,0.0087085923,0.009331983872682163,0.8037979427,0.0070950563,0.008423215716102729,0.8731554741,5.65858E-5,7.522353355167517E-4
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.8470465899,2.515579E-4,0.005015554804804748,0.660058707,1.656979E-4,0.0012872369634220422,0.7900733775,0.0087286975,0.009342749862861576,0.8073718977,0.0071208202,0.00843849524500666,0.876398434,5.70284E-5,7.551715036996562E-4
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.851298213,2.539624E-4,0.005039468225914318,0.6607443154,1.678068E-4,0.0012954026401084723,0.7938662216,0.0087306798,0.009343810678732741,0.8110719553,0.007157366,0.008460121748532938,0.879753955,5.75076E-5,7.583376556653375E-4
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.8552819073,2.505146E-4,0.0050051433545903554,0.6619702518,1.64845E-4,0.0012839197794254904,0.7976572067,0.0087358703,0.009346587773085962,0.8146955827,0.0071895168,0.008479101839228021,0.8829653716,5.87356E-5,7.663915448385375E-4
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.8595701635,2.415816E-4,0.004915095116068457,0.6632237732,1.65503E-4,0.0012864796928051371,0.8014854613,0.0087396153,0.009348590963348434,0.8182958296,0.0072062851,0.008488984097051896,0.8862364078,5.83502E-5,7.638730260979243E-4
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.8629075646,2.389366E-4,0.0048881141557864626,0.6645825267,1.621837E-4,0.001273513643429076,0.8051655838,0.008729534,0.009343197525472744,0.8218463084,0.0072347503,0.008505733536856184,0.8895115697,6.02793E-5,7.763974497639723E-4
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.8665804446,2.336089E-4,0.0048333104597159905,0.6659208477,1.654272E-4,0.0012861850566695291,0.8089071396,0.0087212477,0.009338762069996216,0.8254061031,0.0072565309,0.008518527396211154,0.89263192,6.19583E-5,7.871359475973639E-4
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.8698940337,2.207035E-4,0.00469790910938047,0.6674080908,1.65987E-4,0.0012883594219005813,0.8126233166,0.0087405055,0.009349067065755813,0.8289127302,0.0072676614,0.008525058005667762,0.8956967127,6.3459E-5,7.966115741062266E-4
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.8726767242,2.14729E-4,0.004633886058158962,0.6691421807,1.615453E-4,0.0012710047206836016,0.8162933531,0.0087391074,0.009348319314186908,0.8324688902,0.0072732776,0.008528351306084899,0.8988747662,6.39144E-5,7.994648209896418E-4
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.8754754841,2.082045E-4,0.0045629431291656485,0.6707072079,1.636063E-4,0.0012790867836077425,0.8198727563,0.0087229431,0.009339669747908648,0.8359268704,0.0072656078,0.008523853471288676,0.901980983,6.44813E-5,8.030024906561623E-4
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.8783516407,2.045902E-4,0.004523164821228606,0.6722922623,1.749444E-4,0.001322665490590875,0.8234878701,0.0087071846,0.009331229608149185,0.839399485,0.0072629363,0.008522286254286464,0.9050860804,6.5357E-5,8.084367631423005E-4
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.8808040619,1.914844E-4,0.004375893051709559,0.6743002176,1.747409E-4,0.0013218959868310366,0.827283206,0.0086856494,0.009319683149120468,0.8428251931,0.0072601125,0.008520629378162154,0.9081215698,6.57571E-5,8.109075163050346E-4
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.883094871,1.826135E-4,0.004273330083202092,0.6767328799,1.71759E-4,0.0013105685789000132,0.8308487293,0.0086627858,0.00930740876936218,0.8464481187,0.0072320171,0.008504126704136057,0.9110765392,6.4331E-5,8.020660820655615E-4
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.8853727102,1.691675E-4,0.004112997690249777,0.6792405069,1.747293E-4,0.001321852109730888,0.8344711661,0.0086453668,0.009298046461488563,0.849812941,0.0072029182,0.00848700076587719,0.9140450084,6.21505E-5,7.883558841031125E-4
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.8873664737,1.539226E-4,0.003923297082811854,0.6814556301,1.697206E-4,0.0013027685903490307,0.8381213492,0.0086201048,0.009284451949361363,0.8532459781,0.0071752273,0.008470671342933805,0.9169035727,6.09437E-5,7.8066446057189E-4
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.8894546986,1.500951E-4,0.0038742108873937153,0.6835112631,1.72207E-4,0.0013122766476623747,0.8417815933,0.0085922718,0.009269450792792419,0.8567628369,0.0071471077,0.008454056836809177,0.9196465677,6.09624E-5,7.807842211520414E-4
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.8914511204,1.374231E-4,0.0037070621791386233,0.6858833849,1.659419E-4,0.0012881843812125654,0.8452520844,0.0085561395,0.009249940270077424,0.8602703503,0.0070945701,0.008422927104041682,0.9222870094,6.00143E-5,7.74688969845318E-4
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.8931014061,1.262882E-4,0.003553705108756212,0.6877276123,1.598128E-4,0.0012641708745260666,0.8488763902,0.0084985757,0.009218771989804283,0.8637320498,0.0070367077,0.008388508627878976,0.9250466311,5.96332E-5,7.722253557090701E-4
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.8942544222,1.288929E-4,0.0035901657343359516,0.6899189949,1.39243E-4,0.0011800127117959365,0.852433247,0.0084591348,0.009197355489487182,0.8671932203,0.0069480778,0.00833551306159375,0.9275637555,5.80634E-5,7.619934382919579E-4
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.8958187699,1.189011E-4,0.003448203880283183,0.6914398789,1.409214E-4,0.0011871031968620084,0.8561487013,0.0084108629,0.009171075673005865,0.870425728,0.0068678111,0.008287225772235242,0.9301687706,5.38091E-5,7.335468628519925E-4
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.8972873092,1.084037E-4,0.003292471715899774,0.6930641234,1.309719E-4,0.0011444295522224162,0.859759559,0.0083308954,0.009127373882996137,0.8737469152,0.0067758733,0.008231569291453482,0.9326155978,4.88898E-5,6.992124140774391E-4
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.8986091554,9.87222E-5,0.003142008911508686,0.694405371,1.175349E-4,0.0010841351391777689,0.8632676968,0.0082581725,0.009087448761891315,0.8768713871,0.0066842009,0.00817569623946487,0.9349617141,4.68045E-5,6.841381439446276E-4
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.8994453371,9.99219E-5,0.0031610425495396293,0.6954041243,1.149393E-4,0.001072097476911498,0.8666957235,0.0081690058,0.009038255251983094,0.8800728998,0.0065800782,0.008111768117987594,0.9373502368,4.34462E-5,6.591373149807254E-4
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.9000321567,9.97535E-5,0.0031583777481485648,0.696511811,1.108674E-4,0.0010529358954846206,0.8701736039,0.0080486147,0.008971407191739765,0.8833001116,0.0064656828,0.00804094695915848,0.9395724177,4.09652E-5,6.400406237107142E-4
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.9007989585,1.044314E-4,0.0032315847505519643,0.6974074721,1.025974E-4,0.0010129037466610536,0.87364259,0.0079131334,0.008895579463980972,0.8863231689,0.0063454691,0.007965845278437186,0.9417984682,3.85849E-5,6.211674492437606E-4
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.901687628,1.009632E-4,0.0031774706922330534,0.6984116495,8.74522E-5,9.351588100424441E-4,0.8770218414,0.0077740218,0.008817041340495121,0.8893812013,0.0062055341,0.007877521247194449,0.9438616824,3.58496E-5,5.987453548880359E-4
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.9022502124,9.27532E-5,0.0030455410028433372,0.6990932107,9.63624E-5,9.816435198176576E-4,0.8803157014,0.0076226273,0.00873076588851173,0.892287156,0.0060719729,0.007792286506539656,0.9459865743,3.28007E-5,5.727189537635366E-4
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.9027957618,9.26206E-5,0.0030433632711196344,0.6993862987,1.02194E-4,0.0010109104807053888,0.8836191589,0.0074733402,0.008644848292480325,0.8952011591,0.0059175141,0.007692538007705909,0.9478775996,3.03385E-5,5.508039578652281E-4
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.9029426992,8.66088E-5,0.002942937308200771,0.7004154503,9.38465E-5,9.68744032239683E-4,0.8868132234,0.0072912526,0.008538883182243448,0.8979712659,0.005761571,0.007590501300968204,0.9497230417,2.64137E-5,5.139426037992959E-4
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.9032876253,8.52424E-5,0.002919630113558908,0.7010900199,8.6955E-5,9.324966487875439E-4,0.889971872,0.0071050605,0.008429152092589147,0.9008702528,0.0055975919,0.0074817056210465804,0.951610409,2.37261E-5,4.8709444669386244E-4
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.9037149489,8.2154E-5,0.002866251907980176,0.7018931925,8.4458E-5,9.190103372650386E-4,0.8928433657,0.0069029723,0.008308412784641842,0.9036452931,0.0054235169,0.007364453068626345,0.9533756018,2.03442E-5,4.5104545225509147E-4
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.903865695,8.78203E-5,0.002963449004116656,0.7024682343,8.17682E-5,9.042577066301398E-4,0.8960272235,0.0067071419,0.008189714219678242,0.9064373881,0.0052595474,0.007252273712429778,0.9550508171,1.76701E-5,4.203581806031613E-4
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.9038731098,8.79862E-5,0.002966246786766064,0.7029509366,8.03393E-5,8.963219287733621E-4,0.8988915551,0.0065258105,0.008078248882028826,0.9090335667,0.005075916,0.007124546301344388,0.9566488332,1.57163E-5,3.9643788920838534E-4
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.9041440129,9.15646E-5,0.003025964309108751,0.703543973,7.82128E-5,8.843800088197381E-4,0.9017157328,0.0063125915,0.00794518187331165,0.9118226123,0.0049014105,0.007001007427506416,0.9581867623,1.39297E-5,3.7322513313012566E-4
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.9044050395,9.19452E-5,0.0030322466918112053,0.7044813097,7.75288E-5,8.805044008975765E-4,0.9045022881,0.006086191,0.007801404360754543,0.9145823801,0.0047277241,0.006875844748101864,0.959601447,1.27417E-5,3.569551792592454E-4
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.9040931165,9.83684E-5,0.0031363737022236365,0.7055674076,7.7568E-5,8.807269724494647E-4,0.9074607146,0.0058588295,0.00765429911879592,0.9172725493,0.0045399703,0.006737930171796083,0.9610320085,1.14711E-5,3.3869012385955396E-4
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.9037702322,9.608E-5,0.0030996774025694998,0.7060600102,8.10761E-5,9.004226785238142E-4,0.9103118837,0.0056133806,0.007492249728886511,0.9199091995,0.0043440079,0.006590908814420057,0.9623549163,1.10709E-5,3.327296199619144E-4
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.903536272,9.92527E-5,0.003150439651858134,0.7068917036,8.15735E-5,9.031804913747861E-4,0.9131163329,0.0053675343,0.007326345814933936,0.922441228,0.0041292106,0.006425893400920995,0.963616634,1.00483E-5,3.1699053613633326E-4
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.9032733083,1.026337E-4,0.003203649481450803,0.7073649764,7.77482E-5,8.817493975047559E-4,0.9158081001,0.0051220296,0.007156835613593483,0.9249590802,0.003932948,0.006271322029684012,0.9649120277,9.6379E-6,3.104496738603537E-4
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.9033340216,1.032496E-4,0.0032132475783854565,0.707543242,7.41074E-5,8.608565501870796E-4,0.9185392785,0.004878686,0.006984759122546747,0.9273723668,0.0037380722,0.006113977592369799,0.9661221093,8.7221E-6,2.9533201655086434E-4
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.9033750772,1.04583E-4,0.003233929498303882,0.7080237746,7.9285E-5,8.904212486233693E-4,0.9211547428,0.0046253271,0.006800975738818659,0.9298280585,0.003525957,0.005937976928213851,0.9672405052,7.8247E-6,2.797266522875502E-4
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.9033535302,1.126257E-4,0.00335597526808527,0.7078970134,5.65825E-5,7.522134005719387E-4,0.9238273466,0.0043641492,0.006606170751653336,0.9321116358,0.0033071074,0.005750745516887354,0.9683059269,7.8929E-6,2.8094305472817796E-4
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.902978164,1.169269E-4,0.0034194575593213612,0.7074343741,4.49439E-5,6.704021181350787E-4,0.9265034199,0.0041072913,0.006408815257128263,0.9345907825,0.0031015607,0.00556916573644563,0.9692786205,7.9376E-6,2.817374664470453E-4
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.9030378103,1.16691E-4,0.0034160064402749594,0.7069081962,4.07249E-5,6.38160638084174E-4,0.9291809183,0.0038465587,0.00620206312447721,0.9369464433,0.0029084177,0.005392974782066017,0.9702992839,7.4618E-6,2.7316295502867883E-4
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.9028702676,1.171804E-4,0.0034231622806989445,0.7064293861,3.11112E-5,5.577741478412207E-4,0.9317634934,0.0035985933,0.005998827635463449,0.9391182548,0.0027206064,0.005215943251225036,0.9712652141,7.5861E-6,2.7542875666858026E-4
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.9025082052,1.109166E-4,0.0033304143886309402,0.7054618001,2.37165E-5,4.8699589320650333E-4,0.934153775,0.0033718225,0.005806739618753367,0.9412189418,0.0025264124,0.005026343004610807,0.9721800292,7.7837E-6,2.7899283144912525E-4
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.9023222446,1.160317E-4,0.0034063426134198537,0.7042853713,2.05292E-5,4.5309160221747655E-4,0.9365932494,0.0031365891,0.00560052595744364,0.9432678962,0.0023476168,0.004845221150783522,0.9730404627,7.958E-6,2.820992733064018E-4
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.9021765709,1.103541E-4,0.0033219587595272764,0.7034971893,1.93676E-5,4.4008635516225677E-4,0.9389166045,0.0029207085,0.005404357963717799,0.9452090955,0.0021597764,0.004647339453924149,0.9739178437,7.5919E-6,2.755340269367833E-4
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.90169999,1.074832E-4,0.0032784630545424787,0.7030500054,1.86916E-5,4.323378308684078E-4,0.9412699986,0.0027102624,0.005206018056057816,0.9471275002,0.001985829,0.004456264130412379,0.9747700006,6.7913E-6,2.606012279326404E-4
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.9012528718,1.092929E-4,0.0033059476704872387,0.7028381407,1.93197E-5,4.395418068853064E-4,0.9435285109,0.0024989129,0.004998912781795658,0.9488698566,0.0018276285,0.004275077192285538,0.9755356658,6.7951E-6,2.606741260654766E-4
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.9005756199,1.105657E-4,0.00332514210222661,0.702825743,2.24813E-5,4.7414449274456414E-4,0.9457378316,0.0022966517,0.004792339407846652,0.9507221347,0.0016731725,0.004090443130028824,0.9762689674,6.639E-6,2.5766257004074147E-4
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.8999732077,1.089511E-4,0.0033007741516195865,0.7029199064,2.47652E-5,4.976464608534858E-4,0.9479266006,0.0020910506,0.004572800673547886,0.9524403977,0.0015171662,0.0038950817706435896,0.9768657923,6.449E-6,2.539488137400921E-4
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.8990669549,1.177289E-4,0.003431164525347043,0.7028814435,1.71377E-5,4.1397705250412133E-4,0.9500274408,0.0018938968,0.004351892461906658,0.9541492897,0.0013697646,0.003701033099014382,0.9774890244,6.9199E-6,2.6305702803764813E-4
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.8985372722,1.168441E-4,0.0034182466265616353,0.7030660987,1.61804E-5,4.0224867930174736E-4,0.9521265835,0.0016956358,0.0041178098547650305,0.955690577,0.0012381479,0.003518732584326351,0.9780843908,7.1247E-6,2.6692133672675926E-4
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.898297745,1.22722E-4,0.003503169993020607,0.7046739697,8.2354E-6,2.869738664059848E-4,0.9542238897,0.0014989057,0.0038715703532287774,0.9572186983,0.0010912314,0.0033033791789620517,0.9787449515,7.2026E-6,2.683766010664864E-4
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.8977501452,1.277768E-4,0.003574588088157851,0.7058022499,7.5523E-6,2.7481448287890506E-4,0.9561752522,0.0013202297,0.0036334965253870823,0.9585583156,9.626562E-4,0.0031026701403790895,0.9791799861,7.2269E-6,2.688289418942834E-4
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.8971419811,1.289069E-4,0.0035903607061129666,0.7092125177,1.16108E-5,3.407462398912129E-4,0.9580997199,0.0011410139,0.0033778897258495578,0.9600364792,8.108734E-4,0.002847583888140962,0.979586488,7.6047E-6,2.7576620532617847E-4
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.8968749881,1.166233E-4,0.003415015373318252,0.7175000012,3.35504E-5,5.792270711905651E-4,0.9598843741,9.770806E-4,0.0031258288500812066,0.9613375014,6.849729E-4,0.002617198693259646,0.9799687511,7.7681E-6,2.787131141514514E-4
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.8964963019,1.136101E-4,0.0033706097371247238,0.7291867554,3.89243E-5,6.23893420385245E-4,0.961587913,8.290495E-4,0.002879321968797515,0.9623947269,5.762677E-4,0.002400557643548682,0.9802475113,7.5153E-6,2.7414047493940034E-4
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.8964923859,1.079857E-4,0.003286117770257177,0.7415287852,4.57329E-5,6.762610442721064E-4,0.9632131016,6.847773E-4,0.002616824984594881,0.9632461953,4.816313E-4,0.0021946099881300094,0.9804665792,7.4315E-6,2.726077768516518E-4
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.8960109055,1.048791E-4,0.003238504284388088,0.7530514896,3.39966E-5,5.830660339961503E-4,0.9646709853,5.619464E-4,0.002370540866553454,0.9641152382,4.044151E-4,0.0020110074589618013,0.9807637221,7.4988E-6,2.7383936897385663E-4
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.8961322069,1.064963E-4,0.0032633770851680623,0.7640998483,3.11683E-5,5.582857691182894E-4,0.9660689193,4.474769E-4,0.002115364980328454,0.9647819966,3.280011E-4,0.0018110800644919043,0.9810337549,7.6849E-6,2.7721652187414806E-4
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.8966606259,1.106437E-4,0.0033263147776480804,0.775571692,3.23245E-5,5.685463921264474E-4,0.9672704178,3.617909E-4,0.0019020801770693054,0.965361163,2.640927E-4,0.0016250929204202449,0.9812304908,7.9671E-6,2.822605179616873E-4
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.8970378757,1.272246E-4,0.0035668557582274056,0.7880389929,3.1681E-5,5.628587744718918E-4,0.9683652025,2.830503E-4,0.0016824098787156477,0.9657217824,2.171649E-4,0.001473651587044916,0.9814585745,7.4822E-6,2.73536103649957E-4
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.8964313567,1.456497E-4,0.0038164079970569183,0.8025601268,4.10935E-5,6.410421203009986E-4,0.9691349882,2.238342E-4,0.0014961089532517344,0.9662412721,1.690475E-4,0.0013001826794723887,0.9815671033,8.0201E-6,2.831978107260012E-4
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.8963840961,1.688228E-4,0.004108805179124462,0.8189232647,6.52861E-5,8.079981435622238E-4,0.9699196464,1.743459E-4,0.0013204010754312493,0.9665889925,1.405984E-4,0.0011857419618112534,0.9816472459,8.6607E-6,2.9429067263506673E-4
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.8954999924,1.953239E-4,0.004419546356810844,0.8345416665,7.32042E-5,8.555945301367933E-4,0.9703666693,1.443508E-4,0.0012014607775537242,0.9669250029,1.138461E-4,0.0010669868790196063,0.9817083365,9.0751E-6,3.0124906638859483E-4
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.8935093045,2.381054E-4,0.004879604492169422,0.8525313675,7.85496E-5,8.862821221259063E-4,0.9707485908,1.157638E-4,0.001075935871694963,0.967074858,9.89315E-5,9.946431520902357E-4,0.9817351794,9.3026E-6,3.0500163933985667E-4
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.8911341131,2.639082E-4,0.005137199626255534,0.8680017948,5.36529E-5,7.324813990812327E-4,0.970990091,9.79945E-5,9.899217140764214E-4,0.9671917164,8.78104E-5,9.370720356514754E-4,0.981669656,1.02737E-5,3.205261299800689E-4
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.8878105938,2.893018E-4,0.005378678276305435,0.883638072,5.21062E-5,7.218462440159954E-4,0.9711345536,8.94511E-5,9.45785916579434E-4,0.9672948873,8.06898E-5,8.982750135676713E-4,0.9817018288,1.08674E-5,3.296573979148655E-4
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.8841564834,3.170421E-4,0.005630649163284816,0.8951100171,5.17691E-5,7.195074704268191E-4,0.9711735934,8.45193E-5,9.193437877094727E-4,0.9671295851,7.59893E-5,8.717184178391553E-4,0.981691916,1.2455E-5,3.5291642070042593E-4
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.8802147269,3.788794E-4,0.00615531802590248,0.9062372148,3.36417E-5,5.800146549872684E-4,0.9711912054,8.21737E-5,9.06497104242479E-4,0.9671165651,7.62994E-5,8.734952776060098E-4,0.9815797549,1.37047E-5,3.7019859535119794E-4
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.8757900298,4.197767E-4,0.006479017672456219,0.9151044428,3.30398E-5,5.748025748028622E-4,0.9710873055,8.0821E-5,8.990050055478001E-4,0.9669791114,7.9415E-5,8.911509411990765E-4,0.9814086819,1.50995E-5,3.8858075093859193E-4
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.8709223866,4.567233E-4,0.006758130658695495,0.9241282105,3.73582E-5,6.112135469702876E-4,0.970854907,8.22921E-5,9.071499324808441E-4,0.9669403982,7.6133E-5,8.725422625867472E-4,0.9812204814,1.6378E-5,4.046974178321379E-4
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.8652456999,4.891393E-4,0.006993849440758644,0.9328596771,2.83705E-5,5.326396530488507E-4,0.9706749547,8.41334E-5,9.17242606947584E-4,0.9667554742,7.92041E-5,8.899668533153356E-4,0.9810065138,1.76382E-5,4.199785708818963E-4
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.8590000033,5.464581E-4,0.007392280432992245,0.9404374957,2.26605E-5,4.760304612102045E-4,0.9705000019,8.29545E-5,9.107936099907596E-4,0.9665312517,8.01403E-5,8.952111482773212E-4,0.9809062517,1.98104E-5,4.450887551938377E-4
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.8528127074,5.951114E-4,0.007714346375422871,0.9473858476,2.45522E-5,4.955017658898907E-4,0.9700794196,8.70534E-5,9.330241154439686E-4,0.9663865,8.2992E-5,9.109994511524142E-4,0.9805757797,2.05936E-5,4.538017188156078E-4
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.8454289794,6.665068E-4,0.008163986771179875,0.9549226463,2.32379E-5,4.8205705056559434E-4,0.9697327703,9.18836E-5,9.585593356699417E-4,0.9661603355,8.53732E-5,9.239761901694221E-4,0.9802250385,2.27117E-5,4.765679384935583E-4
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.8377811074,7.951049E-4,0.008916865480649577,0.9586206794,1.45855E-5,3.8190967518511495E-4,0.969400301,9.4864E-5,9.739815193318609E-4,0.9658920556,9.06991E-5,9.523607509762254E-4,0.9798125958,2.44103E-5,4.940678091112595E-4
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.8289959848,8.999788E-4,0.009486721246036483,0.9628915727,1.60284E-5,4.0035484260840407E-4,0.9690522069,9.94113E-5,9.970521551052381E-4,0.9655742961,9.57563E-5,9.785514805057524E-4,0.9792530096,2.69276E-5,5.189181052921549E-4
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.8188581407,0.0010273869,0.010136009569845521,0.9648788989,1.71613E-5,4.1426199439485153E-4,0.9684861588,1.025608E-4,0.0010127230618485984,0.9651557058,9.99125E-5,9.99562404254982E-4,0.9785986125,3.1106E-5,5.577275320440977E-4
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.8096532404,0.0013135254,0.0114609135761509,0.9679475129,8.7445E-6,2.9571100757327246E-4,0.9679193974,1.01532E-4,0.0010076308847985953,0.9650609177,1.040379E-4,0.001019989705830407,0.9778256798,3.35767E-5,5.794540533985417E-4
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.8008179963,0.0018300356,0.013527880839214988,0.9712678909,1.38122E-5,3.716476826242833E-4,0.9676175886,1.061982E-4,0.001030525108864408,0.9647137052,1.109808E-4,0.0010534742521770525,0.9770143151,3.52191E-5,5.934568223552578E-4
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.7911136031,0.0027749765,0.01665826071353189,0.9726659298,8.4494E-6,2.9067851657802303E-4,0.9667154258,1.177655E-4,0.0010851981385903682,0.9642182392,1.195702E-4,0.0010934815956384451,0.9759280205,3.73202E-5,6.109026108963687E-4
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.7799999893,0.0035270842,0.01878053300628073,0.9737500131,1.21527E-5,3.486072288407112E-4,0.9658125013,1.262113E-4,0.0011234380267731727,0.9637125027,1.352732E-4,0.0011630700752749165,0.9748500067,4.33486E-5,6.583965370504314E-4
0.92,0.9699296731,9.3025E-6,3.05E-4,0.768635726,0.0052347533,0.022879583256694164,0.9762306571,1.38251E-5,3.7182119358637966E-4,0.9647538668,1.36066E-4,0.0011664733173116306,0.9625597769,1.612809E-4,0.0012699641727229947,0.9735864967,5.0696E-5,7.120112358664012E-4
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.7585874796,0.0072342497,0.026896560560785463,0.9776886106,2.71674E-5,5.212235604805293E-4,0.9632744795,1.555913E-4,0.001247362417262922,0.9611556995,1.785827E-4,0.0013363483827206137,0.9722150856,5.27626E-5,7.263786891147069E-4
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.7460674167,0.0104521336,0.03232975966505164,0.9786516905,1.49626E-5,3.8681520135589294E-4,0.962022481,1.833537E-4,0.0013540816075850082,0.9591011333,2.11383E-4,0.0014539016472925532,0.9706367111,6.56652E-5,8.103406691015823E-4
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.7364044964,0.0160507773,0.04006342134665985,0.9802247286,2.44638E-5,4.946089364336232E-4,0.9600000006,2.437199E-4,0.0015611530994748722,0.9570786548,2.574411E-4,0.0016044971174794924,0.9684269649,7.87959E-5,8.876705469936468E-4
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.7278089881,0.0227707824,0.047718740972494234,0.9811797798,4.74302E-5,6.886958690162153E-4,0.9564887744,3.23825E-4,0.0017995138232311527,0.9546629322,3.428775E-4,0.0018516951692975818,0.9660955137,1.073184E-4,0.0010359459445357176
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.7228464425,0.0272038264,0.05215728750615776,0.9812734127,5.92268E-5,7.695895009678861E-4,0.9540824074,4.499028E-4,0.002121091228589662,0.9493258548,4.949137E-4,0.002224665592847608,0.963970046,1.557977E-4,0.0012481894888197063
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.75,0.0262189842,0.0512044765621132,0.9792134881,7.04877E-5,8.395695325582033E-4,0.9466854048,8.687396E-4,0.0029474388882553613,0.9391011369,7.87269E-4,0.00280583142758078,0.9619663012,2.205203E-4,0.001484992592574118
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.7887640536,0.0194924898,0.044150299885731235,0.9696629286,2.258412E-4,0.0015028013840824076,0.9222472042,0.0019910761,0.004462147577120237,0.92101125,0.0014778642,0.0038442999362692815,0.9687640524,3.840448E-4,0.0019597061004140394
1.0,0.58,0.2460606061,0.049604496378856625,0.9,0.1,0.1,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.89,0.0988888889,0.03144660377528868,0.85,0.1287878788,0.035887028129952474

==> tables/acc_rej_prediction_aleatoric_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7716942132,1.514844E-4,0.003892099690398487,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.778142935,1.468856E-4,0.0038325657202453816,0.7238915026,1.22879E-4,0.0011085080062859267,0.8086697984,2.213966E-4,0.0014879401869698928,0.808805421,2.196863E-4,0.0014821818376973858,0.8225352126,2.038405E-4,0.001427727214841827
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7839304566,1.581937E-4,0.003977357162740103,0.7306111693,1.262152E-4,0.0011234553840718377,0.8133561671,2.193843E-4,0.0014811627189475166,0.813682822,2.182923E-4,0.0014774718271425686,0.8278767103,1.989843E-4,0.0014106179496943883
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7909478128,1.618172E-4,0.004022650867276454,0.7379126668,1.260036E-4,0.0011225132515921582,0.8181203371,2.191665E-4,0.0014804273031797273,0.8185090524,2.18075E-4,0.0014767362662303652,0.8331363165,1.907808E-4,0.0013812342306792139
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.7969876349,1.601908E-4,0.00400238428939551,0.7447552502,1.226413E-4,0.0011074353254253721,0.8224798286,2.240098E-4,0.0014966956938536303,0.8228079611,2.169687E-4,0.0014729857433118624,0.8377998912,1.78647E-4,0.0013365889420461326
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.8014130533,1.509137E-4,0.0038847612539253938,0.7514673948,1.161815E-4,0.0010778752246897597,0.8268967396,2.270967E-4,0.0015069727933841408,0.8271684802,2.187487E-4,0.00147901555096625,0.8424021715,1.705857E-4,0.0013060846067540954
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.8063186765,1.494888E-4,0.0038663781501555175,0.7546153843,1.097021E-4,0.0010473877028111414,0.8311868167,2.309053E-4,0.0015195568432934648,0.8314175862,2.216122E-4,0.0014886645021629286,0.8467362672,1.584058E-4,0.0012585936596058317
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.810049963,1.460962E-4,0.0038222532621478658,0.756246525,1.021498E-4,0.0010106918422546013,0.8351582378,2.321169E-4,0.0015235383158949433,0.8356357497,2.159465E-4,0.0014695118237020074,0.8508606225,1.467069E-4,0.0012112262381570175
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.8134118915,1.455753E-4,0.0038154331339967157,0.756397301,9.91229E-5,9.956048412899567E-4,0.8387934911,2.341066E-4,0.00153005424740432,0.8393771064,2.126546E-4,0.0014582681509242392,0.8548484844,1.444776E-4,0.0012019883526889934
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.8171396196,1.387744E-4,0.0037252436161947853,0.7576617479,9.13328E-5,9.556819554642642E-4,0.8427355319,2.324865E-4,0.0015247507993111531,0.8434109002,2.114792E-4,0.0014542324435935267,0.8588819551,1.381923E-4,0.0011755522106652687
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.820711422,1.293409E-4,0.0035963995884773425,0.7599541008,9.03505E-5,9.505288001949231E-4,0.8465232366,2.366917E-4,0.0015384787941339977,0.847033847,2.10188E-4,0.0014497861911330237,0.862214573,1.366488E-4,0.0011689687763152615
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.8244199574,1.232954E-4,0.0035113444718512022,0.7640951335,1.14697E-4,0.0010709668528950838,0.8501682127,2.324434E-4,0.0015246094581892113,0.8506960547,2.08078E-4,0.0014424909011844754,0.8657250619,1.418849E-4,0.0011911544820047482
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.8275821626,1.411113E-4,0.0037564784040374838,0.7667840421,1.198658E-4,0.0010948324072660618,0.8539730048,2.303784E-4,0.0015178221239657828,0.8545187807,2.056127E-4,0.001433920151193922,0.8693838054,1.419564E-4,0.001191454573200338
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.8307418287,1.216921E-4,0.0034884394791940996,0.7670623064,1.142136E-4,0.001068707630739109,0.8574599409,2.260923E-4,0.0015036365917335212,0.8580652815,2.132301E-4,0.0014602400487591072,0.8730029714,1.495108E-4,0.0012227460897504437
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.8339339375,1.341283E-4,0.0036623530687250787,0.7672072053,1.107975E-4,0.0010526039141101461,0.8612612599,2.235087E-4,0.0014950207356421515,0.8617717701,2.169163E-4,0.0014728078625537006,0.8763183182,1.485169E-4,0.001218675100262576
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.8369380295,1.140263E-4,0.003376778050153726,0.7673754513,1.25448E-4,0.0011200357137163082,0.8647873652,2.262624E-4,0.0015042021140790887,0.8651761854,2.214483E-4,0.0014881139069305145,0.8799149436,1.432634E-4,0.0011969268983526102
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.8404425263,1.198951E-4,0.0034625871830179238,0.7683466613,1.1681E-4,0.0010807867504739315,0.8680823565,2.213311E-4,0.0014877200677546835,0.8687092763,2.220732E-4,0.0014902120654457203,0.8829686522,1.367603E-4,0.0011694455951432713
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.8431238353,1.150027E-4,0.0033912048006571353,0.7697573066,1.060146E-4,0.001029633915525319,0.8716988176,2.169609E-4,0.0014729592662392262,0.871997512,2.227586E-4,0.001492509966465886,0.8860485381,1.378324E-4,0.0011740204427521696
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.8462846577,1.307253E-4,0.0036155953866548727,0.7708438337,1.390969E-4,0.0011793934881963695,0.8749370259,2.149381E-4,0.0014660767374186114,0.8753589356,2.186893E-4,0.0014788147280846238,0.8891876417,1.414238E-4,0.0011892173897147655
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.8490121126,1.305705E-4,0.003613454026274584,0.7717654467,1.52416E-4,0.0012345687506169916,0.8782281744,2.15193E-4,0.0014669458067699706,0.8787316769,2.259272E-4,0.001503087489136943,0.8923008281,1.389904E-4,0.0011789418984835512
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.8521626592,1.369787E-4,0.003701063360711351,0.7728211939,1.581367E-4,0.001257524154837592,0.8815170872,2.13281E-4,0.0014604143247722544,0.8820529169,2.202612E-4,0.0014841199412446422,0.8953324538,1.38264E-4,0.0011758571341791485
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.8550980389,1.204714E-4,0.0034708990189862917,0.7734640479,1.417499E-4,0.0011905876700184662,0.8847712302,2.130278E-4,0.0014595471900558747,0.8852287495,2.16182E-4,0.0014703128918702984,0.8981111026,1.324872E-4,0.0011510308423322113
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.8581072152,1.223666E-4,0.003498093766610609,0.7737260103,1.291068E-4,0.0011362517326719463,0.8878888154,2.155033E-4,0.0014680030653918949,0.8881072134,2.136121E-4,0.0014615474675835883,0.9010390478,1.346771E-4,0.0011605046316150573
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.8615694165,1.147755E-4,0.0033878533026091904,0.7750503063,1.39566E-4,0.0011813805483416426,0.8914151591,2.133858E-4,0.00146077308299407,0.891113348,2.041883E-4,0.0014289447155156143,0.9040241444,1.324534E-4,0.0011508840080564156
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.8648777187,1.029123E-4,0.0032079947007437526,0.7762228251,1.605247E-4,0.0012669834253059508,0.8940692919,2.130817E-4,0.0014597318246856166,0.8941779888,2.049665E-4,0.0014316651144733535,0.9071195644,1.322826E-4,0.0011501417303967367
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.8681818247,1.066892E-4,0.003266331275299552,0.7782369196,2.157609E-4,0.0014688801857197203,0.8971831977,2.157251E-4,0.0014687583191253762,0.8969628114,2.042227E-4,0.0014290650789939552,0.9096900845,1.291445E-4,0.0011364176168997028
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.8706210732,1.086714E-4,0.0032965345440325667,0.7806699216,2.226074E-4,0.0014920033512026707,0.8999790651,2.148209E-4,0.0014656769766902937,0.8997417998,1.972603E-4,0.0014044938590111386,0.9125750178,1.214398E-4,0.0011019972776735885
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.8741159916,1.103665E-4,0.0033221453911591527,0.7855021238,2.63196E-4,0.0016223316553652032,0.9030198008,2.080189E-4,0.0014422860326578774,0.9022560114,1.950012E-4,0.0013964283010595281,0.9152545965,1.137824E-4,0.0010666883331132858
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.8773314297,1.213327E-4,0.003483284369671819,0.7888091803,2.681893E-4,0.001637648619209872,0.9059899569,2.040268E-4,0.0014283795013930998,0.9050573862,1.84846E-4,0.0013595808177522953,0.918070302,1.151915E-4,0.0010732730314323565
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.8805090964,1.041455E-4,0.0032271581925898828,0.7922909021,2.530852E-4,0.0015908651734197969,0.9085236329,1.922145E-4,0.0013864144402017746,0.907650907,1.795032E-4,0.0013397880429381359,0.9203199989,1.058847E-4,0.001029002915447765
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.8839233041,8.58319E-5,0.002929708176593703,0.7967551589,2.765427E-4,0.0016629573055253102,0.9110914457,1.879565E-4,0.0013709722827249281,0.9100811195,1.776281E-4,0.0013327719234737803,0.9227286118,9.89105E-5,9.945375809892756E-4
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.8879491091,1.013504E-4,0.0031835577582321325,0.8012724459,2.567533E-4,0.001602352333290029,0.913937127,1.848619E-4,0.0013596392904002149,0.9126796395,1.65997E-4,0.001288398230362026,0.9252544951,9.88657E-5,9.94312325177557E-4
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.890888375,1.02246E-4,0.0031975928446254694,0.805087316,1.759146E-4,0.0013263280137281275,0.9163477564,1.805563E-4,0.001343712394822642,0.9149962044,1.586399E-4,0.001259523322531187,0.9276841259,8.54456E-5,9.243678921295352E-4
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.8937596202,1.041269E-4,0.0032268700004803416,0.8065485477,1.443556E-4,0.001201480753070976,0.9186286616,1.733593E-4,0.001316659789011573,0.9172265035,1.662312E-4,0.0012893067904885943,0.9297457588,7.94709E-5,8.914645253738368E-4
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.8964006245,9.48602E-5,0.0030799383110705317,0.8075117409,1.62454E-4,0.0012745744387833925,0.9210015661,1.753785E-4,0.0013243054783545977,0.9196165895,1.617841E-4,0.0012719437880661236,0.9320422536,7.55295E-5,8.690770966951091E-4
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.8987291574,9.34056E-5,0.0030562329754127058,0.8097696662,1.698125E-4,0.0013031212529922148,0.9229864979,1.740461E-4,0.0013192653258537496,0.9218745035,1.540568E-4,0.001241196197222663,0.9342017466,6.7966E-5,8.244149440663968E-4
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.9015322506,1.010885E-4,0.003179441774903261,0.8120161295,1.460354E-4,0.0012084510747233418,0.9248951679,1.746609E-4,0.0013215933565208324,0.9239758152,1.513556E-4,0.0012302666377659764,0.9362016141,6.29459E-5,7.933845221580769E-4
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.9053278685,9.63376E-5,0.0031038298922460295,0.8136885345,1.726013E-4,0.0013137781395654291,0.9273114783,1.69742E-4,0.0013028507205355493,0.926188525,1.502037E-4,0.0012255761910220026,0.937811473,5.78976E-5,7.609047246534877E-4
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.9071606994,8.2771E-5,0.002876994960023392,0.813655293,1.620447E-4,0.0012729677922084283,0.9294005013,1.675698E-4,0.0012944875433931375,0.9282431293,1.48033E-4,0.0012166881276646042,0.9394754356,5.63552E-5,7.507010057273135E-4
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.910330236,8.06907E-5,0.0028406108497997396,0.8140558839,1.566497E-4,0.00125159777884111,0.9314733315,1.660073E-4,0.001288438201855254,0.930194748,1.399367E-4,0.0011829484350553915,0.9411177003,5.46261E-5,7.390947165282674E-4
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.9143717825,7.47601E-5,0.0027342293246909633,0.8146299481,1.60662E-4,0.0012675251476795242,0.9334595531,1.680187E-4,0.0012962202744904122,0.9321084356,1.397412E-4,0.0011821218211335073,0.9424870896,5.52545E-5,7.433337070253171E-4
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.91741032,7.33457E-5,0.0027082411266355143,0.8140857399,1.652062E-4,0.0012853256396726863,0.9354155719,1.559843E-4,0.001248936747797902,0.9340857369,1.381062E-4,0.00117518594273417,0.9436832887,5.29719E-5,7.27817971748431E-4
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.9198575258,6.5021E-5,0.002549921567421241,0.8136242211,1.778035E-4,0.0013334297881778404,0.9373820102,1.573847E-4,0.0012545305895035003,0.9360106874,1.357453E-4,0.001165097849967976,0.9451380241,4.80713E-5,6.933346955114824E-4
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.9215579569,4.85353E-5,0.0022030728539928044,0.8138586938,1.841952E-4,0.00135718532264389,0.9391213787,1.578167E-4,0.0012562511691536849,0.9378532636,1.342071E-4,0.0011584778806692857,0.9463858706,4.75324E-5,6.894374518402667E-4
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.9247004688,5.05993E-5,0.0022494288163887296,0.8145622075,1.847659E-4,0.0013592862097439229,0.9408018452,1.605188E-4,0.0012669601414409216,0.9394193548,1.283596E-4,0.0011329589577738462,0.9475852537,4.09052E-5,6.395717317080235E-4
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.9270422518,5.05583E-5,0.00224851728923751,0.8163380325,1.983145E-4,0.0014082418116218535,0.9423661989,1.539748E-4,0.0012408658267516275,0.9412676048,1.297442E-4,0.001139053115530615,0.9490140826,3.9372E-5,6.274711148730274E-4
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.9295411229,3.69755E-5,0.0019229014535331757,0.8184512436,2.019797E-4,0.0014211956234100919,0.9437380505,1.520968E-4,0.0012332753139506199,0.9430114728,1.36024E-4,0.0011662932735808777,0.9504302108,3.82833E-5,6.187349998181775E-4
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.9309639692,3.31733E-5,0.0018213538920264782,0.8211295068,1.896324E-4,0.001377070804279867,0.9452969801,1.527968E-4,0.001236110027465193,0.9445569611,1.302613E-4,0.0011413207261764767,0.9516845179,4.04102E-5,6.35690176107827E-4
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.9336643517,2.77872E-5,0.0016669493093672645,0.8251241326,1.797964E-4,0.001340881799414102,0.9467725939,1.511293E-4,0.0012293465744044679,0.9461767596,1.213657E-4,0.00110166101864412,0.9527308828,4.13385E-5,6.429502313554293E-4
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.9351214707,1.80871E-5,0.0013448828945302263,0.8295546532,1.951445E-4,0.0013969413015585156,0.9481072998,1.46709E-4,0.0012112349070267088,0.9472975862,1.211995E-4,0.0011009064447081779,0.9536336142,4.01639E-5,6.337499506903334E-4
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.9376033008,1.02452E-5,0.0010121857537033407,0.832851249,2.041452E-4,0.0014287938969634493,0.9495661116,1.397801E-4,0.0011822863443345694,0.9488223112,1.201402E-4,0.0010960848507300884,0.9544628096,4.22287E-5,6.498361331905144E-4
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.9397260249,1.64827E-5,0.0012838496796743768,0.8358271837,1.921681E-4,0.0013862470919717017,0.9509905148,1.414206E-4,0.0011892039354122572,0.9504320335,1.186844E-4,0.0010894237008620658,0.955774501,4.07462E-5,6.38327502149171E-4
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.9420430064,2.34966E-5,0.0015328600718917563,0.8389247179,2.042114E-4,0.0014290255421090274,0.9523978364,1.386007E-4,0.0011772879851591114,0.9516881579,1.182422E-4,0.0010873922935169258,0.95691396,3.91066E-5,6.25352700481896E-4
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.9449450433,2.42724E-5,0.0015579602048832956,0.8407692313,1.823319E-4,0.001350303299262799,0.9538681179,1.320774E-4,0.0011492493202086309,0.9529889983,1.113801E-4,0.0010553677084315211,0.9580439466,3.74322E-5,6.118186005671943E-4
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.9460157216,2.22396E-5,0.0014912947394797582,0.8421997726,2.004776E-4,0.0014159011264915358,0.9550617319,1.296258E-4,0.00113853326697115,0.9542087543,1.09779E-4,0.001047754742294207,0.958720538,3.60734E-5,6.006113552040121E-4
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.9480504513,1.60883E-5,0.001268396625665647,0.8423165023,1.926657E-4,0.0013880407054549949,0.9563073361,1.270092E-4,0.0011269835846186935,0.9553096306,1.071083E-4,0.0010349313986926863,0.9597362375,3.33934E-5,5.778702276463116E-4
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.9494131446,2.55467E-5,0.0015983335071254685,0.8433098555,2.318183E-4,0.0015225580448705396,0.9573239434,1.276713E-4,0.0011299172536075376,0.9564201885,1.056059E-4,0.0010276473130408116,0.9605164331,3.59432E-5,5.995264798155291E-4
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.950420171,3.55644E-5,0.0018858525923305884,0.8457382917,2.473175E-4,0.0015726331422172178,0.9582593054,1.283021E-4,0.0011327051690532715,0.9574429786,1.101791E-4,0.0010496623266555774,0.9612004822,4.0145E-5,6.336008207065392E-4
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.9519656003,3.90553E-5,0.001976241382017895,0.8466830611,2.695796E-4,0.0016418879377107316,0.9593857479,1.255186E-4,0.0011203508379074832,0.9583538085,1.09441E-4,0.0010461405259332992,0.9617444706,4.39965E-5,6.632985753037617E-4
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.9535264373,4.49248E-5,0.0021195471214389174,0.8483627439,2.411736E-4,0.001552976496924535,0.9605037689,1.242854E-4,0.0011148336198733872,0.9592191339,1.130781E-4,0.0010633818693207063,0.9625062883,4.61395E-5,6.792606274472267E-4
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.9554838538,4.22707E-5,0.002055983949353691,0.8496774256,2.838712E-4,0.0016848477676039459,0.961677413,1.249373E-4,0.0011177535506541683,0.9601161206,1.090143E-4,0.001044099133224427,0.9632903129,4.75726E-5,6.89728932262523E-4
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.9578042269,5.3054E-5,0.0023033453931184528,0.8513227642,2.605846E-4,0.0016142632994651151,0.9626455021,1.213502E-4,0.001101590668079573,0.9610714281,9.82733E-5,9.91328906064985E-4,0.9640872991,5.08774E-5,7.13283954677238E-4
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.9585597873,5.63045E-5,0.002372856927840362,0.8520380437,2.60683E-4,0.0016145680536911414,0.9636141306,1.201084E-4,0.0010959397793674614,0.9620244533,1.006332E-4,0.0010031610040267713,0.9647826087,5.15657E-5,7.18092612411519E-4
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.9595537007,4.71168E-5,0.0021706404584822428,0.8535564899,3.241979E-4,0.001800549638304926,0.9646861929,1.200074E-4,0.001095478890714011,0.9630404437,1.0058E-4,0.0010028958071504736,0.9653695947,5.93795E-5,7.705809496736861E-4
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.9602582395,5.58292E-5,0.0023628203486511625,0.8546628475,3.490394E-4,0.0018682596179332251,0.9653515059,1.2822E-4,0.0011323427043081966,0.9637589669,9.92044E-5,9.960140561257155E-4,0.965954088,6.74021E-5,8.209878196416802E-4
0.65,0.9781858397,4.25104E-5,6.52E-4,0.9620943904,5.51344E-5,0.0023480715491653995,0.8579645991,4.056165E-4,0.0020139923038581847,0.9660914451,1.247451E-4,0.0011168934595564611,0.9646607649,9.66812E-5,9.832659863943227E-4,0.9666961628,7.10273E-5,8.427769574448509E-4
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.9631259561,6.50117E-5,0.0025497392023499186,0.8619119883,4.170367E-4,0.002042147644025769,0.9668437022,1.236167E-4,0.0011118304726890696,0.9651593286,9.36842E-5,9.679059871702417E-4,0.9671775389,7.72509E-5,8.789249114685509E-4
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.9638497531,5.79338E-5,0.0024069441206642085,0.8666666746,4.135091E-4,0.0020334923161890728,0.9675586861,1.185864E-4,0.0010889738288866267,0.9657902974,9.04428E-5,9.51014195477649E-4,0.9677464795,8.47963E-5,9.208490647223355E-4
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.965322572,5.56426E-5,0.0023588683727584292,0.8690322518,3.768067E-4,0.0019411509472475343,0.9680967784,1.126029E-4,0.0010611451361618731,0.9664032257,8.30921E-5,9.115486821887243E-4,0.9684516215,8.71002E-5,9.332748791219016E-4
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.9660565615,5.85699E-5,0.002420121897756392,0.872545737,3.225043E-4,0.0017958404717568874,0.9687520641,1.053489E-4,0.001026396122362122,0.9669716966,7.99451E-5,8.94120237999342E-4,0.9688518989,9.36315E-5,9.676337116905343E-4
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.9664371729,5.48049E-5,0.0023410446386175556,0.8776247859,3.00489E-4,0.0017334618542096621,0.9691910505,1.051812E-4,0.0010255788609365931,0.967676416,7.58609E-5,8.709816301162729E-4,0.969139412,1.019348E-4,0.0010096276541379005
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.9672597885,5.00952E-5,0.002238195701899188,0.8804270446,2.566668E-4,0.0016020823948848574,0.9700533831,9.70979E-5,9.853826667848384E-4,0.9681494671,7.28848E-5,8.537259513450438E-4,0.969252671,1.081009E-4,0.0010397158265603155
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.9677716315,5.36998E-5,0.0023173217299287553,0.881215477,2.828189E-4,0.001681722034106707,0.9706629854,9.18296E-5,9.582776215690316E-4,0.9689871085,7.03473E-5,8.387329730015388E-4,0.9693738496,1.119323E-4,0.001057980623641095
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.9688336492,5.7723E-5,0.002402561133457378,0.8822179735,2.877615E-4,0.0016963534419453983,0.9712810725,8.97348E-5,9.472845401462013E-4,0.969196943,7.14121E-5,8.450568028245201E-4,0.9696367115,1.053408E-4,0.0010263566631537012
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.9692460358,5.53334E-5,0.0023523052523003896,0.8867063463,3.844462E-4,0.001960729966109561,0.9716071397,9.37422E-5,9.682055566872151E-4,0.9697817403,7.36337E-5,8.581008099285305E-4,0.9698015851,1.097187E-4,0.0010474669445858424
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.9702479422,5.71075E-5,0.002389717556532571,0.8904958725,4.192946E-4,0.0020476684301907865,0.9721694243,8.87792E-5,9.422271488340803E-4,0.970165292,7.67803E-5,8.762436875664212E-4,0.9700619853,1.114636E-4,0.001055763231032413
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.971827966,5.90437E-5,0.0024298909440548973,0.8935483932,4.021018E-4,0.002005247615632543,0.9726021582,8.7042E-5,9.32963021775247E-4,0.9706236601,8.14922E-5,9.027303030252169E-4,0.9700645214,1.252608E-4,0.0011191997140814502
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.9737668216,1.073038E-4,0.003275725873756838,0.8982062757,3.152644E-4,0.0017755686413090314,0.9730493212,8.85587E-5,9.410563213750812E-4,0.9713228673,8.49345E-5,9.215991536454447E-4,0.9698430479,1.376526E-4,0.0011732544481057807
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.9755868554,1.398411E-4,0.0037395333933527056,0.899999994,1.998428E-4,0.0014136576671882057,0.9734037608,9.02871E-5,9.501952430948073E-4,0.9719014144,8.67694E-5,9.315009393446686E-4,0.9696948367,1.481782E-4,0.001217284683219172
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.9781326771,1.065842E-4,0.003264723571759177,0.9031941116,1.572267E-4,0.001253900713772825,0.9737346417,8.76498E-5,9.362147189614144E-4,0.9719901705,8.65894E-5,9.30534255145935E-4,0.9695085931,1.659947E-4,0.0012883893045194065
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.9796391845,8.92318E-5,0.0029871692285506693,0.9064432979,1.432583E-4,0.001196905593603773,0.9743814468,8.34442E-5,9.134779690829987E-4,0.9722422755,8.78773E-5,9.374289306395446E-4,0.9694845444,1.69583E-4,0.001302240377196161
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.9807065248,8.60671E-5,0.0029337194821591243,0.908152169,2.031477E-4,0.0014252989160172683,0.9745923877,8.89648E-5,9.432115351287854E-4,0.9722010833,8.84397E-5,9.404238406165595E-4,0.9694836986,1.786912E-4,0.0013367542780930233
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.9813753545,8.80304E-5,0.0029669917424893517,0.9103151917,2.646395E-4,0.0016267744158302959,0.9747564393,9.44901E-5,9.720601833219999E-4,0.9724355221,9.35091E-5,9.670010341256104E-4,0.969713462,1.916115E-4,0.0013842380575609095
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.9818181932,7.3462E-5,0.002710387426180988,0.9115151465,2.424247E-4,0.0015569993577391097,0.9754848593,8.8506E-5,9.40776275211062E-4,0.9723030388,9.59125E-5,9.793492737527301E-4,0.9701818204,1.951047E-4,0.001396798840205704
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.9832258165,5.73478E-5,0.0023947400694021054,0.9158064604,2.64655E-4,0.0016268220554197068,0.9755483961,9.00117E-5,9.487449604609239E-4,0.9723548448,1.110493E-4,0.0010537993167581768,0.9700645196,2.07503E-4,0.0014404964422031733
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.9831615031,5.8914E-5,0.002427220632740254,0.9192439914,2.971939E-4,0.0017239312631308708,0.975670101,9.51116E-5,9.75251762367031E-4,0.972577315,1.226183E-4,0.0011073314770203185,0.9693814409,2.388274E-4,0.0015454041542586844
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.9841911614,6.3227E-5,0.0025144979618206094,0.9205882311,3.910757E-4,0.001977563399742218,0.9762499899,1.063346E-4,0.0010311866950266572,0.9723529345,1.262842E-4,0.0011237624304095595,0.9689705831,2.75877E-4,0.001660954544832579
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.9833333254,6.57877E-5,0.002564911304509378,0.9246031702,8.013492E-4,0.0028308111911605834,0.9763095194,1.121236E-4,0.0010588843185164278,0.9729365045,1.378677E-4,0.0011741707712253785,0.9689682466,2.867487E-4,0.0016933655836823896
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.9832617998,6.73351E-5,0.00259490076881564,0.9287553608,7.376162E-4,0.002715909055914796,0.9768240339,1.172179E-4,0.0010826721572110367,0.9736051506,1.437778E-4,0.00119907380923778,0.9690557939,2.780834E-4,0.0016675832812786293
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.9830985844,7.93493E-5,0.0028169007792252817,0.9352112591,6.45571E-4,0.002540808926306738,0.9763380265,1.259792E-4,0.0011224045616443298,0.9739906108,1.564811E-4,0.0012509240584463951,0.9692018753,2.953647E-4,0.0017186177585490033
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.9819587827,8.41392E-5,0.0029006757833304983,0.9463917673,5.916326E-4,0.00243234989259358,0.9761855805,1.372961E-4,0.0011717341848730028,0.9747938281,1.41652E-4,0.0011901764575053566,0.9688144445,3.07236E-4,0.0017528148789875103
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.9800000012,1.034014E-4,0.003215608807053495,0.9502857149,4.212248E-4,0.002052376183841549,0.9764000005,1.488551E-4,0.0012200618836763978,0.9753142917,1.351507E-4,0.001162543332525717,0.9681714392,3.306567E-4,0.001818396821378656
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.9793548405,1.831428E-4,0.004279518664522915,0.9548387051,3.237368E-4,0.0017992687403498122,0.9770322609,1.734896E-4,0.0013171545087801962,0.9752258134,1.637354E-4,0.0012795913410147788,0.9673548448,3.462894E-4,0.001860885273196604
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.9772058725,2.216694E-4,0.004708177991537703,0.9573529482,2.979622E-4,0.001726158161930708,0.9775735211,1.959199E-4,0.001399713899338004,0.9762499911,1.887985E-4,0.0013740396646385433,0.9663235223,3.289597E-4,0.0018137246207735064
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.9769230783,2.280825E-4,0.0047757983625777165,0.9555555582,4.675286E-4,0.0021622409671449663,0.977692309,2.359706E-4,0.001536133457743825,0.9770940185,2.093843E-4,0.0014470117483973653,0.9657264978,3.091695E-4,0.001758321642931122
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.9742268026,2.893211E-4,0.005378857685419833,0.9556701005,5.443961E-4,0.0023332297357954272,0.9782474214,2.595731E-4,0.0016111272451299432,0.9783505142,2.265186E-4,0.0015050534874216264,0.9638144308,4.111581E-4,0.002027703380674797
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.974358958,2.556797E-4,0.005056478023288542,0.9641025543,3.944773E-4,0.00198614526155566,0.9776922911,3.673154E-4,0.0019165474165801378,0.9787179339,2.962564E-4,0.001721210039478041,0.9617948574,7.238062E-4,0.002690364659298066
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.9745762587,3.989914E-4,0.006316576604459096,0.9661016941,5.107088E-4,0.002259886722824841,0.9766101599,6.255023E-4,0.002501004398236836,0.9798305005,3.580475E-4,0.001892214311329454,0.9594915229,0.0011833068,0.0034399226735495085
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.9769230783,6.50157E-4,0.008063231362177325,0.9666666687,4.456132E-4,0.0021109552340113705,0.9769230783,7.238724E-4,0.0026904876881338816,0.979743591,5.086366E-4,0.002255297319645461,0.9548717976,0.0020603136,0.004539067745694043
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.9849999964,0.0011388894,0.010671876123718829,0.9899999976,4.444447E-4,0.0021081857128820505,0.9779999971,0.0012282828,0.003504686576571434,0.9774999964,0.0013320708,0.0036497545122925732,0.963999998,0.0026303027,0.005128647677507201
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.95,0.047979798,0.02190429136037046,0.87,0.1142424242,0.033799766892687294

==> tables/acc_rej_prediction_aleatoric_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.859870559,8.16661E-5,0.0028577281186285023,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.8667007089,8.50943E-5,0.002917092730785225,0.7689887643,5.86768E-5,7.660078328581242E-4,0.8560102135,0.0069985335,0.00836572381805663,0.860328905,0.0074882816,0.00865348577164139,0.9178998989,3.15093E-5,5.613314528867949E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.8741436303,8.92766E-5,0.0029879190082731494,0.7763309896,5.786E-5,7.606576102294645E-4,0.8614568698,0.0070952044,0.008423303627437395,0.8657511362,0.0075839684,0.008708598279861117,0.9232335955,2.97361E-5,5.453081697535808E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.8778356969,7.23664E-5,0.0026901003698747007,0.7782110095,5.46826E-5,7.394768420985203E-4,0.8666180134,0.0071672535,0.008465963323804327,0.8708548802,0.0076830079,0.00876527689237482,0.9281505442,2.68414E-5,5.180868653034933E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.8798609555,6.23655E-5,0.0024973085512206934,0.7792500556,5.57424E-5,7.466083310545095E-4,0.8715125328,0.007230018,0.008502951252359383,0.875761534,0.0077435369,0.00879973687106609,0.9323446393,2.50886E-5,5.008852163919395E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.8818181813,5.26345E-5,0.0022942210006884687,0.7802427113,4.78936E-5,6.920520211660393E-4,0.8763508624,0.0073010501,0.00854461824776274,0.8804449648,0.0077757345,0.008818012531177305,0.9363380891,2.32011E-5,4.8167520176982333E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.8832401037,4.54656E-5,0.0021322663998665833,0.7813683271,5.04519E-5,7.10295009133529E-4,0.8809100685,0.0073644629,0.008581644888947573,0.8847956115,0.0078120585,0.00883858501118816,0.9400322723,2.12914E-5,4.6142605041328127E-4
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.8851674557,4.3043E-5,0.0020746806983244436,0.7833840847,4.56921E-5,6.759593183025144E-4,0.8852501085,0.0074007364,0.008602753280200473,0.8890278381,0.007843474,0.008856338972735855,0.943632012,2.04751E-5,4.524941988578417E-4
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.8872719228,4.0075E-5,0.0020018741219167604,0.7850736439,4.13127E-5,6.427495624269223E-4,0.8892393899,0.0074317288,0.008620747531391927,0.8930358303,0.0078503482,0.008860219071783722,0.9470433062,1.9302E-5,4.393404147127828E-4
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.8906000137,4.01432E-5,0.0020035768016225383,0.7866444468,3.93685E-5,6.274432245231436E-4,0.8929977784,0.0074604948,0.008637415585694601,0.8968022218,0.0078250444,0.008845928102805267,0.9502422202,1.79395E-5,4.2355046924776274E-4
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.8942247212,4.9882E-5,0.0022334278586961342,0.7877303362,3.44535E-5,5.869710384678276E-4,0.8968022487,0.0074868091,0.008652634916601995,0.9004584238,0.0078154319,0.008840493142353542,0.9532606727,1.71119E-5,4.13665323661532E-4
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.8980913401,4.86263E-5,0.0022051371839411716,0.788843447,2.53794E-5,5.037797137638632E-4,0.9003726411,0.0074765498,0.008646704458925377,0.9039195636,0.0077872729,0.008824552623221191,0.9560895252,1.57489E-5,3.968488377203592E-4
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.9026430666,5.06536E-5,0.0022506354658184875,0.7896115839,2.83036E-5,5.320112780759445E-4,0.9039278325,0.0074581835,0.008636077523968853,0.9072994703,0.0077413526,0.00879849566687397,0.9588393462,1.4941E-5,3.865358974273929E-4
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.9066480756,4.88963E-5,0.00221125077727516,0.7905160427,2.64738E-5,5.145269672232934E-4,0.9071641111,0.0074375596,0.00862412870961467,0.9105044165,0.0077109349,0.008781192914405194,0.9611994445,1.32852E-5,3.6448868295188536E-4
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.9107713997,4.91312E-5,0.002216555886956158,0.7915333927,2.71664E-5,5.212139675795345E-4,0.9103269047,0.0074109861,0.008608708439713822,0.9137511772,0.0076765783,0.00876160847105142,0.9633584189,1.25115E-5,3.5371598776419476E-4
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.9146086097,4.42608E-5,0.00210382508778653,0.7923863947,2.34509E-5,4.8426129310528217E-4,0.9135474664,0.007379096,0.008590166471029535,0.9166452548,0.0076447216,0.00874340986114685,0.9652748054,1.1831E-5,3.439622072263172E-4
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.9181796312,3.45791E-5,0.0018595456434301364,0.7927763104,2.01409E-5,4.4878614060596834E-4,0.9166409832,0.0073388635,0.008566716698945985,0.9195641696,0.0075915294,0.008712938310352025,0.9670936644,1.09415E-5,3.3077938267068584E-4
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.9221978486,3.07951E-5,0.001754853270219479,0.7930799246,2.09625E-5,4.578482281280556E-4,0.9196564326,0.0073084682,0.008548957948194623,0.9224171522,0.0075071661,0.008664390399791552,0.9687938589,1.03982E-5,3.224624009090052E-4
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.9256226897,2.86809E-5,0.0016935436221131122,0.7928236783,2.31433E-5,4.8107483825284394E-4,0.9223033261,0.007276359,0.008530157677323439,0.9250110993,0.0074401607,0.008625636614186805,0.9703773087,9.2984E-6,3.049327794777072E-4
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.9296129882,2.71189E-5,0.001646781709881428,0.7928838909,2.10758E-5,4.5908387033307974E-4,0.9249288359,0.0072537523,0.008516896324366054,0.927695381,0.0073664667,0.008582812301338064,0.971905117,9.283E-6,3.046801601680031E-4
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.9328614712,2.78481E-5,0.0016687749998127368,0.7932760298,2.23473E-5,4.727293094361719E-4,0.9274721941,0.0072394198,0.008508478007258407,0.930341256,0.0073094171,0.008549512910101954,0.9732709825,8.407E-6,2.899482712485108E-4
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.9361495197,3.03572E-5,0.0017423317709322757,0.7931387663,2.23871E-5,4.731500818979111E-4,0.9299667147,0.0072148528,0.008494028961570593,0.93282386,0.0072261629,0.00850068403130007,0.9746185362,7.7806E-6,2.789372689333571E-4
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.9389162481,3.1507E-5,0.0017750211266348353,0.7932330787,2.14993E-5,4.6367337641922034E-4,0.9321052614,0.0071995645,0.008485024749521949,0.9352087137,0.0071307999,0.008444406373452193,0.9758283657,7.0165E-6,2.648867682614592E-4
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.9414762259,3.34686E-5,0.0018294425380426683,0.7936432898,2.41675E-5,4.916045158458169E-4,0.9342920941,0.0071702466,0.008467730864877556,0.9375702652,0.007024198,0.008381048860375412,0.9767980015,6.6908E-6,2.586658075587108E-4
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.9443587065,3.51438E-5,0.0018746679706017277,0.7938797355,2.52111E-5,5.021065623948764E-4,0.9363624322,0.007165109,0.008464696686828182,0.9398110723,0.006910129,0.008312718568555054,0.9778073448,6.0509E-6,2.459857719462652E-4
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.9471143365,2.97623E-5,0.0017251753534061399,0.7935814559,3.0712E-5,5.541840849392916E-4,0.9382605135,0.007146387,0.008453630580998912,0.9420199549,0.0067896082,0.00823990788783467,0.9787432599,5.8999E-6,2.42897097553676E-4
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.9491664469,2.39845E-5,0.0015486929973367865,0.7938234508,4.19969E-5,6.480501523801997E-4,0.9401038542,0.0071303769,0.008444155908082228,0.9439464357,0.0066718465,0.008168137180532659,0.979606449,5.3488E-6,2.3127472840758025E-4
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.9513019383,1.8822E-5,0.0013719329429676948,0.7931578934,4.66208E-5,6.82794258909666E-4,0.9419916898,0.0071129973,0.008433858725399661,0.9459501356,0.0065487858,0.008092456858087042,0.9803379518,4.9404E-6,2.2227010595219504E-4
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.9529213548,1.69241E-5,0.0013009265928560303,0.792696631,6.12998E-5,7.829418880095764E-4,0.943851124,0.0070941433,0.008422673744126623,0.9477696624,0.0064321022,0.008020038777961114,0.9809691042,4.754E-6,2.1803669415949232E-4
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.9554258049,1.61027E-5,0.0012689641444895124,0.7923383594,7.85702E-5,8.863983303233372E-4,0.9455568245,0.0070742555,0.008410859349674086,0.9494901749,0.0063210304,0.007950490802459935,0.9815949893,4.9915E-6,2.2341665112520152E-4
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.9572666824,1.44601E-5,0.0012025015592505483,0.7922276735,1.007627E-4,0.001003806256206844,0.9471713367,0.007035645,0.008387875177898156,0.9510546073,0.0061940227,0.007870211369461434,0.9822768033,4.9773E-6,2.2309863289585616E-4
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.9589097261,1.37016E-5,0.0011705383376891165,0.7915885091,1.151308E-4,0.0010729902143076608,0.9487485337,0.0069968323,0.008364706988293134,0.9526084378,0.0060909069,0.0078044262441258295,0.982980656,4.3543E-6,2.0866959529361245E-4
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.9604402184,1.63575E-5,0.0012789644248375324,0.790630579,1.302197E-4,0.001141138466620068,0.9502290317,0.0069409409,0.008331230941463572,0.9540511587,0.0059625137,0.007721731476812698,0.9835008973,4.4047E-6,2.098737715866373E-4
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.9621792972,1.49427E-5,0.0012224033704142016,0.7898581326,1.413149E-4,0.0011887594373968184,0.9517687908,0.0068699546,0.008288518926804716,0.955466347,0.0058369068,0.00763996518316674,0.9841231489,4.3898E-6,2.0951849560361013E-4
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.9636948526,1.36051E-5,0.0011664090191695192,0.7886335731,1.342766E-4,0.0011587778044129082,0.9531832114,0.0068366497,0.008268403533935677,0.9567892122,0.0057047076,0.0075529514760787385,0.9846139693,4.1349E-6,2.0334453521056326E-4
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.9654013693,1.46029E-5,0.0012084245942548504,0.7873677671,1.366103E-4,0.0011688040896574584,0.9544835097,0.0067899614,0.00824012220783163,0.9581300554,0.005583503,0.007472284122007139,0.985003112,3.8723E-6,1.9678160483134596E-4
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.9667298496,1.81253E-5,0.0013463023434578134,0.7863823056,1.294315E-4,0.0011376796561422728,0.9556429687,0.0067573162,0.008220289654264015,0.9592827776,0.0054675211,0.0073942687941405,0.9854154873,3.7445E-6,1.9350710581268068E-4
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.9678972781,1.53214E-5,0.0012377964291433385,0.7856821775,1.279346E-4,0.001131081783073178,0.9567062613,0.0066815272,0.008174060924656728,0.9605393255,0.0053378119,0.007306033054948493,0.9858523268,3.6877E-6,1.920338511825454E-4
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.9690150023,1.56021E-5,0.0012490836641314304,0.7843444228,1.293521E-4,0.0011373306467338336,0.9578277901,0.0065930011,0.00811972973688164,0.9616536173,0.0052113098,0.007218940226930821,0.9862296081,3.5085E-6,1.8730990363565936E-4
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.9702254593,2.14936E-5,0.0014660695754294883,0.7835875332,1.258649E-4,0.0011218952714045995,0.9589688301,0.0064729827,0.008045484882839567,0.962805039,0.0050855076,0.007131274500396125,0.9865616727,3.2724E-6,1.80897761180176E-4
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.971115607,2.36545E-5,0.0015380019505839386,0.7817323923,1.242543E-4,0.001114694128449594,0.9599595556,0.0063730338,0.00798312833418078,0.9636467808,0.0049909639,0.007064675434866064,0.9868924856,3.2172E-6,1.793655485314836E-4
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.9720260501,2.50508E-5,0.0015827444518936088,0.7805964887,1.270045E-4,0.0011269627323030695,0.9609496054,0.0062793896,0.007924259965447877,0.9645663342,0.0048801265,0.0069857902201540525,0.9871683216,3.0467E-6,1.7454798767101268E-4
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.9733960927,2.44243E-5,0.0015628275656642354,0.7803347349,1.287608E-4,0.0011347281612791673,0.9618933034,0.0061537713,0.0078445976952295,0.9653800547,0.0047355324,0.006881520471523716,0.9874407315,3.0381E-6,1.743014629886967E-4
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.9744945049,3.36531E-5,0.0018344781274247997,0.7792124808,1.178174E-4,0.0010854372390884698,0.9628591695,0.0060414816,0.007772696829286474,0.9661830428,0.004576593,0.006765052106229486,0.9876622921,3.1589E-6,1.7773294573601148E-4
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.9750812531,4.02573E-5,0.0020064221888725212,0.7782231808,1.268422E-4,0.001126242425057767,0.9637558705,0.0059143776,0.0076904990735322245,0.96688335,0.0044411219,0.006664174292438636,0.9878837168,3.4263E-6,1.851026742108282E-4
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.9756985307,4.14038E-5,0.002034792372700468,0.7766176462,1.2664E-4,0.0011253443917308159,0.9646213195,0.0057814404,0.0076035783681106354,0.9676286769,0.0042956526,0.0065541228246043725,0.9881286764,3.4441E-6,1.8558286558839425E-4
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.976329577,3.57794E-5,0.0018915443425941672,0.7749063611,1.229111E-4,0.0011086527860425914,0.9654456928,0.0056478167,0.007515195739300474,0.9682996273,0.0041702006,0.00645770903649274,0.9882921368,3.5129E-6,1.8742731924668824E-4
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.9766501367,3.22772E-5,0.0017965856506161903,0.773254478,1.104395E-4,0.001050901993527465,0.9663143846,0.0054964991,0.007413837805077745,0.9690461677,0.0040357736,0.0063527738823288835,0.988542546,3.5097E-6,1.873419333731773E-4
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.977401793,2.95326E-5,0.0017185051643797873,0.7717619658,1.125157E-4,0.0010607341797076212,0.966985606,0.0053298015,0.007300548951962448,0.9697316217,0.0039241142,0.006264275057817944,0.9887047887,3.4533E-6,1.8583056799138296E-4
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.9777160943,3.34286E-5,0.0018283489820053501,0.770340997,1.145544E-4,0.0010703008922728224,0.96774782,0.0051553765,0.007180095055081096,0.9703330702,0.0038089419,0.006171662579888826,0.9888065046,3.2678E-6,1.8077057282644206E-4
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.9777103543,3.56545E-5,0.0018882399211964565,0.7684466004,1.367055E-4,0.0011692112726107288,0.9686488712,0.004972592,0.007051660797287402,0.9710436893,0.0037060038,0.006087695623140171,0.9890291309,3.0655E-6,1.750856933047358E-4
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.9780437469,3.43234E-5,0.0018526575506552742,0.7665703654,1.426315E-4,0.001194284304510446,0.9693437871,0.0048030226,0.006930384260630864,0.9716302097,0.003609952,0.006008287609627222,0.9891621971,3.1335E-6,1.7701694834111224E-4
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.9782645345,3.68353E-5,0.0019192524586411242,0.7661330998,1.807784E-4,0.0013445385825628063,0.9700884601,0.0046299793,0.006804395123741713,0.972329399,0.003482164,0.005900986358228597,0.9892923313,3.1981E-6,1.7883232370016332E-4
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.9783562779,3.49752E-5,0.0018701657680537304,0.7651463032,2.026301E-4,0.001423481998481189,0.9708648899,0.0044468926,0.006668502530553617,0.9730249566,0.00333368,0.005773802906230866,0.9893244416,3.3017E-6,1.8170580618131056E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.978285712,3.56887E-5,0.0018891453093925837,0.7650109887,2.317359E-4,0.001522287423583339,0.9716703308,0.0042545132,0.006522662953119684,0.9737758249,0.0031693874,0.00562973125468703,0.989358241,3.3111E-6,1.81964282209449E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.9782471955,3.6368E-5,0.0019070395905696348,0.7635955036,2.530322E-4,0.001590698588671028,0.9725528076,0.0040367201,0.006353518788828755,0.9744584256,0.003012606,0.005488721162529574,0.9894516903,3.2134E-6,1.792595883070136E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.9783088207,4.13378E-5,0.002033169938790164,0.7630974233,2.84936E-4,0.0016880047393298396,0.973451286,0.0038529218,0.006207190829997093,0.975202207,0.002871743,0.005358864618554941,0.9894852978,3.0646E-6,1.7505998971781072E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.9786923707,4.2973E-5,0.0020729930052945183,0.7628410041,3.282687E-4,0.0018118186995392228,0.9743320757,0.0036263321,0.006021903436622012,0.9759830636,0.0027165214,0.005212025901700797,0.9895907843,3.3015E-6,1.8170030269650076E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.9787674546,3.84001E-5,0.0019595943457766966,0.7617236495,3.527822E-4,0.0018782497171569068,0.9751998091,0.0034101307,0.005839632437063142,0.9767453068,0.0025944501,0.005093574481638607,0.9896244609,3.603E-6,1.8981570008826982E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.9792406321,3.68741E-5,0.0019202630028201865,0.7619822443,3.773086E-4,0.0019424433067659916,0.9759270215,0.0031969418,0.005654150510907894,0.9774753416,0.0024530501,0.004952827576243696,0.9896745527,3.8943E-6,1.973398084523242E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.9799797773,4.01677E-5,0.0020041881149233474,0.7616279066,4.288975E-4,0.002070984065607459,0.9767542952,0.0029809526,0.005459810069956646,0.9781749225,0.0023615113,0.00485953835255984,0.9896764416,4.4518E-6,2.1099289087549847E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.9804043531,4.442E-5,0.0021076052761368766,0.7628304899,4.66491E-4,0.0021598402718719734,0.9775894272,0.0027461245,0.005240347793801476,0.9788854331,0.0022475239,0.004740805733206118,0.9896889579,4.5925E-6,2.143011899173684E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.9806812048,4.67683E-5,0.002162597974659183,0.7631718993,4.755199E-4,0.002180641877979968,0.9783714741,0.0025365668,0.0050364340559566545,0.9795902073,0.0021266195,0.004611528488473209,0.9897072923,4.5731E-6,2.1384807691443008E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.980983609,5.19441E-5,0.0022791248320353143,0.7644262254,5.661858E-4,0.0023794659064588423,0.9792240465,0.0023289478,0.0048259173221264365,0.9803114736,0.002027329,0.004502587034139373,0.9896666664,4.8507E-6,2.2024304756336805E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.9817977488,5.59132E-5,0.002364597217286699,0.7645505607,6.081901E-4,0.0024661510497128924,0.9800280905,0.002142791,0.0046290290558604185,0.9809213507,0.0019417373,0.004406514836012696,0.9896910143,5.0395E-6,2.2448830704515545E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.9821490407,5.39505E-5,0.0023227246931136715,0.7673021436,6.735426E-4,0.002595269928157763,0.9808203351,0.001956919,0.004423707720905621,0.9814153665,0.0018647943,0.004318326411933216,0.9897342557,5.2984E-6,2.301825362619849E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.982986325,4.2325E-5,0.0020573040611440983,0.7690660298,7.271823E-4,0.002696631787990344,0.9815645564,0.0018011742,0.004244024269487629,0.9819393307,0.0017558409,0.004190275527933694,0.9898215455,5.4255E-6,2.3292702719950726E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.9837622523,3.53973E-5,0.001881417019164013,0.7704656899,6.950285E-4,0.00263633931806966,0.982359066,0.0016488709,0.004060629138446406,0.9825796545,0.0016752661,0.004093001465917157,0.9898100448,5.9819E-6,2.445792305164116E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.9840808511,3.14636E-5,0.001773798184687311,0.7722046673,7.727754E-4,0.002779883810521584,0.9830701149,0.0014962734,0.0038681693344526685,0.98319646,0.0015525368,0.003940224359094289,0.9897788996,6.5734E-6,2.5638642709784775E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.9846053421,3.22635E-5,0.0017962043313609953,0.7752772391,8.57012E-4,0.0029274767291987136,0.9837247175,0.0013467393,0.0036697946809051865,0.9837703776,0.0014465239,0.0038033194711988108,0.9898760468,6.7952E-6,2.6067604416209786E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.9847034991,3.15889E-5,0.0017773266441484525,0.7792452812,9.306823E-4,0.0030507086062093835,0.9844204843,0.0012131385,0.0034830137811958195,0.9842654979,0.0013646557,0.003694124659510017,0.9899865222,7.1003E-6,2.664638812297081E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.9847280383,3.25766E-5,0.0018048988891347904,0.7831938624,0.0010067922,0.003172998896942764,0.9849651325,0.0011051256,0.00332434294259783,0.9848953962,0.0012244885,0.003499269209420733,0.989951185,7.5754E-6,2.75234445518725E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.9848375499,3.30166E-5,0.001817047054976838,0.7881588459,0.0011172592,0.003342542744678069,0.9854512602,9.865853E-4,0.0031409955428175953,0.9855090213,0.0010987668,0.003314765150052112,0.9900505352,7.315E-6,2.704625667259704E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.9850187361,3.35411E-5,0.0018314229440519743,0.7947565615,0.0012754341,0.00357132202412496,0.9862172306,8.570947E-4,0.002927617973711734,0.986037454,9.646044E-4,0.003105808107401357,0.9900674194,7.5903E-6,2.7550499088038315E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.9856143057,3.63138E-5,0.0019056180099904598,0.8017107368,0.0012751805,0.003570966955881838,0.9867807138,7.522824E-4,0.002742776695248813,0.9864618963,8.39588E-4,0.002897564494536748,0.9900310946,7.9937E-6,2.827313212221101E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.9864077687,3.8373E-5,0.001958902754094751,0.8118932068,0.0013039608,0.0036110397394656293,0.9872087389,6.739098E-4,0.0025959772726277864,0.9869660187,7.502669E-4,0.002739100034682925,0.9900080913,8.7063E-6,2.950643997502918E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.9874473453,3.39806E-5,0.0018433827600365584,0.8211457491,0.001333686,0.0036519665934945243,0.9876579601,6.073555E-4,0.002464458358341646,0.9873125547,6.659905E-4,0.002580679174171017,0.9900926745,9.2642E-6,3.0437148355258253E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.9878734708,3.46276E-5,0.0018608492684793144,0.8340070307,0.0012897799,0.003591350581605756,0.9880843568,5.402776E-4,0.002324387231078333,0.9874604595,6.387188E-4,0.0025272886657443784,0.9900527263,9.467E-6,3.0768490375707413E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.9880514741,3.04119E-5,0.0017439007999310052,0.8488970578,0.0012619474,0.0035523898997717016,0.9884191155,4.979748E-4,0.0022315348977777604,0.9878676462,5.652499E-4,0.0023774984752886804,0.9900919086,9.84E-6,3.1368774282716246E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.9886429191,2.26026E-5,0.0015034161100640102,0.8656400442,9.59932E-4,0.0030982769404945066,0.9889316654,4.427609E-4,0.00210418844213155,0.9881809402,5.543253E-4,0.0023544113914097512,0.9901154923,1.10198E-5,3.319608410641231E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.9889787614,2.82743E-5,0.0016814963574150257,0.8803842306,7.367984E-4,0.002714403065132369,0.989120326,4.063887E-4,0.0020159084800655015,0.9883114231,5.28189E-4,0.002298236280281033,0.9901516658,1.17855E-5,3.433001602096917E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.9891489327,2.56023E-5,0.0016000718733856925,0.8990425587,4.138247E-4,0.002034268173078466,0.9892978686,3.840538E-4,0.001959729062906401,0.9886702091,4.828817E-4,0.002197456939282315,0.9902127594,1.25291E-5,3.5396468750427634E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.9888763964,2.76199E-5,0.0016619235842841873,0.9162921309,1.636298E-4,0.0012791786427235252,0.9893932629,3.565084E-4,0.0018881430030588254,0.9888314623,4.578756E-4,0.002139802794651881,0.9901123601,1.40784E-5,3.752119401085205E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.9895362616,2.47584E-5,0.0015734802191320995,0.9299643278,8.84294E-5,9.403690764800808E-4,0.9897502971,3.164424E-4,0.001778882795464614,0.9891795421,4.150337E-4,0.0020372375904641068,0.990035671,1.52463E-5,3.904651072759255E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.9892676711,2.5242E-5,0.0015887731115549507,0.9438131332,5.25209E-5,7.247130466605386E-4,0.9897727293,2.88136E-4,0.001697456921397418,0.989343437,4.002735E-4,0.0020006836331614253,0.9901388884,1.648E-5,4.059556626036888E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.9892183244,2.66393E-5,0.0016321550171475747,0.9540431321,5.54787E-5,7.448402513291021E-4,0.9897708917,2.648925E-4,0.0016275518424922752,0.9896091688,3.63238E-4,0.001905880374000425,0.9899460948,1.85822E-5,4.310707598527184E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.9890331864,2.69305E-5,0.0016410514921842033,0.9597402632,7.23932E-5,8.508419359669573E-4,0.99,2.337279E-4,0.0015288162087052843,0.9898701274,3.075837E-4,0.0017538064317364104,0.9898557007,1.9159E-5,4.377099496241775E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.9891135395,2.79493E-5,0.0016718044143978086,0.9639191329,4.71911E-5,6.869577861848572E-4,0.9899533474,2.25373E-4,0.0015012428184674191,0.9900466657,2.786123E-4,0.0016691683557987793,0.9896423024,2.27806E-5,4.772902680759372E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.9890572429,2.598E-5,0.001611831256676703,0.967845118,3.74426E-5,6.119035871769343E-4,0.9897474808,2.208996E-4,0.001486269154628461,0.9900168419,2.656831E-4,0.001629978834218408,0.9894276124,2.50256E-5,5.00255934497533E-4
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.9889705896,3.30402E-5,0.0018176963442775584,0.9715073466,2.79715E-5,5.288808939638489E-4,0.9899264789,2.174564E-4,0.0014746402951228478,0.9900000072,2.795664E-4,0.0016720239232738269,0.9892279464,2.72391E-5,5.219109119380433E-4
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.9890909076,3.28311E-5,0.0018119354293130868,0.9731313169,2.63466E-5,5.132893920587099E-4,0.9898787922,1.969286E-4,0.0014033125097425733,0.9897575802,2.869429E-4,0.0016939389009052244,0.9890505087,3.01087E-5,5.487139509799254E-4
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.9907865226,3.19263E-5,0.0017867932169112351,0.9761797667,2.60349E-5,5.102440592500808E-4,0.9897977495,1.891832E-4,0.0013754388390619192,0.9896404546,2.917594E-4,0.0017080966014836514,0.9887415767,3.43284E-5,5.859044290667208E-4
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.9909090936,3.71278E-5,0.0019268575453312577,0.976515156,3.69151E-5,6.075779785344429E-4,0.9897474712,1.744077E-4,0.0013206350745001438,0.9896717197,2.397579E-4,0.0015484117669405642,0.9884595931,3.93249E-5,6.270956864785469E-4
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.9913544655,3.87568E-5,0.001968674681098937,0.9760806918,6.65324E-5,8.156739544695539E-4,0.9896253622,1.707984E-4,0.0013068986188683497,0.9893083543,2.243692E-4,0.0014978958575281528,0.9883573472,4.46156E-5,6.679490998571673E-4
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.9942760885,4.54729E-5,0.0021324375723570433,0.9797979712,6.80201E-5,8.247429902703023E-4,0.9895286113,1.667058E-4,0.0012911460025883982,0.9891919112,2.103121E-4,0.0014502141221212816,0.9880134577,5.2978E-5,7.278598766246151E-4
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.9947580695,6.5217E-5,0.002553761930955977,0.9802419484,4.85967E-5,6.971133336839857E-4,0.9888709766,1.580318E-4,0.0012571069962417677,0.9886290395,2.011465E-4,0.0014182612594300108,0.9873387206,5.91305E-5,7.689635882146826E-4
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.9949494958,9.06937E-5,0.0030115394734255103,0.9792929351,7.62395E-5,8.731523349336013E-4,0.9878787959,1.731426E-4,0.0013158366159975942,0.9879798055,2.297127E-4,0.0015156275927812875,0.9857575804,8.16141E-5,9.034052246915555E-4
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.9939597309,1.24619E-4,0.003530141640217854,0.982550323,1.221165E-4,0.0011050633466005468,0.9860402608,2.017198E-4,0.0014202809581206107,0.9861073738,3.087083E-4,0.0017570096755567398,0.9846979785,1.101779E-4,0.0010496566105160296
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.9929292977,2.278676E-4,0.00477354794675826,0.9828282833,1.598473E-4,0.0012643073202350764,0.9840404022,2.518397E-4,0.001586945808778611,0.9842424172,3.531282E-4,0.0018791705617106714,0.9818181783,1.896321E-4,0.0013770697150108269
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.9899999976,4.666668E-4,0.006831301486539736,0.9800000072,1.77778E-4,0.0013333341666664062,0.9796000057,5.008486E-4,0.0022379647003471703,0.9836000055,3.586264E-4,0.0018937433828267228,0.9764000028,4.960002E-4,0.0022271061941452185
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,0.94,0.056969697,0.02386832566394216,0.86,0.1216161616,0.03487350879966052

==> tables/acc_rej_prediction_aleatoric_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7864589095,3.52734E-5,0.001878121401826836,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.7899064362,3.34614E-5,0.0018292457462025162,0.7723755062,2.94375E-5,5.425633603552676E-4,0.8428861386,0.0020357215,0.004511897051130489,0.8428790063,0.0027781673,0.005270832287219922,0.8437202662,1.859E-5,4.3116122274620196E-4
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7923508346,3.09824E-5,0.001760181808791353,0.7744333208,2.79394E-5,5.28577335874326E-4,0.8467897457,0.0020765358,0.004556902237266013,0.8467256695,0.0027995455,0.005291073142567583,0.8475698835,1.9233E-5,4.385544435985115E-4
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7951930106,3.30517E-5,0.0018180126512211076,0.7759083986,2.92993E-5,5.412882780921826E-4,0.8504499465,0.002116377,0.004600409764357953,0.8504426634,0.0028315411,0.005321222697839285,0.8514251059,1.99824E-5,4.4701677820860374E-4
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.798021251,3.56018E-5,0.001886843925712988,0.7776533186,2.42662E-5,4.92607348706858E-4,0.8540384299,0.0021555656,0.004642806909618362,0.8540147185,0.002861974,0.005349742049856236,0.8551161081,1.99091E-5,4.461961452097048E-4
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.8013219833,3.7728E-5,0.0019423696867486376,0.7782863855,2.7999E-5,5.291408130167244E-4,0.8575667191,0.0021949634,0.004685043649743298,0.8575840694,0.0028886358,0.00537460305511021,0.8587375045,2.01136E-5,4.4848188369208406E-4
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.8044342399,3.8392E-5,0.0019593876594487373,0.7791565835,2.89046E-5,5.376299842828709E-4,0.8610830873,0.0022269547,0.004719062089017265,0.8611858016,0.0029243041,0.005407683515147683,0.8624617994,2.06901E-5,4.548637158534411E-4
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.8075202584,3.11139E-5,0.0017639132631736742,0.7819294393,2.94023E-5,5.422388772487639E-4,0.8645535111,0.0022637087,0.0047578447851942375,0.864718098,0.0029504522,0.0054318065134907004,0.8660668451,2.1174E-5,4.6015214875082353E-4
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.8104778111,3.23772E-5,0.0017993665552076931,0.785392493,2.52394E-5,5.023882960420157E-4,0.8679692835,0.0022958008,0.004791451554591782,0.8682303786,0.0029722293,0.005451815569147585,0.8696109194,2.20664E-5,4.6974886907793617E-4
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.8136720479,3.3581E-5,0.0018325119372053214,0.7884930551,2.42431E-5,4.923728262201317E-4,0.8712507528,0.0023291147,0.004826090239521014,0.8716156316,0.0029894296,0.005467567649330002,0.8730699593,2.25102E-5,4.744491542831539E-4
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.8167800426,2.89562E-5,0.0017016521383643602,0.7900139511,2.26754E-5,4.7618693808209396E-4,0.8744932848,0.0023589868,0.004856940189049069,0.8748273158,0.0030059694,0.005482672158719688,0.8765986401,2.18717E-5,4.67671893532207E-4
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.8197565615,3.02194E-5,0.001738372802364326,0.791285944,1.98975E-5,4.4606613859381883E-4,0.8776486135,0.0023991186,0.004898079827850911,0.8779220361,0.0030090736,0.0054855023470963896,0.8800449812,2.11358E-5,4.5973688127014565E-4
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.8228703916,3.16817E-5,0.0017799353920859037,0.7928195536,1.89608E-5,4.354400073488884E-4,0.8806957448,0.0024246793,0.004924103268616531,0.8810855395,0.0030118015,0.005487988247071964,0.8833707947,2.07998E-5,4.5606797738933613E-4
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.8259316027,3.09378E-5,0.0017589144379417665,0.7942434371,1.70516E-5,4.129358303659299E-4,0.8836930442,0.0024445084,0.004944197002547532,0.884146893,0.0030112035,0.005487443393785488,0.8866498274,2.17205E-5,4.660525721418132E-4
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.8287513614,3.24016E-5,0.001800044443895761,0.7959474206,1.62254E-5,4.0280764640210093E-4,0.8865954715,0.0024608496,0.0049606951125825095,0.887084704,0.0030017155,0.005478791381317598,0.8899288064,2.14572E-5,4.6321917058774674E-4
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.8316834509,3.31285E-5,0.0018201236221751533,0.7970449805,1.71362E-5,4.139589351614481E-4,0.8893554306,0.0024663418,0.0049662277434688795,0.8899270487,0.0029824276,0.005461160682492322,0.8930501395,2.11217E-5,4.5958350710181064E-4
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.8347350657,3.56262E-5,0.0018874903973265665,0.7977011502,1.52994E-5,3.9114447458707635E-4,0.892155872,0.0024711362,0.004971052403666652,0.8927455407,0.0029626847,0.0054430549326641925,0.896235866,2.0539E-5,4.5319973521616274E-4
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.8374976337,3.65623E-5,0.0019121270878265388,0.7986949086,1.27343E-5,3.5685150973479153E-4,0.8947824836,0.0024833265,0.004983298606344998,0.8954217875,0.0029477501,0.005429318649701821,0.8993824482,2.03978E-5,4.516392365594469E-4
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.8407045782,3.03602E-5,0.001742417860330868,0.7997128129,1.06872E-5,3.26912832418674E-4,0.8974296391,0.0024745782,0.004974513242519312,0.8979475379,0.0029162786,0.005400257956801693,0.902431553,2.03777E-5,4.514166589748322E-4
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.843473202,3.04523E-5,0.0017450587382664229,0.8007558882,1.29035E-5,3.592144206459423E-4,0.9000125951,0.0024563518,0.004956159601949881,0.9005349338,0.0028778992,0.0053646054840966635,0.90547243,2.02947E-5,4.504963928823404E-4
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.846448195,2.93402E-5,0.0017128981289031755,0.8014423072,1.03286E-5,3.213813933630882E-4,0.9024421126,0.002441869,0.004941527091901855,0.9030366939,0.0028488164,0.0053374304679311745,0.9084370118,1.97023E-5,4.4387272950700634E-4
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.8491057277,2.99074E-5,0.0017293756098661736,0.8020965815,1.00906E-5,3.1765704777322347E-4,0.9047704691,0.0024255661,0.004925003654820979,0.905497815,0.002821257,0.005311550621052199,0.9113284975,1.89334E-5,4.3512526931907785E-4
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.8518265009,2.79605E-5,0.001672139348260186,0.802777493,1.07231E-5,3.2746144811259843E-4,0.9070001006,0.0024101799,0.004909358308373917,0.9078655523,0.0027882997,0.005280435304025607,0.9142356831,1.81205E-5,4.256818060476628E-4
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.8545361876,2.59871E-5,0.0016120514880114717,0.8042609572,9.4162E-6,3.0685827347490567E-4,0.9091997951,0.0023869015,0.004885592594558003,0.9100917447,0.0027500976,0.005244137297973805,0.9169989824,1.75818E-5,4.193065704231213E-4
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.8571576118,3.09766E-5,0.0017600170453720043,0.8058562219,1.52313E-5,3.902729813861062E-4,0.9113912427,0.0023659116,0.004864063733135083,0.9123156387,0.0026979058,0.005194136886913937,0.9197738087,1.75188E-5,4.1855465592918685E-4
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.8595395029,3.47761E-5,0.0018648351133545293,0.80792256,1.57288E-5,3.965955118253357E-4,0.9135489255,0.0023410391,0.004838428567210639,0.9145023519,0.0026476556,0.005145537484072971,0.9223861849,1.69625E-5,4.1185555720422176E-4
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.862745297,3.99479E-5,0.001998697075597,0.8100774407,1.38262E-5,3.718359853483791E-4,0.9155362254,0.0023181258,0.004814691890453636,0.9166500449,0.0025898818,0.005089088130500395,0.924971891,1.62118E-5,4.0263879594495115E-4
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.8653333426,3.89465E-5,0.0019734867620533965,0.8125483871,2.00461E-5,4.4772871250345337E-4,0.917491408,0.002291966,0.004787448172043223,0.9186440945,0.0025403795,0.0050402177532324925,0.9275752783,1.54397E-5,3.9293383666973755E-4
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.8680039227,3.89354E-5,0.0019732055138783696,0.8155129135,2.42337E-5,4.922773608444735E-4,0.91936553,0.0022644535,0.004758627428156149,0.9206213868,0.0024852643,0.0049852425216833736,0.9299356824,1.45296E-5,3.811771241824462E-4
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8704477549,3.38575E-5,0.0018400407604180946,0.8189386427,2.54622E-5,5.04600832341763E-4,0.9212515229,0.0022367701,0.004729450390901674,0.9225417387,0.0024209533,0.004920318384007279,0.9323493618,1.43054E-5,3.7822480087905397E-4
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8727741718,3.58722E-5,0.0018939957761304538,0.8225050449,2.73394E-5,5.228709209738097E-4,0.9230758065,0.0021984009,0.004688710803621823,0.9243731809,0.0023627376,0.004860799934167215,0.9347062111,1.3958E-5,3.7360406850033093E-4
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.8751308322,3.37031E-5,0.0018358404070071015,0.8261205971,2.43643E-5,4.936020664462417E-4,0.924915812,0.0021643873,0.004652297604410105,0.926163823,0.0022922863,0.004787782680949502,0.9368930608,1.37543E-5,3.7086790101058893E-4
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8774789393,3.55603E-5,0.0018857438850490805,0.8295047879,1.86755E-5,4.321515937723706E-4,0.9267089921,0.0021274969,0.004612479701852356,0.9279487491,0.0022283085,0.0047204962662838745,0.9390292042,1.29896E-5,3.6041087663942666E-4
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.8797329068,3.42382E-5,0.0018503567223646363,0.8325328112,1.74855E-5,4.181566692042589E-4,0.9284500939,0.0020822593,0.004563177949631156,0.9297938126,0.0021586032,0.004646077054892654,0.9409746981,1.2082E-5,3.475917145157519E-4
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.8819814444,2.60278E-5,0.0016133133607579154,0.8348358691,1.48025E-5,3.847401720642127E-4,0.9301926708,0.0020349712,0.00451106550606395,0.9315509027,0.0020921951,0.00457405192362308,0.9428936732,1.10415E-5,3.322875260975049E-4
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8841444194,2.35985E-5,0.0015361803279563243,0.8364328027,1.5225E-5,3.901922603025334E-4,0.9318874496,0.0019844844,0.004454755212130067,0.933281002,0.0020168398,0.004490923958385401,0.9447313124,1.03637E-5,3.2192701036104444E-4
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8860542178,2.46857E-5,0.0015711683550784746,0.8383171856,1.50099E-5,3.874261219897285E-4,0.9334747934,0.0019315152,0.004394900681471653,0.9349098468,0.0019434193,0.004408422960651575,0.9464675581,1.01313E-5,3.1829703108888715E-4
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.8875155628,2.0822E-5,0.0014429830213831347,0.8404809415,1.38338E-5,3.7193816690412403E-4,0.9349937707,0.0018933807,0.004351299461080563,0.9365524518,0.001869027,0.00432322449104832,0.9481223524,1.00923E-5,3.1768380506409197E-4
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8894037187,2.12385E-5,0.0014573434735847277,0.8417141378,1.22449E-5,3.4992713527247355E-4,0.9365172809,0.001854683,0.004306603069705867,0.9381921774,0.0017962033,0.004238163871300872,0.9497518682,1.04491E-5,3.2325067672009595E-4
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8907862544,2.09719E-5,0.0014481678079559703,0.8434049606,1.51443E-5,3.8915678074524155E-4,0.9380594516,0.0018079768,0.00425203104410116,0.9397941065,0.0017230074,0.004150912429815883,0.9512315011,1.01946E-5,3.1928983698201234E-4
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.8923600197,2.02474E-5,0.0014229335894552493,0.844688642,1.49305E-5,3.864000517598309E-4,0.9395983762,0.001763646,0.00419957855028335,0.9412977511,0.0016598897,0.004074174394892786,0.9526242751,1.0103E-5,3.1785216689524077E-4
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8937342048,1.57735E-5,0.00125592595323132,0.8465478241,1.40292E-5,3.745557368403266E-4,0.9410762286,0.0017168783,0.004143523017916034,0.9427231622,0.0015949054,0.003993626672587211,0.9539377439,1.03433E-5,3.2161001228195617E-4
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8953309,1.89029E-5,0.0013748781764214603,0.8479902506,1.23726E-5,3.517470682180592E-4,0.9425483835,0.0016582234,0.004072128927232044,0.9441994894,0.0015222927,0.003901656955704845,0.9552578163,1.01567E-5,3.186957797022107E-4
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8975764334,1.89487E-5,0.001376542770857484,0.8494629502,1.32094E-5,3.6344738271172075E-4,0.9439025056,0.0016173312,0.004021605649488771,0.9455824834,0.0014453958,0.0038018361353430266,0.9565904725,1.0086E-5,3.1758463438900816E-4
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8991869867,2.35557E-5,0.0015347866301215944,0.8507569313,1.12131E-5,3.348596721016133E-4,0.9453518385,0.0015617142,0.003951852983095398,0.9470661628,0.0013805083,0.0037155192100162796,0.957769832,1.00478E-5,3.169826493674378E-4
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.9009133756,2.60252E-5,0.0016132327792355323,0.8524332821,1.04508E-5,3.232769710325807E-4,0.9467946333,0.0015166494,0.0038944183134327006,0.9485171962,0.0013138869,0.0036247577850112966,0.9588939613,1.02937E-5,3.2083796533452833E-4
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.9025290608,2.30568E-5,0.0015184465746281627,0.8536773205,1.00047E-5,3.163020708120641E-4,0.9482223839,0.0014578675,0.0038182031114124874,0.9498822665,0.0012521748,0.0035386082009739367,0.9599563932,9.8984E-6,3.146172277546161E-4
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.9041469157,1.92919E-5,0.0013889528429719997,0.8550059259,1.0012E-5,3.1641744578957717E-4,0.9495956749,0.0014124895,0.003758310125575057,0.9512307465,0.0011813028,0.003437008583055911,0.9610470945,9.165E-6,3.0273751006441207E-4
0.48,0.9659215099,7.396E-7,8.6E-5,0.9060075402,1.66072E-5,0.0012886892565704116,0.8558641553,1.38295E-5,3.7188035710427085E-4,0.9508920771,0.0013476306,0.0036710088531628467,0.9526354682,0.0011112086,0.0033334795634591794,0.9620332044,9.3135E-6,3.051802745919205E-4
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.9075111628,1.53169E-5,0.0012376146411545073,0.8566569209,1.81998E-5,4.266122361114365E-4,0.9522025573,0.0012897046,0.003591245744863473,0.9539849156,0.0010403773,0.003225488025090157,0.9630537128,9.5393E-6,3.088575723533422E-4
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.9095133424,1.32051E-5,0.001149134456884833,0.8582574606,1.55942E-5,3.948949227326176E-4,0.9535463095,0.0012291498,0.003505923273547212,0.9552857131,9.823114E-4,0.0031341847424808896,0.9639921504,9.3538E-6,3.0583982736066275E-4
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.910988307,1.43799E-5,0.0011991622075432497,0.8600032091,2.20882E-5,4.6998085067372693E-4,0.9548181933,0.0011746373,0.003427298207042976,0.9566266221,9.267808E-4,0.003044307474615532,0.9648838723,9.7684E-6,3.1254439684627204E-4
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.912412107,1.80258E-5,0.001342601951436091,0.8621913254,2.03248E-5,4.5083034503014545E-4,0.9561112005,0.0011126922,0.003335704123569715,0.9578659034,8.664441E-4,0.00294354225381597,0.9658560914,9.4385E-6,3.0722141852416475E-4
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.913410157,1.73548E-5,0.001317376180139902,0.8642952502,2.74071E-5,5.235179080031551E-4,0.9572996002,0.0010533466,0.0032455301570005475,0.9590146953,8.141281E-4,0.0028532930098396836,0.9667368066,9.7248E-6,3.118461158969276E-4
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.9149488091,1.92987E-5,0.001389197610133274,0.8660238862,3.05151E-5,5.524047429195372E-4,0.9584061557,0.0010066304,0.0031727439228528987,0.9601740736,7.579027E-4,0.0027530032691589746,0.9675870407,9.6992E-6,3.1143538655714766E-4
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.9160823286,2.0645E-5,0.0014368368035375485,0.8678527892,2.99331E-5,5.471115060022043E-4,0.9595429981,9.529909E-4,0.0030870550691557154,0.9613291478,7.019872E-4,0.0026495041045448485,0.9685452682,9.8511E-6,3.1386462049743676E-4
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.9174991071,1.66752E-5,0.001291324901022202,0.868569386,2.98949E-5,5.467622883849983E-4,0.9606921154,8.83256E-4,0.0029719623147005077,0.9624901885,6.550081E-4,0.002559312603024492,0.9693721008,9.8027E-6,3.130926380482301E-4
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.9188937604,1.80397E-5,0.0013431195032460811,0.869861275,2.48112E-5,4.981084219324143E-4,0.9618254799,8.318899E-4,0.0028842501625205813,0.9635450888,6.02354E-4,0.0024542901213996686,0.9701935029,9.6559E-6,3.1073944068946255E-4
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.9206690311,1.54852E-5,0.0012443954355428983,0.871070832,1.96079E-5,4.4280808484037414E-4,0.9628873122,7.778625E-4,0.002789018644613191,0.9646832365,5.505837E-4,0.0023464520024922735,0.9710334498,9.6356E-6,3.104126286090822E-4
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.9216925085,1.70579E-5,0.0013060589573216058,0.8724679291,1.29477E-5,3.598291261140487E-4,0.9640091926,7.225381E-4,0.0026880068824316652,0.9658165801,5.071316E-4,0.002251958258938207,0.9719031221,9.9777E-6,3.158749752671142E-4
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.9234105229,1.74826E-5,0.0013222178337929042,0.8732339084,1.19886E-5,3.4624557758908633E-4,0.9651040012,6.725321E-4,0.0025933223864379067,0.9667425418,4.654223E-4,0.0021573648277470364,0.972723704,1.11476E-5,3.338802180423392E-4
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.9249748349,1.91594E-5,0.0013841748444470446,0.8744214058,1.54802E-5,3.9344885309274956E-4,0.9661038452,6.308139E-4,0.0025116008838985543,0.9676574767,4.25784E-4,0.0020634534159994986,0.9734232247,1.09334E-5,3.306569218994213E-4
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.9257797897,2.07195E-5,0.001439426969317999,0.8756455243,1.69546E-5,4.1175963862428284E-4,0.9670419329,5.854888E-4,0.0024196875831396084,0.9684651965,3.874597E-4,0.0019683996037390375,0.9741768253,1.14612E-5,3.385439410180014E-4
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.9273865044,2.56711E-5,0.0016022203344109697,0.8768986106,1.51507E-5,3.8923900112912635E-4,0.9681014001,5.370771E-4,0.002317492394809528,0.9693720847,3.512693E-4,0.0018742179702478578,0.9748515111,1.18724E-5,3.4456349197208925E-4
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.9284717739,2.7539E-5,0.001659487872808958,0.8781774521,1.72661E-5,4.155249691655124E-4,0.9690451241,4.871603E-4,0.002207170813507645,0.9702986687,3.26878E-4,0.0018079767697622667,0.9756093282,1.21E-5,3.478505426185217E-4
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.9296254635,2.95154E-5,0.0017180046565711047,0.8793900013,1.58686E-5,3.98354113823367E-4,0.9699753302,4.421262E-4,0.0021026797188349916,0.9711235696,2.912723E-4,0.001706670149736029,0.9762839222,1.28017E-5,3.5779463383343245E-4
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.9302400708,2.9578E-5,0.001719825572550891,0.8808402598,1.72035E-5,4.147710211671013E-4,0.9709695315,4.030777E-4,0.002007679506295763,0.971888271,2.671096E-4,0.0016343487999812036,0.9769321316,1.31714E-5,3.6292423451734384E-4
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.9311845899,3.11834E-5,0.0017658822157777113,0.8818744004,2.20819E-5,4.699138218865242E-4,0.9718529975,3.775623E-4,0.0019430962405398247,0.9727045673,2.316852E-4,0.0015221208887601537,0.9776213127,1.33049E-5,3.6475882443060925E-4
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.9323031604,4.19392E-5,0.0020479062478541347,0.8844493389,3.1691E-5,5.629475996929022E-4,0.972850135,3.409085E-4,0.001846370764499915,0.9735221976,2.036149E-4,0.0014269369292298803,0.9783541805,1.30792E-5,3.616517662061116E-4
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.933215189,3.47922E-5,0.0018652667369574787,0.8862531602,3.53654E-5,5.946881535729461E-4,0.973691141,3.064606E-4,0.0017506016108755297,0.9741873413,1.859582E-4,0.0013636649148526187,0.9789772111,1.27873E-5,3.5759334445708017E-4
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.9341705918,3.4186E-5,0.0018489456454963732,0.8892203152,4.01494E-5,6.336355419324266E-4,0.9745682847,2.710446E-4,0.0016463432205952682,0.97508111,1.692829E-4,0.001301087621953264,0.97962062,1.29956E-5,3.604941053609615E-4
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.9348037899,3.71988E-5,0.0019286990433968697,0.8918267965,4.0529E-5,6.366239078137107E-4,0.9753883588,2.473034E-4,0.0015725883123055443,0.9758619767,1.512296E-4,0.001229754447034041,0.9802895802,1.28377E-5,3.582973625356458E-4
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.9360246658,4.883E-5,0.0022097511172075464,0.8940846622,3.52245E-5,5.935023167604319E-4,0.9761984837,2.196629E-4,0.0014821028979122874,0.9766554528,1.354019E-4,0.0011636232208064603,0.9808971095,1.22196E-5,3.4956544451647395E-4
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.9367732525,5.46888E-5,0.0023385636617376917,0.897616291,5.29528E-5,7.276867457910719E-4,0.9769912821,2.029889E-4,0.0014247417309814435,0.9774622089,1.181254E-4,0.001086855096137475,0.9815523237,1.20909E-5,3.477197147128704E-4
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.9380320013,5.68525E-5,0.0023843762287021736,0.9009658933,5.67189E-5,7.531195124281404E-4,0.9777844882,1.837421E-4,0.0013555150312704023,0.9781738633,1.017479E-4,0.0010087016407243521,0.9821098697,1.22745E-5,3.5034982517478155E-4
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.9389011025,6.43432E-5,0.0025365961444423902,0.9045839787,5.14895E-5,7.175618440246109E-4,0.9785494494,1.652269E-4,0.0012854061614913784,0.9787880695,9.66432E-5,9.83072733830005E-4,0.9826875985,1.22457E-5,3.4993856603695455E-4
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.9393394411,6.69957E-5,0.002588352758029709,0.9073904514,5.12772E-5,7.160810010047745E-4,0.979329626,1.484174E-4,0.0012182668016489655,0.9793917596,8.70743E-5,9.331361101147034E-4,0.9832145226,1.21477E-5,3.485355075168095E-4
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.9400341332,6.42225E-5,0.002534215855052604,0.9095221877,5.18857E-5,7.203172911988161E-4,0.980081895,1.356893E-4,0.0011648575020147315,0.9800716549,7.185E-5,8.476437931112337E-4,0.9837098908,1.23494E-5,3.514171310565266E-4
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.9410988271,7.26462E-5,0.0026952959021228078,0.9116660655,5.38867E-5,7.34075609184776E-4,0.9807313591,1.232656E-4,0.0011102504222021265,0.9809489816,6.34513E-5,7.965632429380608E-4,0.9841990703,1.21449E-5,3.484953371280597E-4
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.9417040348,7.43226E-5,0.0027262171593620344,0.9153961003,4.90375E-5,7.002678059142802E-4,0.9814872903,1.137377E-4,0.0010664787855367776,0.9815022367,6.0145E-5,7.755320754166136E-4,0.9847272068,1.16249E-5,3.409530759503425E-4
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.9428571463,8.25321E-5,0.0028728400582002473,0.9187990606,4.34515E-5,6.591775178205033E-4,0.9821428555,1.086866E-4,0.0010425286566804772,0.9820957589,4.83861E-5,6.95601178837414E-4,0.9853178954,1.11588E-5,3.340479007567627E-4
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.9433705091,9.21098E-5,0.003034959637293386,0.920611316,5.02661E-5,7.089858954873504E-4,0.9828170204,9.62357E-5,9.809979612618977E-4,0.9827013636,4.39638E-5,6.630520341571994E-4,0.9858446962,1.10669E-5,3.326695056659086E-4
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.9443330348,1.041785E-4,0.003227669437845208,0.922711432,5.00845E-5,7.077040341837822E-4,0.9834960777,8.30204E-5,9.111553105810228E-4,0.9834176093,3.98898E-5,6.315837236661502E-4,0.9864428949,1.13497E-5,3.368931581377099E-4
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.9456602037,1.103188E-4,0.0033214274039936507,0.9248384178,3.87836E-5,6.227648031159115E-4,0.9842151439,7.78002E-5,8.820442165787381E-4,0.9840581703,3.59789E-5,5.998241408946459E-4,0.986925205,1.19186E-5,3.45233254481662E-4
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.9467385948,1.09424E-4,0.0033079298662456553,0.9272682667,3.47456E-5,5.894539846332367E-4,0.985046593,6.42792E-5,8.017431009993164E-4,0.9845120168,3.18672E-5,5.645104073442757E-4,0.987479161,1.16787E-5,3.4174113009703705E-4
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.9465724885,1.185037E-4,0.0034424366370348776,0.9293040276,2.44895E-5,4.948686694467533E-4,0.9855834633,5.14597E-5,7.173541663641468E-4,0.9851125073,2.85245E-5,5.34083326832059E-4,0.9880690759,1.18161E-5,3.437455454256826E-4
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.9479260087,1.248748E-4,0.0035337628669733913,0.9302690566,3.59029E-5,5.991902869706751E-4,0.9863116586,3.88163E-5,6.230272867218578E-4,0.9855661446,2.5621E-5,5.061719075571065E-4,0.9886210763,1.12193E-5,3.349522354008105E-4
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.9488231719,1.357137E-4,0.003683934038497432,0.9317441165,4.39038E-5,6.625994265014119E-4,0.9867712748,3.4756E-5,5.895421952668019E-4,0.986035009,2.6481E-5,5.145969296449406E-4,0.9892939019,1.05924E-5,3.2545967492148703E-4
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.9494440794,1.286137E-4,0.0035862752264710527,0.9340091527,4.12964E-5,6.42622750920009E-4,0.9871484667,2.9401E-5,5.422268897795461E-4,0.986494447,2.70851E-5,5.204334731740456E-4,0.9898822808,1.06414E-5,3.262115877770132E-4
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.9499286711,1.220773E-4,0.00349395621037242,0.9354493558,4.2424E-5,6.513370863078503E-4,0.9875748914,2.66829E-5,5.165549341551197E-4,0.9870756096,2.21001E-5,4.701074345295977E-4,0.9903352356,1.11039E-5,3.332251491109277E-4
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.9502354741,1.303697E-4,0.0036106744522318816,0.9386970043,5.11306E-5,7.150566411131359E-4,0.9880612242,2.39513E-5,4.894006538614349E-4,0.9876373625,2.29565E-5,4.7912941884213286E-4,0.9909105235,9.3996E-6,3.0658767098498923E-4
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.9505666912,1.258478E-4,0.003547503347426187,0.9417611063,3.50999E-5,5.924516857938713E-4,0.9884829998,2.6877E-5,5.184303231872148E-4,0.9879598969,2.00959E-5,4.4828450787418473E-4,0.9914385462,8.6358E-6,2.938673169986754E-4
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.950000006,1.405443E-4,0.003748923845585557,0.9445097983,3.33632E-5,5.776088641979104E-4,0.9889705825,2.49394E-5,4.993936323182346E-4,0.9884509754,1.97977E-5,4.449460641471053E-4,0.9920392054,9.2094E-6,3.0346993261277136E-4
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.9506726503,1.508175E-4,0.003883522885216463,0.9474215209,3.16856E-5,5.628996358144141E-4,0.9890022433,2.60172E-5,5.100705833509711E-4,0.9888789266,2.01009E-5,4.4834027256091994E-4,0.9926793736,8.5172E-6,2.918424232355536E-4
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.951241833,2.092452E-4,0.004574332738225325,0.948627454,4.29275E-5,6.55190811901388E-4,0.9891764712,2.58583E-5,5.085105701949567E-4,0.9893202621,2.09901E-5,4.5814953890623965E-4,0.9932156867,1.03455E-5,3.216442133786958E-4
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.9529042423,2.645183E-4,0.005143134258407027,0.9521193147,3.79253E-5,6.15835205229451E-4,0.9896075368,3.28485E-5,5.731361094888369E-4,0.990000003,2.05449E-5,4.5326482325457377E-4,0.9937205642,1.12518E-5,3.354370283674717E-4
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.9507842958,3.036864E-4,0.005510774900138818,0.954117626,4.6307E-5,6.804924687312859E-4,0.9896078271,3.67768E-5,6.064387850393476E-4,0.990235278,1.895E-5,4.353159771935783E-4,0.994294101,1.49977E-5,3.872686406101067E-4
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.9488250673,3.06317E-4,0.005534591222484277,0.9548302829,1.061205E-4,0.001030148047612575,0.9901827747,3.67878E-5,6.06529471666464E-4,0.9905744201,2.25717E-5,4.750968322352823E-4,0.994778071,1.65264E-5,4.065267518872528E-4
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.9482352972,2.932205E-4,0.005414983841157793,0.9576470613,2.282882E-4,0.0015109209112326165,0.9896470594,4.70744E-5,6.86107863240176E-4,0.9907450986,3.2783E-5,5.725644068574295E-4,0.9952156866,2.68987E-5,5.186395665585108E-4
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.94375,0.0010009766,0.010004881808397339,0.96484375,1.93278E-4,0.001390244582798293,0.988203125,8.19906E-5,9.054866095089424E-4,0.989296875,7.10905E-5,8.431518249995075E-4,0.995078125,5.38281E-5,7.336763591666287E-4
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,0.99,0.01,0.01,1.0,0.0,0.0

==> tables/acc_rej_prediction_epistemic_Arxiv.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.5746409893,0,0,0.4914229929,0.0022566204,0.015022051790617686,0.5082527965,0.002698626,0.01642749524425437,0.5814057291,8.8995E-6,0.00210944305445774
0.02,0.576284349,0,0,0.494150874,0.002297217,0.015156572831613351,0.5110264361,0.0027415322,0.016557572889768595,0.5843043327,9.9053E-6,0.002225455009655329
0.03,0.5771768093,0,0,0.4966783315,0.0023250586,0.01524814283773601,0.5136366487,0.002777136,0.01666474122211323,0.5868597031,1.24232E-5,0.002492308167141455
0.04,0.577873528,0,0,0.4991877168,0.0023441021,0.015310460802993487,0.5161062211,0.0028220233,0.016798878831636353,0.5888038576,1.52875E-5,0.0027647332601898507
0.05,0.5792562962,0,0,0.5017564297,0.0023676722,0.015387242118066512,0.5187187314,0.0028610735,0.016914708096801435,0.5909081101,1.44243E-5,0.002685544637499068
0.06,0.5811938047,0,0,0.5041959405,0.0024030361,0.015501729258376305,0.5212511212,0.0029072189,0.017050568612219357,0.5925646126,1.34548E-5,0.0025937231926325523
0.07,0.5822658539,0,0,0.5065728694,0.0024215069,0.01556119179240459,0.5236808896,0.0029424865,0.01715367744829079,0.5942125022,1.86421E-5,0.0030530394691192578
0.08,0.5831376314,0,0,0.5089902759,0.0024417969,0.0156262500299976,0.5262328088,0.0029685638,0.01722952059692898,0.595706135,1.98865E-5,0.003153291930665475
0.09,0.5837572813,0,0,0.5113952368,0.0024553775,0.01566964422059416,0.5287096679,0.0029956988,0.017308087127120664,0.5968934596,1.97537E-5,0.003142745614904267
0.1,0.5841163397,0,0,0.5139222324,0.0024816348,0.0157532053881107,0.5310952574,0.0030192365,0.01737595033372276,0.5982214212,2.01948E-5,0.003177640634181279
0.11,0.5848302245,0,0,0.5164135307,0.0024995276,0.01580989437029862,0.53352983,0.0030463384,0.017453762918064403,0.599140048,2.27836E-5,0.0033751740695851526
0.12,0.5852563381,0,0,0.5190198958,0.0025171816,0.015865628257336676,0.5359986931,0.0030578088,0.0174865914345821,0.6006172299,3.08566E-5,0.003927887472929947
0.13,0.5850064754,0,0,0.5214922607,0.0025234435,0.015885350169259727,0.5384344339,0.0030798011,0.01754936209666893,0.6018446088,2.93554E-5,0.0038311486528194126
0.14,0.5851575136,0,0,0.524160859,0.0025320681,0.015912473409247226,0.5408957273,0.0030920302,0.017584169585169496,0.6029450595,2.98567E-5,0.0038637222985095604
0.15,0.5855541825,0,0,0.526703459,0.002535495,0.015923237736088725,0.5434318453,0.0031224125,0.017670349458909974,0.6040471494,2.88837E-5,0.003800243413256577
0.16,0.5850050449,0,0,0.5293433338,0.0025478567,0.0159620070793118,0.5460406035,0.0031478542,0.017742193212790802,0.6052367389,2.88266E-5,0.003796485216618129
0.17,0.5849136114,0,0,0.5320492834,0.0025838884,0.016074477907540265,0.5486899167,0.003153475,0.017758026354299624,0.6063558161,2.76513E-5,0.003718285895409335
0.18,0.584794879,0,0,0.5348764211,0.0025919096,0.016099408684793363,0.5512733638,0.0031795415,0.017831268883621267,0.6075523794,2.29476E-5,0.003387299809582848
0.19,0.5852066278,0,0,0.5376260549,0.0025993711,0.016122565242541274,0.5537961334,0.003192331,0.017867095455053685,0.6090324819,1.82734E-5,0.00302269747080319
0.2,0.5847028494,0,0,0.5405112773,0.0026053742,0.016141171580774428,0.5563382447,0.0031814513,0.017836623279085088,0.6101509631,1.9528E-5,0.0031247399891831
0.21,0.5845248103,0,0,0.5434955776,0.0025978379,0.016117809714722407,0.559030658,0.0032022488,0.01789482830317184,0.6112847328,1.26326E-5,0.0025132250197704145
0.22,0.5845533013,0,0,0.54642452,0.002615044,0.016171097674555057,0.5617815286,0.0032152535,0.01793112796228949,0.6129619479,1.07763E-5,0.0023212388933498422
0.23,0.584448874,0,0,0.5496058792,0.0026192778,0.01618418301923208,0.5646332681,0.0032234722,0.017954030745211506,0.6144288778,7.6094E-6,0.0019505640209949533
0.24,0.5844771266,0,0,0.552741015,0.0026025978,0.01613256892128467,0.5674544543,0.0032305864,0.017973832090013526,0.6162592471,2.4639E-6,0.0011099324303758314
0.25,0.58401227,0,0,0.5560831815,0.0026103529,0.016156586582567495,0.570331654,0.0032445633,0.01801267137323057,0.6180972755,1.3099E-6,8.092898121192432E-4
0.26,0.5833958983,0,0,0.559565708,0.0026262144,0.016205599032433203,0.5731642842,0.0032488856,0.018024665322829158,0.6200962067,1.5832E-6,8.89719056781409E-4
0.27,0.582818985,0,0,0.562842086,0.0026406129,0.01624996276918812,0.5759617776,0.0032414073,0.018003908742270387,0.6219525933,2.101E-7,3.2411417741283705E-4
0.28,0.5830261707,0,0,0.5663037598,0.0026535792,0.0162898103119711,0.5789712787,0.0032367896,0.017991080012050416,0.6246606708,2.61E-8,1.1423659658795862E-4
0.29,0.5826596022,0,0,0.569744128,0.0026743835,0.016353542429700055,0.5817410052,0.0032484118,0.018023350964790096,0.6271552145,1.1794E-6,7.679192665899197E-4
0.3,0.5828998089,0,0,0.5734591335,0.0026861665,0.016389528669244886,0.5848661184,0.0032688667,0.01808000746681262,0.6301031709,2.2392E-6,0.0010581115253129039
0.31,0.5826102495,0,0,0.5770462453,0.0027151669,0.016477763501155127,0.5879893869,0.0032651346,0.01806968345046476,0.6334198117,2.1783E-6,0.001043623495327697
0.32,0.5820096135,0,0,0.5807812154,0.0027178954,0.016486040761808155,0.5910713792,0.0032999119,0.01816565963569724,0.6365616918,1.7595E-6,9.379498920518089E-4
0.33,0.5815138817,0,0,0.5844771951,0.0027289499,0.01651953358905753,0.5942054421,0.0032984797,0.01816171715449836,0.6404728889,1.2749E-6,7.984046593050419E-4
0.34,0.581395328,0,0,0.5883658648,0.0027255907,0.01650936310098,0.5973159134,0.003313246,0.01820232402744221,0.6442109942,4.373E-7,4.676002566295275E-4
0.35,0.5812230706,0,0,0.5922385395,0.0027609479,0.01661610032468509,0.6004494846,0.0033059868,0.01818237278245059,0.6484869719,1.8E-8,9.486832980505138E-5
0.36,0.5803381801,0,0,0.5961293697,0.0027715561,0.016647991170108182,0.6035941631,0.0033007691,0.018168018879338495,0.6527036726,3.31E-8,1.2864680330268606E-4
0.37,0.5793272257,0,0,0.6001208425,0.0027909592,0.016706164131840676,0.6070117563,0.0032993377,0.018164079112357994,0.6574787796,1.045E-7,2.2858258901324921E-4
0.38,0.5785159469,0,0,0.6042543292,0.0028195766,0.01679159492126939,0.6102840602,0.003298406,0.01816151425404831,0.6624576747,3.441E-7,4.147891030391228E-4
0.39,0.5780153871,0,0,0.6085300922,0.0028489086,0.016878710258784586,0.6137952,0.0033313383,0.018251954141954227,0.6663181484,8.214E-7,6.408587988004846E-4
0.4,0.5771551728,0,0,0.6125814438,0.0028477117,0.016875164295496504,0.6171250343,0.0033324724,0.01825506066820924,0.6710959375,2.7993E-6,0.0011830680453803154
0.41,0.5762658715,0,0,0.616700387,0.0028737383,0.016952103999209066,0.6207106978,0.0033360193,0.01826477292495037,0.6764018834,3.2402E-6,0.00127283148923964
0.42,0.5754877329,0,0,0.6209755301,0.0028880269,0.01699419577385173,0.6239907801,0.0033286012,0.01824445449992956,0.6808442473,4.2306E-6,0.0014544070956922618
0.43,0.5742130876,0,0,0.6252995968,0.0028871399,0.0169915858588891,0.6274761856,0.0033064626,0.018183681145466667,0.6859659255,8.1717E-6,0.002021348559749159
0.44,0.5737379789,0,0,0.629759717,0.0029006866,0.017031402173632092,0.6313468993,0.0033041893,0.01817742913615674,0.6908296049,8.7712E-6,0.002094182418033348
0.45,0.572721839,0,0,0.6343670487,0.002930892,0.017119848130167512,0.635111472,0.003283366,0.018120060706300074,0.6958139837,7.7141E-6,0.001963937371710208
0.46,0.5706393123,0,0,0.6388173342,0.0029386016,0.017142349897257377,0.6386382699,0.0032766253,0.018101451046808374,0.700601995,6.1437E-6,0.0017526693926693648
0.47,0.5692158341,0,0,0.6434588432,0.0029549266,0.017189899941535434,0.6421661466,0.0032484951,0.018023582052411224,0.7059394419,7.2367E-6,0.0019021960992494963
0.48,0.5682519674,0,0,0.6480018914,0.0029711397,0.017236994227532828,0.6460156649,0.003229336,0.017970353363248037,0.7117393315,9.2997E-6,0.0021563510845871085
0.49,0.5672503114,0,0,0.6527836144,0.0029846323,0.017276088388289753,0.6497982919,0.00320172,0.017893350720309485,0.7169800103,1.57223E-5,0.00280377424198169
0.5,0.5671549439,0,0,0.6576701522,0.002978793,0.01725918016592909,0.6534235835,0.0031669086,0.017795810181051044,0.7219364643,2.8352E-5,0.0037651029202400298
0.51,0.5668458343,0,0,0.6626343668,0.0029702954,0.01723454496063067,0.6573228061,0.003138547,0.017715944795578926,0.7270322442,3.1156E-5,0.0039468975157710895
0.52,0.5657951236,0,0,0.6674582064,0.0029921936,0.017297958261020287,0.6613630533,0.0031033839,0.01761642387092227,0.7321474552,3.31625E-5,0.004072008104117672
0.53,0.5639555454,0,0,0.6725267053,0.0030006331,0.017322335581554816,0.665483284,0.0030570385,0.017484388751111662,0.7381369174,4.72209E-5,0.004859058550789443
0.54,0.5644959211,0,0,0.6776277006,0.0029817816,0.017267835996441477,0.6696976423,0.003038407,0.017431026934750574,0.7433356941,5.71346E-5,0.005344838631801713
0.55,0.563002944,0,0,0.6825667441,0.0030201203,0.017378493317891514,0.6739392817,0.0029700386,0.01723379992920888,0.7481026053,7.22946E-5,0.006012262469320514
0.56,0.5602263212,0,0,0.6872954309,0.0030095703,0.017348113153885066,0.6783783734,0.0029088644,0.0170553932818918,0.7538109124,7.85202E-5,0.006265788058975503
0.57,0.5583732128,0,0,0.6922153115,0.0030255616,0.01739414154248493,0.6826650798,0.0028835467,0.016981009098401664,0.7588756084,8.78286E-5,0.006626786551564793
0.58,0.5563828945,0,0,0.6972176015,0.0030197334,0.01737738012474838,0.6870579064,0.0028373783,0.016844519286699753,0.7647692859,9.54137E-5,0.0069070145504407324
0.59,0.5532918572,0,0,0.7023885965,0.003037524,0.017428493910834637,0.6913739443,0.0027847785,0.016687655617251933,0.7703482509,1.110596E-4,0.007451831989517745
0.6,0.5509721041,0,0,0.7074735105,0.0030298733,0.017406531245483692,0.695895493,0.0027664264,0.016632577671545683,0.776231885,1.214434E-4,0.007792412976735768
0.61,0.5483224392,0,0,0.7126081526,0.0030307544,0.017409062008046268,0.7002848685,0.0027442473,0.016565769828172792,0.7817313671,1.328599E-4,0.008150457042399525
0.62,0.5453708768,0,0,0.7174824059,0.0030363894,0.017425238592340707,0.7045912325,0.0027011829,0.01643527578107529,0.7873308063,1.319095E-4,0.008121252982145059
0.63,0.5424821973,0,0,0.7227313221,0.0030449158,0.01744968710321191,0.7093138337,0.0026686821,0.016336101432104295,0.7931216657,1.327191E-4,0.008146137121360038
0.64,0.5428048968,0,0,0.7278088987,0.0030505746,0.017465894194114425,0.7138587236,0.0026321405,0.016223872842203862,0.7990055978,1.298641E-4,0.008058042566281218
0.65,0.5457324386,0,0,0.7327357113,0.0030510734,0.01746732206149529,0.7185222208,0.0025702145,0.016031888535041654,0.8039913177,1.364182E-4,0.008258880069355651
0.66,0.5460486412,0,0,0.737673974,0.0030611247,0.017496070130174946,0.7230969369,0.0025174789,0.015866565160739737,0.8093912601,1.256709E-4,0.007926881480128234
0.67,0.5437371135,0,0,0.7427458048,0.0031320278,0.0176975359866847,0.7274019599,0.0024720877,0.01572287410113049,0.8140470088,1.36492E-4,0.00826111372636886
0.68,0.5415032506,0,0,0.7479328752,0.003193589,0.017870615546197618,0.732025975,0.0024663902,0.015704745142790442,0.8193917572,1.375873E-4,0.008294193752258263
0.69,0.5535939336,0,0,0.7529236078,0.0032155369,0.01793191819075695,0.7370146573,0.0024858665,0.01576663090200313,0.8250813186,1.155013E-4,0.007599384843525165
0.7,0.5678622723,0,0,0.7582607388,0.0032144222,0.0179288097764464,0.7416020751,0.0024647883,0.015699644263485718,0.830052793,1.265816E-4,0.007955551520793514
0.71,0.5819794536,0,0,0.7632422864,0.0032911035,0.018141398788406586,0.7458247662,0.002454556,0.015667022690990143,0.8341255486,1.449648E-4,0.00851365961264602
0.72,0.5916672945,0,0,0.7680285156,0.0033468265,0.01829433382225218,0.7497758806,0.0024611192,0.0156879546149267,0.8379013836,1.555038E-4,0.008817703782731648
0.73,0.6003962755,0,0,0.7723233998,0.0033942283,0.01842343154789574,0.7543473303,0.0024096046,0.015522901146370803,0.8422235847,1.220144E-4,0.007810710595073921
0.74,0.6072643995,0,0,0.7769486368,0.0034535074,0.018583614825969676,0.7583841026,0.0023930867,0.015469604713760465,0.8472343087,1.239907E-4,0.007873712593179916
0.75,0.61229527,0,0,0.7811867297,0.0035214382,0.018765495463749417,0.7625298321,0.0023850986,0.015443764437467958,0.8522755504,1.639047E-4,0.009052753724696149
0.76,0.6172310114,0,0,0.7853064716,0.0036049525,0.01898671245898036,0.7669181287,0.0023670803,0.015385318651233715,0.8568795621,1.51423E-4,0.008701235544449995
0.77,0.620270133,0,0,0.7890419483,0.0036415939,0.019082960724164374,0.7713927984,0.002342142,0.015304058285304588,0.8608104289,1.665038E-4,0.009124247914211889
0.78,0.6210604906,0,0,0.7929954231,0.0035912471,0.018950586006770347,0.7755073428,0.0023399123,0.015296771881674906,0.8662208915,1.529172E-4,0.008744060841508366
0.79,0.6184971333,0,0,0.7974037409,0.0035550524,0.018854846591791725,0.7791613579,0.0023506266,0.015331753324391831,0.8709709048,1.769199E-4,0.009405314986750842
0.8,0.6241127253,0,0,0.8010184109,0.0035298635,0.018787930966447583,0.7829132736,0.0023438508,0.015309640100276687,0.8745499551,1.695326E-4,0.009206861571675768
0.81,0.6369247437,0,0,0.8047103524,0.0035133308,0.018743881134919736,0.7865836501,0.0023273736,0.015255732037499872,0.8778559864,1.984873E-4,0.009962110720123523
0.82,0.6465882063,0,0,0.8083323717,0.0035474453,0.01883466299141028,0.7903417587,0.0023650076,0.01537858120894122,0.8803863227,2.09295E-4,0.010229736066976507
0.83,0.6572673321,0,0,0.8115454495,0.0034782828,0.01865015495914176,0.7936342776,0.0023833103,0.015437973636458898,0.8832748234,1.669741E-4,0.009137124821299095
0.84,0.6583515406,0,0,0.8145171583,0.0035017925,0.018713076978412714,0.7966053784,0.0023752284,0.015411776017059163,0.8876173198,1.397114E-4,0.008357972242117102
0.85,0.6593059897,0,0,0.8177753448,0.0033834801,0.018394238500139114,0.7998354077,0.0023785695,0.015422611646540284,0.8903442621,1.565219E-4,0.00884652191541964
0.86,0.6642174721,0,0,0.8212490797,0.0032678831,0.018077287130540357,0.8034092665,0.0022971778,0.015156443514228528,0.8928728998,1.21318E-4,0.007788388793582406
0.87,0.6801708937,0,0,0.8244184256,0.00310502,0.017621066937050095,0.8062035203,0.0022328662,0.014942778188810808,0.897452116,9.69705E-5,0.0069631350697799905
0.88,0.6953540444,0,0,0.8278073072,0.0028787822,0.01696697439144646,0.8099777043,0.0021558527,0.014682822276388147,0.8997942805,8.713E-5,0.006600378777009695
0.89,0.7095567584,0,0,0.8318496287,0.0026929799,0.016410301337879202,0.8135403037,0.0020956438,0.014476338625495053,0.9025621712,5.0996E-5,0.00504955443578936
0.9,0.7154906392,0,0,0.8358568192,0.0024886918,0.015775588103142148,0.8170541048,0.002038155,0.014276396604185525,0.905677855,5.9439E-5,0.005451559409930336
0.91,0.715200007,0,0,0.8398857236,0.002305361,0.0151834152943269,0.8212342858,0.0019608255,0.01400294790392366,0.9062857032,4.17961E-5,0.004571438504453494
0.92,0.7176651955,0,0,0.8435073256,0.0020694593,0.014385615384821047,0.8255078435,0.0018418639,0.013571528653766311,0.9092311561,2.97536E-5,0.003857045501416855
0.93,0.721422255,0,0,0.8488980353,0.0018836757,0.013724706554240058,0.8286218047,0.0017814916,0.013347252900878143,0.9115486145,1.39891E-5,0.0026447211573245298
0.94,0.7404868007,0,0,0.8538567126,0.0017249426,0.013133707016680402,0.8343160808,0.0017480554,0.013221404615244176,0.9120672047,1.32215E-5,0.002571137880394593
0.95,0.7490744591,0,0,0.8612093806,0.0016443684,0.012823292868838331,0.8389551699,0.0018349392,0.013545992765390065,0.9121760428,3.73113E-5,0.00431921867934468
0.96,0.7568123341,0,0,0.8692030847,0.002045582,0.014302384416592921,0.8434961438,0.0022272704,0.014924042347835925,0.9141387939,1.90325E-5,0.0030848419732621636
0.97,0.7923235297,0,0,0.872858119,0.0025990274,0.01612149930992772,0.8471555829,0.0027455703,0.0165697625209295,0.9242632091,6.78824E-5,0.005825907654606276
0.98,0.8170606494,0,0,0.8784172654,0.0033197461,0.018220170416327067,0.8487153113,0.0040372451,0.020092897003667738,0.9362795353,3.38005E-5,0.004110991364622407
0.99,0.841889143,0,0,0.8804928124,0.0038667218,0.019663981794133152,0.850513345,0.006204483,0.024908799649922916,0.9630390108,3.37314E-5,0.0041067870653346515
1.0,1.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_prediction_epistemic_CiteSeer.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.501499638,2.160592E-4,0.004648216862410789,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.5009235173,2.299293E-4,0.0047950943682059065,0.6640192151,1.825684E-4,0.001351178744652239,0.8570410049,1.112389E-4,0.0010546985351274553,0.8561137778,1.021246E-4,0.001010567167485665,0.8530365753,9.92673E-5,9.963297646863713E-4
0.02,0.501194033,2.322284E-4,0.004819008196714341,0.6690671623,1.988951E-4,0.0014103017407633021,0.8622985095,1.075635E-4,0.001037128246650336,0.8612052232,9.66433E-5,9.830732424392396E-4,0.8582835811,9.91734E-5,9.958584236727627E-4
0.03,0.5018853694,2.409558E-4,0.0049087248853444615,0.6751131177,2.164745E-4,0.0014713072418771002,0.8672548991,1.022234E-4,0.0010110558837176113,0.8660369533,9.57086E-5,9.783077225495053E-4,0.8635935134,9.80281E-5,9.900914099213265E-4
0.04,0.5033142835,2.282587E-4,0.004777642724189409,0.6814095259,2.173662E-4,0.0014743344261055563,0.8717180991,9.99239E-5,9.996194275823174E-4,0.8705790514,9.24748E-5,9.61638185597889E-4,0.8681409532,9.50513E-5,9.749425624107299E-4
0.05,0.5055427223,2.594128E-4,0.0050932582891504725,0.6871054709,2.35518E-4,0.0015346595713707975,0.8758237123,9.49069E-5,9.742017244903645E-4,0.8750808281,9.03141E-5,9.503373085383947E-4,0.8726404923,9.19239E-5,9.58769523921156E-4
0.06,0.5082490206,2.545181E-4,0.005044978691729035,0.6882490277,2.500094E-4,0.0015811685552147817,0.8799221802,8.93063E-5,9.450201056062247E-4,0.8790427989,8.85477E-5,9.409978745990875E-4,0.8772607028,9.02461E-5,9.499794734624533E-4
0.07,0.5099095523,2.744268E-4,0.00523857614242649,0.6915454149,4.000643E-4,0.0020001607435403785,0.8837239462,8.51356E-5,9.226895469224739E-4,0.882540307,8.54319E-5,9.242937844646582E-4,0.8813488019,8.99814E-5,9.485852623776105E-4
0.08,0.5126788557,2.644247E-4,0.005142224226927488,0.6957869649,5.667383E-4,0.0023806265981879647,0.887257551,8.23788E-5,9.076276769689211E-4,0.8862162155,8.05913E-5,8.977265730722244E-4,0.8853179646,8.73197E-5,9.344501056771303E-4
0.09,0.515594852,2.834542E-4,0.00532404169780816,0.7009646356,7.436195E-4,0.0027269387598550868,0.8907797402,8.01392E-5,8.952050044542869E-4,0.8899115741,8.08078E-5,8.989315880532845E-4,0.8892242736,8.74212E-5,9.34993048102498E-4
0.1,0.5186915904,2.751579E-4,0.005245549542231014,0.7056481123,9.712283E-4,0.003116453593429557,0.8940471339,7.76302E-5,8.810800190675079E-4,0.893234458,7.98785E-5,8.937477272698376E-4,0.8927834225,8.30861E-5,9.115157705711954E-4
0.11,0.5217337638,2.712134E-4,0.005207815280902348,0.7114626229,0.0011596216,0.0034053217175474037,0.8972801971,7.50231E-5,8.661587614288733E-4,0.8960764223,7.64431E-5,8.743174480702076E-4,0.8961257237,8.30131E-5,9.11115250668103E-4
0.12,0.5248960912,2.863923E-4,0.005351563322992637,0.7192435503,0.0012149537,0.0034856185964617526,0.9004447228,7.52526E-5,8.674825646662877E-4,0.8991396517,7.6368E-5,8.738878646599917E-4,0.8996051556,8.29196E-5,9.106019986799941E-4
0.13,0.5281210601,2.755261E-4,0.005249058010729163,0.7272383332,0.0012376697,0.003518053012676188,0.9034300113,7.90986E-5,8.893739371040732E-4,0.9018032753,7.66437E-5,8.754638770389101E-4,0.9030559045,8.05371E-5,8.974246486474505E-4
0.14,0.531547609,2.874961E-4,0.005361866279570948,0.734438771,0.0012068659,0.003473997553251873,0.9061904794,8.01687E-5,8.953697560226166E-4,0.9043792546,7.80578E-5,8.835032540970067E-4,0.9062967676,7.92022E-5,8.89956178696457E-4
0.15,0.5351979315,2.543082E-4,0.005042897976362401,0.7425989568,0.0012096492,0.0034780011500860665,0.9092426842,7.93448E-5,8.907569814489248E-4,0.9070008612,8.07922E-5,8.988448141920829E-4,0.9096170378,7.95456E-5,8.918834004509783E-4
0.16,0.5393556774,2.427019E-4,0.004926478458290465,0.7508489311,0.0012213761,0.0034948191655649365,0.911967783,8.07716E-5,8.987302153594259E-4,0.9093469703,8.06473E-5,8.980384178864509E-4,0.912716586,7.49563E-5,8.657730649540906E-4
0.17,0.5432599068,2.474464E-4,0.004974398456094968,0.758546257,0.0012435908,0.003526458279917685,0.9144405276,8.55009E-5,9.246669670751735E-4,0.9117577094,7.76839E-5,8.813847060166179E-4,0.9154405314,7.68121E-5,8.764251251533129E-4
0.18,0.5467439771,2.365122E-4,0.004863251998406004,0.7667261243,0.0012959152,0.0035998822202955474,0.9168956316,8.88045E-5,9.42361395643943E-4,0.9139339864,7.79049E-5,8.826375246951604E-4,0.9182560235,7.94882E-5,8.915615514365791E-4
0.19,0.5509706557,2.304191E-4,0.004800198954210127,0.7748984158,0.0013709212,0.003702595305998213,0.9190293461,9.02271E-5,9.498794660376652E-4,0.9159864557,7.43854E-5,8.62469709613039E-4,0.9208036137,8.02245E-5,8.956813049293817E-4
0.2,0.5544789672,2.400682E-4,0.0048996754994591225,0.7838208377,0.0014405112,0.003795406697575373,0.9212248653,9.28986E-5,9.638391982068379E-4,0.9179341871,7.46342E-5,8.639108750328359E-4,0.9232038391,7.99096E-5,8.939216967945234E-4
0.21,0.5583333313,2.38388E-4,0.004882499359958995,0.7937963009,0.0014899689,0.0038600115284801936,0.9233009255,9.49354E-5,9.74347987117539E-4,0.9196388906,7.51521E-5,8.669031087728316E-4,0.9256620389,8.11842E-5,9.01022752209954E-4
0.22,0.5614627361,2.434452E-4,0.00493401661934777,0.8035630524,0.0015473582,0.0039336474168384745,0.9251054811,9.86342E-5,9.93147521771061E-4,0.9214205337,7.97564E-5,8.930643873764087E-4,0.9280168802,7.96165E-5,8.922807854033392E-4
0.23,0.5667141557,2.16411E-4,0.004651999570077367,0.8135327637,0.0015881926,0.00398521341963012,0.9268471038,1.021244E-4,0.0010105661779418506,0.9230199432,7.75164E-5,8.804339838965782E-4,0.9304320979,7.89613E-5,8.886017105542843E-4
0.24,0.5726660311,2.093006E-4,0.004574938250949405,0.8213185728,0.0014247091,0.003774531891506548,0.9286044282,1.07916E-4,0.0010388262607385317,0.9247593856,7.81884E-5,8.84242048310303E-4,0.9326130843,7.90823E-5,8.892822948872871E-4
0.25,0.577766937,2.393062E-4,0.0048918932940120435,0.8262798667,0.0010780964,0.003283437832516401,0.9303071684,1.1011E-4,0.0010493331215586403,0.9262993664,7.74191E-5,8.798812419866673E-4,0.934744032,7.92968E-5,8.904875069308945E-4
0.26,0.5817193627,2.402117E-4,0.004901139663384425,0.8303853869,7.409468E-4,0.002722033798467609,0.9317490095,1.118402E-4,0.0010575452708986033,0.9279347837,7.53032E-5,8.677741641694572E-4,0.9367934787,7.77503E-5,8.817613055697103E-4
0.27,0.587174356,2.434171E-4,0.004933731853272936,0.835571152,4.59715E-4,0.002144096546333677,0.9332314628,1.113433E-4,0.00105519334721178,0.9294138306,8.05081E-5,8.972630606460961E-4,0.9388927865,7.65151E-5,8.747291009221083E-4
0.28,0.5928897977,2.713582E-4,0.005209205313673094,0.8416962922,2.89118E-4,0.0017003470234043402,0.9347282892,1.151505E-4,0.0010730820099135014,0.9307110238,8.12062E-5,9.011448274278669E-4,0.9407313371,7.76954E-5,8.814499418571653E-4
0.29,0.598609674,2.834963E-4,0.005324437059445815,0.8486611664,2.236412E-4,0.0014954638076529968,0.9361843503,1.20034E-4,0.0010956002920773616,0.9318795067,7.87877E-5,8.876243574846288E-4,0.9422605586,7.43705E-5,8.623833254417666E-4
0.3,0.6050156772,3.160999E-4,0.005622276229428789,0.854179734,1.674495E-4,0.0012940227973262295,0.9377325004,1.225356E-4,0.001106957993782962,0.9332027161,8.10331E-5,9.001838701065466E-4,0.9438192278,7.42726E-5,8.618155255041534E-4
0.31,0.6108108103,3.382663E-4,0.005816066540197077,0.8597774267,1.339411E-4,0.001157329253065004,0.9390249085,1.239763E-4,0.001113446451339264,0.9344409144,8.57453E-5,9.259875809102409E-4,0.9453259152,7.27232E-5,8.527789866079018E-4
0.32,0.6174193561,3.282459E-4,0.005729274823221522,0.8664516211,2.049173E-4,0.0014314932762678279,0.9401451588,1.235386E-4,0.0011114791945871052,0.9356505394,8.78228E-5,9.37138196852524E-4,0.9467096692,7.3543E-5,8.575721543986837E-4
0.33,0.6208515286,2.48639E-4,0.004986371426197611,0.8750545919,2.895751E-4,0.0017016906299324797,0.9412172455,1.209614E-4,0.0010998245314594506,0.9366812205,9.41895E-5,9.705127510754302E-4,0.9480349332,7.48736E-5,8.652953253080707E-4
0.34,0.6228254855,1.923322E-4,0.004385569518318003,0.8848753393,2.861174E-4,0.0016915005172922649,0.9423268676,1.247673E-4,0.001116992837935857,0.937817176,9.48652E-5,9.739876795935357E-4,0.9493074751,7.43308E-5,8.621531186512058E-4
0.35,0.6232845902,1.695371E-4,0.004117488312065986,0.8946006656,2.644633E-4,0.0016262327631676838,0.9432396054,1.222731E-4,0.0011057716762514764,0.9387289143,9.45331E-5,9.722813378852852E-4,0.9504330909,7.49834E-5,8.659295583360115E-4
0.36,0.6206857145,9.28654E-5,0.003047382483378153,0.9034857154,2.011031E-4,0.0014181082469261648,0.9441771442,1.23664E-4,0.0011120431646298628,0.9398800027,9.69915E-5,9.84842627022206E-4,0.9513542879,7.5225E-5,8.673234690702194E-4
0.37,0.6181659997,5.09347E-5,0.002256871728743129,0.910330826,1.56539E-4,0.0012511554659593667,0.9452118397,1.269258E-4,0.0011266135095941289,0.9408879864,9.79188E-5,9.89539286739036E-4,0.9523505545,7.62119E-5,8.729942726043511E-4
0.38,0.6142099142,4.68214E-5,0.002163825316424595,0.9133254766,1.502641E-4,0.0012258225809634934,0.9460849059,1.310716E-4,0.0011448650575504522,0.9417275929,9.73718E-5,9.867715034393727E-4,0.9532959902,7.81858E-5,8.842273463312476E-4
0.39,0.6085731447,4.49241E-5,0.0021195306084130987,0.9156474829,1.520007E-4,0.0012328856394653966,0.9470323735,1.336215E-4,0.001155947663175111,0.9427637893,9.84784E-5,9.923628368696603E-4,0.9539988005,8.19042E-5,9.050093922164565E-4
0.4,0.603290683,4.55522E-5,0.002134296136903218,0.9177330971,1.46477E-4,0.001210276827837334,0.9481413746,1.301561E-4,0.0011408597635117123,0.9435831809,9.85102E-5,9.925230475913392E-4,0.9547836655,8.30922E-5,9.115492307056157E-4
0.41,0.5974597216,4.39369E-5,0.0020961130694692976,0.9199504435,1.169378E-4,0.0010813778248142507,0.9490644366,1.241149E-4,0.0011140686693377566,0.9445910805,9.89106E-5,9.94538083735359E-4,0.9556753391,8.3045E-5,9.11290294033685E-4
0.42,0.5930643141,4.12749E-5,0.0020316225043053643,0.9225094557,1.116191E-4,0.001056499408423876,0.9499810863,1.259079E-4,0.0011220868950308617,0.9453404778,9.63417E-5,9.815380787315385E-4,0.9564627987,8.48061E-5,9.2090227494561E-4
0.43,0.5881334126,3.09449E-5,0.001759116255396442,0.9237331569,1.516343E-4,0.001231398798115379,0.9507504833,1.284742E-4,0.001133464600241225,0.9460936493,9.77395E-5,9.886328944557733E-4,0.9570173186,8.56504E-5,9.254750131689132E-4
0.44,0.5827023506,2.74626E-5,0.0016571843590862184,0.9256527364,1.408359E-4,0.001186743021888058,0.9514817196,1.322376E-4,0.0011499460856927162,0.9470169723,9.75408E-5,9.876274601285648E-4,0.9577088749,8.44852E-5,9.191583106298937E-4
0.45,0.5765292585,2.6078E-5,0.0016148684156921268,0.9285239398,1.282287E-4,0.0011323811195882772,0.9521941447,1.343264E-4,0.0011589926660682543,0.9476396281,1.008876E-4,0.0010044281955421204,0.9584707433,8.10613E-5,9.003404911476546E-4
0.46,0.5708192408,3.27445E-5,0.001809544141489784,0.9302640498,1.12052E-4,0.0010585461728238406,0.9527826667,1.315324E-4,0.0011468757561305409,0.9483209133,1.041809E-4,0.0010206904525858953,0.9590047354,8.19219E-5,9.051071759742048E-4
0.47,0.5644137919,3.34206E-5,0.0018281301923003188,0.9313103497,1.274884E-4,0.00112910761223189,0.9535793102,1.332487E-4,0.0011543340071227218,0.9491655111,1.051013E-4,0.0010251892508215251,0.9596482706,8.27058E-5,9.094272923109356E-4
0.48,0.5577355802,4.78549E-5,0.0021875762843841583,0.9325597823,1.242335E-4,0.0011146008254079125,0.9543319249,1.308263E-4,0.0011437932505483674,0.9499437422,1.051259E-4,0.001025309221649742,0.9601687741,8.10397E-5,9.002205285373135E-4
0.49,0.5500358462,5.57317E-5,0.0023607562347688505,0.9334767044,1.10059E-4,0.001049090081928144,0.9550609326,1.262008E-4,0.0011233912942514733,0.9506953418,1.032364E-4,0.0010160531482161746,0.9606451607,8.03866E-5,8.965857460388269E-4
0.5,0.541185081,5.9198E-5,0.0024330639120253295,0.9350402296,1.014141E-4,0.0010070456792022893,0.9558376014,1.261798E-4,0.0011232978233754395,0.9513167578,1.026634E-4,0.00101322949029329,0.9611631292,8.05629E-5,8.975683817960613E-4
0.51,0.5323134363,6.22571E-5,0.002495137270772893,0.9355223835,1.049728E-4,0.0010245623455895692,0.9563656735,1.283772E-4,0.0011330366278280682,0.9519253778,1.024523E-4,0.0010121872356436826,0.9615447736,8.06512E-5,8.980601316170315E-4
0.52,0.5233053982,6.19307E-5,0.002488587953036822,0.9370906413,8.58742E-5,9.26683333183456E-4,0.9571515614,1.294009E-4,0.0011375451639385576,0.952741816,1.041099E-4,0.0010203425895256946,0.962162987,8.18159E-5,9.045214204207659E-4
0.53,0.5138521314,5.58576E-5,0.0023634212489524586,0.9378988326,8.35473E-5,9.140421215677098E-4,0.9577431875,1.286404E-4,0.0011341975136632948,0.9533618641,1.054406E-4,0.0010268427338205204,0.9628560269,8.29364E-5,9.106942406757604E-4
0.54,0.5037360847,5.75788E-5,0.002399558292686385,0.9379173279,9.11952E-5,9.549617793398854E-4,0.9584181243,1.260797E-4,0.001122852171926474,0.9538791716,1.054544E-4,0.0010269099278904649,0.963187598,8.35455E-5,9.140322751413103E-4
0.55,0.4931762785,6.06309E-5,0.0024623342583816685,0.9400487363,8.06262E-5,8.979209319310916E-4,0.9590089381,1.265748E-4,0.0011250546653385337,0.9545491505,1.04004E-4,0.0010198235141435012,0.9637043059,8.36135E-5,9.144041775932566E-4
0.56,0.4824605137,6.77473E-5,0.00260283115088167,0.9402327538,7.74593E-5,8.80109652259308E-4,0.959634248,1.254567E-4,0.0011200745510902387,0.9551953393,9.87411E-5,9.936855639486768E-4,0.9642477137,8.83693E-5,9.400494667835305E-4
0.57,0.4710884392,6.42736E-5,0.002535223855993786,0.9403061152,8.1917E-5,9.050801069518653E-4,0.9603741479,1.221198E-4,0.0011050782777704028,0.9557738101,9.52928E-5,9.761803112130463E-4,0.9646428531,8.66843E-5,9.310440376265775E-4
0.58,0.4593559593,7.26825E-5,0.0026959692134740708,0.9415143549,9.33864E-5,9.663663901440282E-4,0.961235857,1.212001E-4,0.0011009091697319992,0.956457786,9.52786E-5,9.761075760386249E-4,0.9651436073,9.27525E-5,9.630809934787417E-4
0.59,0.4463871539,7.02402E-5,0.0026502867769356586,0.9426404953,9.97458E-5,9.987281912512533E-4,0.9618287265,1.206566E-4,0.0010984379818633368,0.9570294404,9.43039E-5,9.711019513933643E-4,0.9654772538,9.41985E-5,9.70559117210281E-4
0.6,0.4339122504,5.27409E-5,0.0022965386998698716,0.9429616094,8.3405E-5,9.132633793161751E-4,0.9623491728,1.164635E-4,0.0010791825610155124,0.9578336352,9.0789E-5,9.528326190889982E-4,0.9658683676,9.8884E-5,9.944043443187484E-4
0.61,0.4317713231,2.14807E-5,0.0014656295575622101,0.9444236159,8.00379E-5,8.946390333536762E-4,0.9628865981,1.139202E-4,0.0010673340620443066,0.9585379529,9.20433E-5,9.593919949634768E-4,0.9663355201,1.016886E-4,0.0010084076556631251
0.62,0.435996154,6.38143E-5,0.0025261492434137775,0.9451395571,8.15178E-5,9.028720839631714E-4,0.9635033697,1.110422E-4,0.0010537656285911018,0.959470644,9.17147E-5,9.576779208063638E-4,0.9669201183,1.051655E-4,0.001025502315940827
0.63,0.4413043469,1.209031E-4,0.0034771123076484025,0.9461462438,7.77341E-5,8.816694391890875E-4,0.9639130449,1.097439E-4,0.0010475872278717414,0.9598122543,9.02859E-5,9.501889285821005E-4,0.9672529644,1.07841E-4,0.0010384652136687102
0.64,0.4456852794,2.086572E-4,0.0045679010497163795,0.9485279202,7.49083E-5,8.654958116594211E-4,0.9643654847,1.063068E-4,0.0010310518900617952,0.9603147185,9.17645E-5,9.579378894270756E-4,0.9676142102,1.109501E-4,0.0010533285337443394
0.65,0.4486938387,3.678919E-4,0.006065409301935032,0.9503657341,7.16396E-5,8.464017958393046E-4,0.9650574732,1.06769E-4,0.0010332908593421312,0.9608045977,9.43761E-5,9.714736229049144E-4,0.9678160924,1.141073E-4,0.0010682101853099885
0.66,0.449999997,5.542707E-4,0.007444935862719033,0.9525806308,6.51198E-5,8.069684008683363E-4,0.9657311851,1.027892E-4,0.0010138500875376004,0.9612365532,9.80877E-5,9.90392346497084E-4,0.9681505424,1.127658E-4,0.001061912425767775
0.67,0.4526024371,7.38566E-4,0.008593986269479372,0.9537098587,5.63588E-5,7.507249829331644E-4,0.9662901455,1.005958E-4,0.001002974575948962,0.9620155036,9.18545E-5,9.584075333593742E-4,0.9685271317,1.057208E-4,0.001028206204999756
0.68,0.4548571408,9.479548E-4,0.009736297037375144,0.954285723,4.61496E-5,6.793349689218125E-4,0.9667428595,9.92522E-5,9.962539836808684E-4,0.9623885673,9.45183E-5,9.722052252482497E-4,0.9687657177,1.115892E-4,0.0010563578938977073
0.69,0.4551886767,0.0013992719,0.011829082381993964,0.9551886797,4.14096E-5,6.435029137463171E-4,0.9673349077,9.61775E-5,9.807012796973398E-4,0.9630778313,8.6575E-5,9.304568770233256E-4,0.9689740562,1.170563E-4,0.0010819255981813168
0.7,0.4540803879,0.001987944,0.014099446797658411,0.9552984238,4.5843E-5,6.770745896871334E-4,0.9676857519,9.30752E-5,9.647548911511151E-4,0.9636297196,8.67681E-5,9.314939613330835E-4,0.9691839248,1.235276E-4,0.001111429709878227
0.71,0.4539722562,0.0026574125,0.01630157201008541,0.956872648,5.22295E-5,7.226997993634702E-4,0.9682093364,8.99926E-5,9.486442958243095E-4,0.9640983617,8.91304E-5,9.440889788573956E-4,0.9694451481,1.230998E-4,0.001109503492558721
0.72,0.4558746785,0.0033198737,0.018220520574341446,0.9591383815,5.37986E-5,7.334752892906481E-4,0.9685509121,8.64915E-5,9.300080644811635E-4,0.964712792,9.17028E-5,9.576157893435133E-4,0.9697780693,1.261301E-4,0.0011230765779767647
0.73,0.4537212431,0.0045915946,0.02142800644017077,0.9596752346,4.38649E-5,6.623058205995173E-4,0.9692286855,8.37355E-5,9.150710354939664E-4,0.9650744265,8.962E-5,9.466784036831092E-4,0.9701488537,1.307965E-4,0.0011436629748313094
0.74,0.4562587887,0.0057407008,0.023959759598126188,0.9603375494,4.73877E-5,6.8838724566918E-4,0.9696343189,8.52444E-5,9.232789394327156E-4,0.9656118113,9.04507E-5,9.510557291767922E-4,0.970436005,1.367518E-4,0.0011694092525715708
0.75,0.459210521,0.0077723102,0.027878863319726648,0.9625730991,5.37679E-5,7.332659817555974E-4,0.970014621,8.78063E-5,9.370501587428498E-4,0.9663450277,8.88636E-5,9.426749174556412E-4,0.9710087734,1.428418E-4,0.0011951644238346454
0.76,0.4642313629,0.0102676023,0.03204309956917402,0.9637747347,6.47647E-5,8.047651831435055E-4,0.9703805166,8.74457E-5,9.351240559412425E-4,0.9670624018,9.39091E-5,9.690670771417219E-4,0.9713394237,1.441527E-4,0.0012006360814168463
0.77,0.4721780628,0.0133796945,0.03657826472100611,0.9643879175,6.80751E-5,8.250763601025059E-4,0.9707949138,9.18931E-5,9.586088879204073E-4,0.9677583462,9.53359E-5,9.764010446532715E-4,0.9721939623,1.45908E-4,0.0012079238386587129
0.78,0.4820598036,0.0170496063,0.0412911689105552,0.9642857134,5.7793E-5,7.602170742623452E-4,0.9713787371,9.36983E-5,9.679788220823842E-4,0.9684053165,9.77189E-5,9.885287046919782E-4,0.9724584717,1.480674E-4,0.0012168294868222088
0.79,0.4888695657,0.0223458584,0.047271406156364756,0.9652173877,6.38521E-5,7.990750903388242E-4,0.9718956494,9.11478E-5,9.547135696113259E-4,0.9691826081,1.033903E-4,0.001016810208446001,0.9728521758,1.498781E-4,0.00122424711557757
0.8,0.4864716619,0.0261685888,0.05115524293755235,0.9658135235,4.90553E-5,7.003948886164147E-4,0.9725959718,9.1993E-5,9.591298139459538E-4,0.9701828086,1.032821E-4,0.0010162780131440412,0.9731627029,1.472488E-4,0.0012134611654272254
0.81,0.4742307723,0.0264523338,0.051431832360902714,0.9649999917,4.66798E-5,6.832261704589484E-4,0.9730576897,9.66391E-5,9.830518806248224E-4,0.9708461481,1.027075E-4,0.0010134470879133257,0.9737115335,1.456917E-4,0.0012070281686853875
0.82,0.4616632804,0.0255002985,0.05049782024998703,0.9640973687,4.75899E-5,6.898543324499746E-4,0.9735294044,9.99403E-5,9.997014554355716E-4,0.9713184553,1.073915E-4,0.0010362987021124749,0.9741784948,1.466931E-4,0.0012111692697554706
0.83,0.4507526919,0.0247758382,0.049775333449410465,0.9643010676,5.15926E-5,7.182798897365845E-4,0.9740645224,9.0611E-5,9.518981037905266E-4,0.9723225844,1.118979E-4,0.0010578180372824053,0.9750752795,1.362308E-4,0.0011671795063313954
0.84,0.4394977212,0.0235240335,0.048501580902069574,0.964611876,6.97905E-5,8.354070863956087E-4,0.9748401856,9.08756E-5,9.532869452583519E-4,0.9729908699,1.061526E-4,0.0010303038386806098,0.9761872166,1.331317E-4,0.0011538271100992557
0.85,0.4228710487,0.0218468992,0.0467406666619123,0.9659367383,9.34033E-5,9.664538271433353E-4,0.9753041351,9.67968E-5,9.838536476529424E-4,0.9735523117,1.104642E-4,0.0010510195050521184,0.9768369848,1.368736E-4,0.001169929912430655
0.86,0.403394255,0.0220091467,0.046913906999950454,0.9660574377,1.242238E-4,0.0011145573112227114,0.9759791136,9.88831E-5,9.94399818986307E-4,0.9743864256,9.92543E-5,9.962645231061879E-4,0.9776240253,1.334859E-4,0.0011553609825504755
0.87,0.3932584256,0.0213058805,0.04615829340432768,0.9651685476,1.318576E-4,0.0011482926456265405,0.977359556,1.031046E-4,0.0010154043529550186,0.9747191072,1.056837E-4,0.0010280257778869167,0.9784550613,1.366165E-4,0.0011688306121932297
0.88,0.3805471167,0.0204539475,0.045226040618210214,0.9635258317,1.765609E-4,0.0013287622059646338,0.978054716,1.049995E-4,0.001024692636842873,0.9758054727,1.026367E-4,0.001013097724802499,0.9791185439,1.430879E-4,0.0011961935462123177
0.89,0.3657807365,0.0190394039,0.043634165398228945,0.9651162744,2.287198E-4,0.0015123485048096554,0.9791362101,1.08385E-4,0.0010410811687856043,0.9758139503,1.119527E-4,0.0010580770293319858,0.9794684333,1.443513E-4,0.0012014628583522672
0.9,0.3532846719,0.0188158966,0.04337729429090754,0.9664233565,2.184451E-4,0.0014779888362230617,0.9800729948,1.093625E-4,0.0010457652700295607,0.9759489012,1.21384E-4,0.0011017440719150705,0.9805474508,1.520493E-4,0.0012330827222858975
0.91,0.348987858,0.0192059107,0.04382454871416248,0.9672064722,3.549565E-4,0.0018840289275910813,0.9806072754,1.169873E-4,0.0010816066752752593,0.9766801488,1.202406E-4,0.0010965427488246868,0.9815384519,1.726256E-4,0.0013138706176789251
0.92,0.3561643869,0.0207344409,0.04553508636205712,0.9671232879,4.160789E-4,0.002039801215805109,0.9803196335,1.312914E-4,0.0011458245939060655,0.9773516011,1.23383E-4,0.0011107790059233205,0.9815525097,1.937264E-4,0.0013918563144232957
0.93,0.3526041672,0.0215750983,0.04644900246506915,0.9697916746,4.931039E-4,0.0022205942898242356,0.9808854163,1.353899E-4,0.001163571656581579,0.9789583337,1.249036E-4,0.0011176027916930057,0.9824999994,1.942823E-4,0.001393851857264609
0.94,0.3484848522,0.0249056242,0.04990553496356892,0.974545455,2.514033E-4,0.0015855702444231225,0.981333344,1.563329E-4,0.00125033155602824,0.9806060725,1.335671E-4,0.0011557123344500568,0.9831515223,2.052333E-4,0.0014325965936019811
0.95,0.3518248133,0.0239141343,0.04890208001711175,0.9766423404,3.173082E-4,0.0017813146830360997,0.9822627777,1.95094E-4,0.0013967605378159853,0.9810948974,1.357225E-4,0.001165,0.9831386936,2.214002E-4,0.001487952284181183
0.96,0.3563636377,0.0295647387,0.05437346659906833,0.975454551,3.865934E-4,0.0019661978537268317,0.9830909169,2.404542E-4,0.001550658569769632,0.9815454638,1.393356E-4,0.0011804050152384139,0.9835454601,2.54938E-4,0.0015966778009354299
0.97,0.3867469862,0.0320785133,0.056637896588768194,0.9843373537,3.887035E-4,0.0019715564917090252,0.9833735001,3.307278E-4,0.0018185923127518164,0.9819277197,1.568889E-4,0.0012525529928909195,0.9824096435,3.589972E-4,0.0018947221432178388
0.98,0.4236363664,0.033943068,0.05826067970767248,0.9854545534,4.995407E-4,0.002235040715512807,0.9860000014,3.195927E-4,0.0017877155814054987,0.9830909127,2.220888E-4,0.0014902644060702786,0.9819999999,5.308959E-4,0.0023041178355283826
0.99,0.3964285709,0.0446286833,0.06680470290331363,0.9821428657,3.543081E-4,0.0018823073606613772,0.988571431,4.607297E-4,0.0021464615067594388,0.9864285755,4.066171E-4,0.002016474894463107,0.980714286,0.0013249846,0.0036400337910519457
1.0,0.6,0.2666666667,0.16329931619575141,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01

==> tables/acc_rej_prediction_epistemic_Computers.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8103747129,2.229424E-4,0.00472167766794812,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.8137401998,2.277274E-4,0.004772079211412987,0.6467325866,1.292167E-4,0.0011367352374233853,0.7595419955,0.00859208,0.009269347334089925,0.7784555063,0.006830207,0.008264506639842453,0.8502591181,4.79707E-5,6.926088362127644E-4
0.02,0.8174397171,2.30138E-4,0.004797270057022014,0.6533065379,1.31973E-4,0.0011487950208805746,0.7634523547,0.008734436,0.009345820456225338,0.782319172,0.0069125018,0.008314145656650477,0.8532009172,4.8459E-5,6.961249887771592E-4
0.03,0.820937252,2.351521E-4,0.004849248395370153,0.6582414985,1.377764E-4,0.001173781921823641,0.7673158571,0.008865799,0.009415837190606048,0.7856002754,0.0069689487,0.008348022939594739,0.8557267147,5.02622E-5,7.089583908805933E-4
0.04,0.8245311737,2.240552E-4,0.0047334469469932795,0.658954519,1.362752E-4,0.0011673696929422144,0.7709704649,0.0089847882,0.009478812267367678,0.7886638537,0.0070366531,0.008388476083294271,0.8580157077,5.4487E-5,7.381531006505357E-4
0.05,0.8282245636,2.244908E-4,0.00473804601075169,0.6591614425,1.44592E-4,0.001202464136679344,0.7744427338,0.0090865012,0.009532314094699146,0.7915729004,0.0070869864,0.008418424080550943,0.8600663275,5.94557E-5,7.710752233083359E-4
0.06,0.8316135943,2.131271E-4,0.004616569072373985,0.6590136409,1.496701E-4,0.0012233973189442586,0.777602345,0.0091735658,0.009577873354769315,0.794261432,0.0071448556,0.008452724767789379,0.861999045,6.49534E-5,8.05936722081827E-4
0.07,0.8347731352,2.125112E-4,0.004609893708102173,0.6586448848,1.502398E-4,0.001225723459839127,0.7808263776,0.0092703751,0.00962827871428741,0.7968396834,0.0071778004,0.008472190035640136,0.8637918949,7.2929E-5,8.539847773818923E-4
0.08,0.8380334973,2.101144E-4,0.004583823731340462,0.6582854331,1.571691E-4,0.0012536710094757716,0.7838375959,0.0093408064,0.00966478473635083,0.7990791246,0.0072018062,0.008486345621055037,0.8655509341,7.95175E-5,8.917258547333928E-4
0.09,0.8413452029,2.090659E-4,0.004572372469517329,0.6583456933,1.711992E-4,0.001308431121610916,0.7869188914,0.0094031284,0.00969697292973431,0.8012932754,0.00722162,0.008498011532117381,0.8672514856,8.88604E-5,9.42657944325512E-4
0.1,0.8440930188,2.00354E-4,0.00447609204552364,0.6588948548,1.72464E-4,0.0013132554968474338,0.7898462325,0.009461478,0.009727012902222347,0.8033179149,0.0072285391,0.00850208156865129,0.8688673627,9.72261E-5,9.860329609095225E-4
0.11,0.8468773663,1.934843E-4,0.004398685030779085,0.6595195949,1.728103E-4,0.0013145733148059867,0.7926788902,0.0095079899,0.009750892215587248,0.8053817958,0.0072273299,0.008501370418938349,0.8704728192,1.067409E-4,0.0010331548770634537
0.12,0.8496867418,1.94754E-4,0.004413094152632595,0.6596471071,1.655782E-4,0.0012867719300637544,0.7956003034,0.0095655262,0.009780350811704046,0.8073545614,0.0072159689,0.008494685927095834,0.8720278728,1.170436E-4,0.0010818669049379411
0.13,0.8527289212,1.868251E-4,0.004322326919611704,0.6599586189,1.584258E-4,0.0012586731108592095,0.7984712881,0.0096305534,0.009813538301754368,0.8093688565,0.0072301442,0.008503025461563667,0.8736070883,1.270351E-4,0.0011270984872671953
0.14,0.855868119,1.84735E-4,0.0042980809671294,0.6604605556,1.513276E-4,0.0012301528360329865,0.8012665159,0.0096855915,0.009841540275790168,0.8114130571,0.0072519796,0.00851585556476858,0.8751668197,1.379936E-4,0.0011747067719222529
0.15,0.85879004,1.709615E-4,0.00413474908549479,0.661265564,1.520732E-4,0.0012331796300620603,0.8040058255,0.0097482812,0.00987333844249249,0.8133320105,0.0072677166,0.00852509038075257,0.8766838759,1.492917E-4,0.001221849827106425
0.16,0.8616260469,1.640816E-4,0.004050698705161864,0.662737751,1.563376E-4,0.0012503503509016982,0.806808196,0.0097886628,0.009893767128854408,0.8154245904,0.0072978469,0.008542743645925471,0.8781395644,1.598397E-4,0.0012642772638942772
0.17,0.86499933,1.527884E-4,0.003908815677414324,0.6640097618,1.581816E-4,0.0012577026675649535,0.8095418185,0.009835414,0.009917365577611829,0.8174284974,0.0073047329,0.008546773016759017,0.8795919782,1.738448E-4,0.0013185021805063501
0.18,0.869305712,1.338784E-4,0.0036589397371369755,0.6652030706,1.513238E-4,0.0012301373907007299,0.8122941804,0.009866679,0.009933115825359131,0.819381175,0.0073093619,0.00854948062750013,0.880930301,1.8604E-4,0.001363964808930201
0.19,0.8748298407,1.238019E-4,0.003518549417018326,0.6665092349,1.517429E-4,0.0012318396811273778,0.8150784844,0.009915961,0.009957891845164818,0.8214265856,0.0073031158,0.008545826934826143,0.8822475326,1.983125E-4,0.0014082347105507662
0.2,0.881701827,1.297426E-4,0.0036019800110494785,0.667960614,1.475697E-4,0.0012147826966169711,0.8178692001,0.0099374442,0.009968673031050822,0.8232798892,0.0072942463,0.008540635983344567,0.8837018287,2.147121E-4,0.0014653057701380966
0.21,0.886725533,1.394707E-4,0.0037345776200261257,0.6694060683,1.477581E-4,0.0012155578966055053,0.82069933,0.0099931749,0.009996586867526336,0.8252243283,0.0072721726,0.008527703442310831,0.8850078321,2.312243E-4,0.0015206061291471898
0.22,0.8894546986,1.500951E-4,0.0038742108873937153,0.6709463418,1.362717E-4,0.0011673547018794246,0.8235588574,0.0100503387,0.010025137754664522,0.8271004021,0.0072579648,0.008519368990717563,0.8863343912,2.48368E-4,0.0015759695428529067
0.23,0.8914511204,1.374231E-4,0.0037070621791386233,0.6723366976,1.341059E-4,0.0011580410182718056,0.8263203269,0.0101126577,0.010056171090429994,0.8290311298,0.0072697656,0.008526292042851923,0.8875507808,2.674798E-4,0.0016354809690118683
0.24,0.8931014061,1.262882E-4,0.003553705108756212,0.6737231553,1.25848E-4,0.0011218199499028352,0.8290007386,0.010154532,0.01007696978262811,0.8307342732,0.0072618706,0.008521660988328508,0.8888038498,2.874036E-4,0.0016952982038567726
0.25,0.8942544222,1.288929E-4,0.0035901657343359516,0.6749475002,1.19843E-4,0.0010947282767883545,0.8318451843,0.010185124,0.010092137533743781,0.8325562564,0.0072594837,0.0085202603833451,0.8900795072,3.103384E-4,0.0017616424154748317
0.26,0.8958187699,1.189011E-4,0.003448203880283183,0.6762657821,1.150736E-4,0.001072723636357473,0.8346160844,0.0101953165,0.010097185994127275,0.8343788961,0.0072707912,0.008526893455415048,0.8913501585,3.338417E-4,0.0018271335473905568
0.27,0.8972873092,1.084037E-4,0.003292471715899774,0.6771578252,1.199862E-4,0.0010953821251052072,0.8373289123,0.0102624777,0.010130388788195643,0.8360850796,0.0072624081,0.008521976355282852,0.8926109755,3.654465E-4,0.0019116655042135378
0.28,0.8986091554,9.87222E-5,0.003142008911508686,0.6784184992,1.190249E-4,0.0010909853344568843,0.8403250518,0.0103183864,0.010157945855339062,0.8377902776,0.0072409025,0.0085093492700676,0.8938787317,3.954436E-4,0.001988576375199102
0.29,0.8994453371,9.99219E-5,0.0031610425495396293,0.679619652,1.12256E-4,0.0010595093203931713,0.8430919185,0.0103537527,0.010175339158966644,0.8396830428,0.007227623,0.008501542801162621,0.8951093471,4.304462E-4,0.0020747197401094924
0.3,0.9000321567,9.97535E-5,0.0031583777481485648,0.6803568602,1.007513E-4,0.0010037494707346051,0.8458093587,0.0103852676,0.010190813313960765,0.8415897763,0.0071909014,0.008479918277908107,0.8963558918,4.643549E-4,0.0021548895563346165
0.31,0.9007989585,1.044314E-4,0.0032315847505519643,0.680678308,9.62547E-5,9.810947966430155E-4,0.8485455739,0.0103981274,0.01019712086816666,0.8433327898,0.0071650086,0.008464637381483037,0.897526499,4.989708E-4,0.002233765430836461
0.32,0.901687628,1.009632E-4,0.0031774706922330534,0.6805923164,8.93772E-5,9.453951554773273E-4,0.8514212444,0.0104264736,0.010211010527856683,0.8450992706,0.0071439804,0.008452207049049379,0.898653208,5.34111E-4,0.002311084161167654
0.33,0.9022502124,9.27532E-5,0.0030455410028433372,0.6807388783,8.00216E-5,8.945479305213333E-4,0.8542115831,0.0104685009,0.010231569234482069,0.8468849692,0.0071323932,0.008445349726328686,0.8998723775,5.71012E-4,0.002389585738156302
0.34,0.9027957618,9.26206E-5,0.0030433632711196344,0.6809921622,7.67095E-5,8.758395971866081E-4,0.8570610332,0.0104748343,0.010234663795162007,0.8486617804,0.0070954411,0.00842344412933332,0.901079098,6.117421E-4,0.0024733420709639013
0.35,0.9029426992,8.66088E-5,0.002942937308200771,0.6814782798,6.28934E-5,7.930535921361179E-4,0.8595759049,0.0105168955,0.010255191612056793,0.8505227625,0.0070742475,0.008410854593916127,0.9021914488,6.519832E-4,0.002553396169809926
0.36,0.9032876253,8.52424E-5,0.002919630113558908,0.6811533093,6.34468E-5,7.965349960924504E-4,0.8622433197,0.0105443715,0.01026857901561847,0.8524208853,0.0070339987,0.008386893763485979,0.9032419127,6.954844E-4,0.002637203822232935
0.37,0.9037149489,8.2154E-5,0.002866251907980176,0.680835861,5.93679E-5,7.705056781101617E-4,0.8649544564,0.0105952798,0.0102933375539715,0.8541632414,0.007014436,0.008375222982106207,0.9042150378,7.397912E-4,0.0027199102926383435
0.38,0.903865695,8.78203E-5,0.002963449004116656,0.6806715012,5.56453E-5,7.459577736038415E-4,0.8676969141,0.0106048094,0.010297965527229152,0.856123412,0.0069749033,0.008351588651268692,0.9052050775,7.83833E-4,0.0027997017698319225
0.39,0.9038731098,8.79862E-5,0.002966246786766064,0.6805237949,5.55803E-5,7.455219648005014E-4,0.8702637422,0.010638561,0.010314340017664727,0.8579730719,0.0069487538,0.008335918545667297,0.9063519007,8.34121E-4,0.002888115302407437
0.4,0.9041440129,9.15646E-5,0.003025964309108751,0.680442524,5.5857E-5,7.473754076767578E-4,0.8727826744,0.0106773734,0.010333137664814111,0.8599399969,0.0069333613,0.008326680791287726,0.9073373336,8.799821E-4,0.002966449224240995
0.41,0.9044050395,9.19452E-5,0.0030322466918112053,0.6801868856,6.0425E-5,7.773351915358007E-4,0.875427154,0.0106867077,0.010337653360410187,0.8619031268,0.0069088243,0.008311933770188499,0.9083562171,9.200619E-4,0.0030332522150325713
0.42,0.9040931165,9.83684E-5,0.0031363737022236365,0.6801163912,6.33032E-5,7.956330812629651E-4,0.8778971854,0.0107527793,0.010369560887520744,0.8639068887,0.0068930887,0.008302462706932202,0.9092512131,9.604343E-4,0.0030990874463299677
0.43,0.9037702322,9.608E-5,0.0030996774025694998,0.6803000391,6.99216E-5,8.361913656574074E-4,0.8804579529,0.0107840524,0.010384629218224405,0.8657500964,0.0068532364,0.008278427628481147,0.9102467418,9.921849E-4,0.003149896664971726
0.44,0.903536272,9.92527E-5,0.003150439651858134,0.6803295255,7.36539E-5,8.582185036457791E-4,0.8829676554,0.0108147166,0.010399382962464648,0.8678420749,0.0068256996,0.008261779227260919,0.9112035346,0.0010327845,0.003213696469799225
0.45,0.9032733083,1.026337E-4,0.003203649481450803,0.6798690617,7.80327E-5,8.833611945291687E-4,0.8853887072,0.0108278596,0.01040570016865756,0.8697831425,0.0068162233,0.008256042211616896,0.9123056459,0.0010622817,0.0032592663284855996
0.46,0.9033340216,1.032496E-4,0.0032132475783854565,0.6800166667,7.86903E-5,8.870755322969967E-4,0.8878078765,0.0107815453,0.010383422027443554,0.8717691192,0.0067840242,0.008236518803475167,0.9132506752,0.0010885558,0.0032993269010511824
0.47,0.9033750772,1.04583E-4,0.003233929498303882,0.6807684124,8.89192E-5,9.429697768221419E-4,0.8902738282,0.010789586,0.01038729319890413,0.8737423059,0.0067083188,0.008190432711401761,0.9143812364,0.0011104679,0.0033323683769955563
0.48,0.9033535302,1.126257E-4,0.00335597526808527,0.68089571,8.92767E-5,9.448634822025879E-4,0.8925941151,0.0108171199,0.010400538399525285,0.8757615766,0.0066942848,0.008181860913019727,0.9154262245,0.0011332271,0.003366343862412157
0.49,0.902978164,1.169269E-4,0.0034194575593213612,0.6812706828,8.50341E-5,9.22139360400585E-4,0.8948974192,0.0108080142,0.010396159964140606,0.8776924792,0.0066502672,0.008154917044335889,0.9164592975,0.0011521864,0.003394387131722014
0.5,0.9030378103,1.16691E-4,0.0034160064402749594,0.6816381633,7.62429E-5,8.731718044004857E-4,0.8971444657,0.0107725864,0.01037910709068945,0.8795837107,0.0066022145,0.008125401220862881,0.9176665181,0.0011617253,0.0034084091597107297
0.51,0.9028702676,1.171804E-4,0.0034231622806989445,0.6825717688,6.59682E-5,8.122081014124398E-4,0.8995086122,0.0107590447,0.010372581501246448,0.8815315717,0.0065467778,0.008091216101427523,0.9188036722,0.001179847,0.0034348901001342094
0.52,0.9025082052,1.109166E-4,0.0033304143886309402,0.6830989301,5.7726E-5,7.597762828622646E-4,0.9016901103,0.0107849984,0.010385084689110629,0.8834669486,0.0065138445,0.00807083917569914,0.9200398505,0.0011843712,0.0034414694535910093
0.53,0.9023222446,1.160317E-4,0.0034063426134198537,0.6829303265,6.25783E-5,7.910644727201443E-4,0.903921476,0.0107564308,0.010371321420147,0.8854704338,0.0064600642,0.008037452457091114,0.9212951893,0.0011914944,0.0034518030071254064
0.54,0.9021765709,1.103541E-4,0.0033219587595272764,0.6832232893,5.41079E-5,7.355807229665551E-4,0.9059794587,0.0107899284,0.010387458014355581,0.8872731709,0.0063710673,0.00798189657913456,0.9225874323,0.0011884855,0.0034474418051650994
0.55,0.90169999,1.074832E-4,0.0032784630545424787,0.6836499989,4.3961E-5,6.630309193393623E-4,0.9080250028,0.0107617912,0.010373905339841887,0.8892824996,0.0063104279,0.007943820176715986,0.9239199978,0.0011860238,0.003443869625871456
0.56,0.9012528718,1.092929E-4,0.0033059476704872387,0.6843007028,4.11882E-5,6.417803362522102E-4,0.9098823836,0.0107970613,0.010390890866523428,0.8912145185,0.0062404456,0.007899649106131234,0.9252569681,0.0011860889,0.0034439641403475733
0.57,0.9005756199,1.105657E-4,0.00332514210222661,0.6850340188,3.18828E-5,5.64648563267454E-4,0.9118472025,0.0107375766,0.010362227849260988,0.8929853499,0.0061903459,0.007867875126106158,0.9265986389,0.0011753802,0.0034283818340435767
0.58,0.8999732077,1.089511E-4,0.0033007741516195865,0.6853201032,2.28366E-5,4.778765530971362E-4,0.9137021157,0.0107404054,0.010363592716813991,0.8947441718,0.0061241098,0.007825669172665044,0.9280471456,0.0011619889,0.0034087958284414748
0.59,0.8990669549,1.177289E-4,0.003431164525347043,0.6861690521,1.83117E-5,4.2792172181369806E-4,0.9156366637,0.0107028734,0.010345469249869723,0.8964077923,0.0060978625,0.0078088811618566715,0.9294456649,0.0011478876,0.0033880489961038047
0.6,0.8985372722,1.168441E-4,0.0034182466265616353,0.6875949383,1.44221E-5,3.797644006486127E-4,0.917263009,0.010660446,0.010324943583380977,0.8981068912,0.0060232908,0.007760986277529422,0.9308691978,0.0011311288,0.0033632258324412293
0.61,0.898297745,1.22722E-4,0.003503169993020607,0.6898442149,1.53351E-5,3.9160056179734983E-4,0.9189065215,0.0106853428,0.010336993179837162,0.8998268887,0.0059571039,0.007718227711074609,0.9324235469,0.0011230425,0.0033511826270736125
0.62,0.8977501452,1.277768E-4,0.003574588088157851,0.692303139,8.9038E-6,2.9839235915150376E-4,0.9205831808,0.0106966328,0.010342452707167677,0.9012788603,0.005932862,0.007702507383962705,0.9339757264,0.0011060739,0.0033257689336452707
0.63,0.8971419811,1.289069E-4,0.0035903607061129666,0.6953177392,4.4054E-6,2.0989044761494032E-4,0.9220918256,0.010740429,0.010363604102820601,0.9027120674,0.0058735483,0.007663907815207592,0.9355518389,0.001083615,0.0032918307975957693
0.64,0.8968749881,1.166233E-4,0.003415015373318252,0.6966874957,8.8368E-6,2.9726755625193946E-4,0.9235968766,0.0107361495,0.010361539219633346,0.9043937498,0.0058019567,0.0076170576340211585,0.9371906227,0.0010578925,0.0032525259414799444
0.65,0.8964963019,1.136101E-4,0.0033706097371247238,0.7004821539,1.65272E-5,4.065365912190439E-4,0.9251655433,0.0107560536,0.010371139570943976,0.905962711,0.0057591263,0.007588890762160173,0.9387367427,0.0010331056,0.0032141960114467198
0.66,0.8964923859,1.079857E-4,0.003286117770257177,0.7079086721,3.67199E-5,6.059694711782104E-4,0.9266280618,0.0107332007,0.010360116167302372,0.9073031113,0.0057210112,0.007563736642691891,0.9402746552,0.0010084094,0.0031755462522218125
0.67,0.8960109055,1.048791E-4,0.003238504284388088,0.7166723549,2.69431E-5,5.190674329988349E-4,0.9279543132,0.0107668994,0.010376367090653645,0.9089805713,0.0056194238,0.007496281611572501,0.9416740531,9.924006E-4,0.003150239038549297
0.68,0.8961322069,1.064963E-4,0.0032633770851680623,0.7251054883,2.44743E-5,4.947150695097128E-4,0.9292475367,0.0108029798,0.010393738403481203,0.9105309466,0.0055650544,0.00745992922218435,0.9432841092,9.766739E-4,0.0031251782349171705
0.69,0.8966606259,1.106437E-4,0.0033263147776480804,0.73473683,2.24505E-5,4.7381958591852236E-4,0.9305154264,0.0108132979,0.010398700832315545,0.9120871109,0.0054614929,0.007390191404828429,0.9447622502,9.41295E-4,0.003068053128614301
0.7,0.8970378757,1.272246E-4,0.0035668557582274056,0.7469441354,1.38231E-5,3.717942979659586E-4,0.9317547834,0.0107920646,0.010388486222737171,0.9135170597,0.0054021335,0.0073499207478720475,0.946231721,9.036208E-4,0.003006028609311628
0.71,0.8964313567,1.456497E-4,0.0038164079970569183,0.7575640142,2.47096E-5,4.97087517445369E-4,0.9329363865,0.0107628535,0.010374417333036108,0.9151396444,0.0052727906,0.007261398350180219,0.9477889842,8.729682E-4,0.0029546035267020176
0.72,0.8963840961,1.688228E-4,0.004108805179124462,0.7683005214,5.19424E-5,7.207107602915333E-4,0.9340578556,0.0107475572,0.010367042586967606,0.9164242652,0.0051883092,0.007202991878379428,0.9493330628,8.445646E-4,0.002906139363485516
0.73,0.8954999924,1.953239E-4,0.004419546356810844,0.7778750002,4.36131E-5,6.604021502084923E-4,0.9351916653,0.0107297221,0.010358437189074421,0.917908332,0.0051041737,0.007144350005423866,0.9508750004,7.986585E-4,0.002826054670384138
0.74,0.8935093045,2.381054E-4,0.004879604492169422,0.7864993572,3.30874E-5,5.752164809878104E-4,0.9362656856,0.0106988672,0.010343532858748021,0.9191042855,0.0050139576,0.007080930447335293,0.9522890496,7.632179E-4,0.002762639860712938
0.75,0.8911341131,2.639082E-4,0.005137199626255534,0.7931143045,3.81699E-5,6.178179343463574E-4,0.9372592205,0.0106667575,0.010327999564291238,0.9206885752,0.0049098799,0.007007053517706283,0.9536093575,7.164067E-4,0.0026765774787963826
0.76,0.8878105938,2.893018E-4,0.005378678276305435,0.7992967606,3.84617E-5,6.20174975309388E-4,0.9381715882,0.010681326,0.010335050072447642,0.9219924939,0.004853305,0.006966566586202991,0.954810127,6.885357E-4,0.002623996379570673
0.77,0.8841564834,3.170421E-4,0.005630649163284816,0.8051344752,3.38617E-5,5.81908068340696E-4,0.939012233,0.0106729318,0.010330988239273144,0.9234278756,0.0047466452,0.0068895901184323005,0.956092906,6.432884E-4,0.002536313072158088
0.78,0.8802147269,3.788794E-4,0.00615531802590248,0.8124233127,4.52148E-5,6.724195119120205E-4,0.9395910004,0.0106554753,0.010322536170922337,0.9247750527,0.0046030698,0.006784592692269743,0.9574079758,6.095646E-4,0.002468936208167396
0.79,0.8757900298,4.197767E-4,0.006479017672456219,0.8200321317,6.85341E-5,8.2785324786462E-4,0.940348154,0.0105962132,0.010293790944059432,0.9260899836,0.0045134476,0.006718219704653905,0.9586556,5.704867E-4,0.002388486340760608
0.8,0.8709223866,4.567233E-4,0.006758130658695495,0.8288526654,7.14934E-5,8.45537698745597E-4,0.9411361232,0.010485462,0.010239854491153671,0.9273059681,0.0043624292,0.006604868810203576,0.9598087871,5.333815E-4,0.002309505358296447
0.81,0.8652456999,4.891393E-4,0.006993849440758644,0.8387211323,8.65606E-5,9.303794924653058E-4,0.9420722318,0.0103628919,0.010179829026069152,0.9283303711,0.0042966554,0.006554887794615557,0.9611663699,4.875168E-4,0.0022079782607625467
0.82,0.8590000033,5.464581E-4,0.007392280432992245,0.8495625019,7.9605E-5,8.92216341477783E-4,0.9431625009,0.0103064299,0.010152058855227348,0.9297312492,0.0041859316,0.006469877587713696,0.9625500005,4.441184E-4,0.0021074116826097365
0.83,0.8528127074,5.951114E-4,0.007714346375422871,0.8589013934,7.49267E-5,8.656021025852468E-4,0.9435737917,0.0102564421,0.010127409392337213,0.9305360711,0.004087838,0.006393620257725665,0.9637723374,4.115191E-4,0.002028593355012285
0.84,0.8454289794,6.665068E-4,0.008163986771179875,0.8677918375,7.0774E-5,8.412728451578596E-4,0.9443178615,0.0102191341,0.010108973291091436,0.9309845287,0.0040241415,0.006343612141359211,0.9650070333,3.711454E-4,0.0019265134310458363
0.85,0.8377811074,7.951049E-4,0.008916865480649577,0.8745127499,6.39611E-5,7.997568380451648E-4,0.9448200911,0.0101485069,0.010073979799463567,0.9310719603,0.0039671838,0.006298558406492711,0.9662143928,3.394475E-4,0.0018424101063552597
0.86,0.8289959848,8.999788E-4,0.009486721246036483,0.8811244965,7.82781E-5,8.847491169817577E-4,0.9453333372,0.0099480028,0.009973967515487505,0.931028108,0.0039054521,0.006249361647400477,0.9672771084,3.215929E-4,0.0017933011459317144
0.87,0.8188581407,0.0010273869,0.010136009569845521,0.8870242178,7.66939E-5,8.757505352553317E-4,0.9456747401,0.0097321438,0.009865162847110026,0.9306141865,0.0037839076,0.006151347494655135,0.968243944,2.935857E-4,0.0017134342706973033
0.88,0.8096532404,0.0013135254,0.0114609135761509,0.8944704771,7.12836E-5,8.442961565706668E-4,0.9459606367,0.0095933145,0.009794546697014619,0.9298219308,0.0037399258,0.006115493275280417,0.9689971894,2.724625E-4,0.0016506438137890319
0.89,0.8008179963,0.0018300356,0.013527880839214988,0.9016359925,6.77948E-5,8.233759773032002E-4,0.9460327187,0.0094083124,0.009699645560534674,0.9289570531,0.003603718,0.00600309753377371,0.9700306761,2.663944E-4,0.0016321593059502495
0.9,0.7911136031,0.0027749765,0.01665826071353189,0.9110236049,7.99815E-5,8.943237668764037E-4,0.9462204874,0.0091553827,0.00956837640354935,0.9278627673,0.0034866711,0.005904804061101435,0.971316098,2.523331E-4,0.0015884996065470083
0.91,0.7799999893,0.0035270842,0.01878053300628073,0.9168749988,1.309897E-4,0.0011445073175825483,0.9469499978,0.0087343535,0.009345776318744206,0.9265874991,0.0034878111,0.005905769297898454,0.9726499987,2.275657E-4,0.0015085280905571498
0.92,0.768635726,0.0052347533,0.022879583256694164,0.9251758158,9.66221E-5,9.829654113955384E-4,0.9469198298,0.0083416142,0.009133243783015978,0.9252742642,0.0035032025,0.0059187857707472405,0.973445847,2.210852E-4,0.0014868934057288706
0.93,0.7585874796,0.0072342497,0.026896560560785463,0.9330658138,1.151107E-4,0.0010728965467369162,0.9471589094,0.0079008762,0.008888687304658659,0.9241573033,0.0034026163,0.0058331949221674395,0.9750401282,2.135277E-4,0.0014612587039946076
0.94,0.7460674167,0.0104521336,0.03232975966505164,0.9357678056,1.387544E-4,0.0011779405757507465,0.9465168622,0.0073454973,0.008570587669465845,0.9233520752,0.0031212586,0.005586822531636386,0.9765917659,2.268118E-4,0.0015060272241895231
0.95,0.7364044964,0.0160507773,0.04006342134665985,0.9370786607,7.51868E-5,8.671032233823144E-4,0.944943817,0.0070805775,0.008414616747065787,0.9230337089,0.0028634662,0.005351136514797581,0.9776179796,2.57076E-4,0.0016033589741539479
0.96,0.7278089881,0.0227707824,0.047718740972494234,0.9370786667,1.073096E-4,0.0010359034704063889,0.9433988854,0.0068524498,0.008277952524628297,0.9220505774,0.0027366801,0.005231328798689679,0.97876405,2.871346E-4,0.0016945046473822373
0.97,0.7228464425,0.0272038264,0.05215728750615776,0.9382022619,2.033973E-4,0.0014261742530280092,0.9411236054,0.0063449458,0.007965516806836829,0.9200374693,0.0023161877,0.004812678775900175,0.9782022524,4.212132E-4,0.002052347923720537
0.98,0.75,0.0262189842,0.0512044765621132,0.9376404643,2.205809E-4,0.0014851966199799943,0.9350000113,0.006031311,0.007766151556594811,0.9149438375,0.002302421,0.004798354926430516,0.9767977583,5.098674E-4,0.0022580243577074188
0.99,0.7887640536,0.0194924898,0.044150299885731235,0.9157303572,2.59507E-4,0.0016109220961921158,0.9207865286,0.0059434775,0.007709395242170425,0.9004494578,0.0028488906,0.005337499976580796,0.9744943875,6.907987E-4,0.0026283049670842995
1.0,0.9,0.1,0.1,0.4,0.2666666667,0.05163977795265971,0.83,0.1425252525,0.0377525168035192,0.58,0.2460606061,0.049604496378856625,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_prediction_epistemic_CoraML.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7716942132,1.514844E-4,0.003892099690398487,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.7732916176,1.492532E-4,0.0038633301696852163,0.7240479946,1.231784E-4,0.0011098576485297563,0.8081064165,2.167977E-4,0.001472405175215029,0.808513301,2.11271E-4,0.0014535164257757805,0.8222378719,2.012559E-4,0.0014186468905263213
0.02,0.7747102201,1.401038E-4,0.0037430442156084665,0.7305057943,1.220327E-4,0.001104684117745883,0.811891464,2.137318E-4,0.001461956907709663,0.8126870376,2.083261E-4,0.001443350615754883,0.8274394095,2.010581E-4,0.001417949575972291
0.03,0.7764110744,1.268005E-4,0.003560905783645504,0.7379659176,1.239653E-4,0.0011133970540647214,0.8155271554,2.218305E-4,0.0014893975292043424,0.8167518628,2.086198E-4,0.0014443676817209668,0.8326677299,1.906761E-4,0.0013808551698132575
0.04,0.7776761711,1.303449E-4,0.0036103310097551997,0.744970423,1.249046E-4,0.0011176072655454598,0.8189402926,2.242414E-4,0.0014974691983476655,0.820344274,2.083346E-4,0.0014433800608294406,0.837224316,1.827422E-4,0.0013518217338096025
0.05,0.7804347754,1.152593E-4,0.0033949860088076946,0.7514130354,1.211144E-4,0.0011005198771489773,0.8224130428,2.295469E-4,0.0015150805259127318,0.8236086994,2.059425E-4,0.0014350696847191778,0.8416195655,1.740716E-4,0.0013193619670128437
0.06,0.7823626459,1.213923E-4,0.0034841397790559437,0.7543406606,1.044863E-4,0.001022185403926313,0.8262747246,2.35908E-4,0.001535929685890601,0.8270000029,2.061798E-4,0.0014358962358053593,0.8461208832,1.68658E-4,0.0012986839492347628
0.07,0.7840644002,1.296535E-4,0.003600742978886441,0.7554691672,1.014786E-4,0.001007365871965097,0.8298001027,2.409746E-4,0.0015523356595788167,0.8303331399,2.079324E-4,0.001441986130307778,0.8500610673,1.648866E-4,0.0012840817730970253
0.08,0.785970813,1.521497E-4,0.0039006371274446948,0.7559483707,1.007323E-4,0.0010036548211412128,0.8333950621,2.414675E-4,0.001553922456237762,0.8334287339,2.066504E-4,0.0014375339995979226,0.8539001107,1.638758E-4,0.0012801398361116647
0.09,0.7884222388,1.524454E-4,0.003904425694004177,0.7570942104,9.46253E-5,9.727553649299499E-4,0.8369807047,2.467605E-4,0.0015708612287531959,0.836583432,2.117897E-4,0.0014552996255067202,0.8576220208,1.662394E-4,0.0012893385901306142
0.1,0.7902467072,1.490868E-4,0.0038611759866652023,0.7596098781,8.77025E-5,9.364961291964852E-4,0.8404417652,2.509912E-4,0.0015842701789783207,0.8393975908,2.09453E-4,0.001447249114700023,0.8609868014,1.639643E-4,0.0012804854548178204
0.11,0.7922853827,1.645222E-4,0.004056133626990117,0.7606728554,9.19041E-5,9.586662610105771E-4,0.8439037132,2.544739E-4,0.0015952238087491046,0.8423607886,2.101637E-4,0.0014497023832497483,0.8642343372,1.624142E-4,0.0012744182986759098
0.12,0.7941901386,1.594215E-4,0.003992762201784624,0.7616197169,1.067482E-4,0.001033190205141338,0.8474354494,2.602638E-4,0.001613269351348373,0.8453638518,2.151097E-4,0.0014666618560527167,0.8675704205,1.620356E-4,0.0012729320484613465
0.13,0.7961424291,1.583569E-4,0.003979408247465947,0.7626706302,1.119593E-4,0.0010581082175278671,0.8507062292,2.554069E-4,0.0015981454877450926,0.8481068224,2.132949E-4,0.0014604619132315639,0.8704510391,1.694537E-4,0.0013017438304059673
0.14,0.7978378356,1.660278E-4,0.004074650905292378,0.7643243253,1.082322E-4,0.0010403470574764943,0.8541381389,2.55223E-4,0.0015975700297639537,0.8509429437,2.220685E-4,0.0014901962957946178,0.8733693689,1.657475E-4,0.001287429609726295
0.15,0.8006682932,1.760549E-4,0.004195889655365117,0.7651275754,1.094331E-4,0.001046102767418192,0.8568165261,2.585533E-4,0.0016079592656532068,0.8534690177,2.213663E-4,0.0014878383648770453,0.8761421645,1.680224E-4,0.0012962345466774137
0.16,0.8027043641,1.669732E-4,0.004086235431298593,0.7662569165,1.088853E-4,0.0010434811929306632,0.8595881951,2.694085E-4,0.001641366808486147,0.8560417926,2.174842E-4,0.001474734552385615,0.8787031311,1.71189E-4,0.0013083921430519217
0.17,0.8051026702,1.619309E-4,0.004024063866292383,0.7668948472,1.141208E-4,0.0010682733732523713,0.8623459864,2.681214E-4,0.0016374412966576846,0.8586372137,2.132268E-4,0.001460228749203357,0.8810765415,1.707947E-4,0.0013068844631412527
0.18,0.8079345226,1.508657E-4,0.003884143406209405,0.7675063014,1.289056E-4,0.0011353660202771615,0.8653337628,2.682793E-4,0.0016379233803813901,0.8610327649,2.110681E-4,0.0014528182955896446,0.8832493567,1.743538E-4,0.0013204309902452305
0.19,0.8104525208,1.637671E-4,0.004046814796849493,0.7685149789,1.323173E-4,0.0011502925714790997,0.8680050975,2.741037E-4,0.0016556077433981758,0.8633524543,2.08613E-4,0.001444344141816624,0.8856660277,1.753192E-4,0.001324081568484359
0.2,0.8131698072,1.801557E-4,0.004244475232581762,0.7697869778,1.539459E-4,0.0012407493703403601,0.8708263177,2.745053E-4,0.001656820147149352,0.8654680216,2.156589E-4,0.0014685329414078528,0.8876888114,1.671163E-4,0.0012927346982269795
0.21,0.8153594732,2.144713E-4,0.004631104619850431,0.7709803939,1.567488E-4,0.0012519936102073366,0.8733071828,2.680374E-4,0.001637184778820033,0.8675882292,2.174601E-4,0.001474652840501791,0.8895882255,1.662854E-4,0.001289516963827929
0.22,0.8178689659,2.210227E-4,0.004701305137937762,0.7720714808,1.41833E-4,0.0011909366062053848,0.8758636642,2.751882E-4,0.001658879742476832,0.8697485125,2.152441E-4,0.0014671199678281256,0.8914956975,1.658227E-4,0.0012877216314095218
0.23,0.8204560697,2.242185E-4,0.00473517159139983,0.7737089097,1.251717E-4,0.0011188015909892157,0.8784104615,2.731517E-4,0.00165273016551402,0.8720791429,2.201137E-4,0.0014836229305318787,0.8932461399,1.595661E-4,0.0012631947593304842
0.24,0.8227581561,2.107014E-4,0.004590222216843101,0.7750679374,1.537814E-4,0.0012400862873203622,0.8805910337,2.760304E-4,0.0016614162633127197,0.8740421188,2.239422E-4,0.0014964698460042554,0.8949252754,1.62015E-4,0.0012728511303369298
0.25,0.8244490325,2.060053E-4,0.004538780673264572,0.7763085365,1.869647E-4,0.001367350357443183,0.8830716264,2.814611E-4,0.001677680243669812,0.8759986234,2.251164E-4,0.0015003879498316428,0.8966942167,1.670739E-4,0.0012925706943916065
0.26,0.8276343405,2.121051E-4,0.004605486944938613,0.7774598777,1.980857E-4,0.0014074292166926193,0.8853733432,2.860725E-4,0.0016913677896897529,0.8777808815,2.299513E-4,0.0015164145211649749,0.8979623169,1.609439E-4,0.0012686366698152784
0.27,0.8294908106,2.136702E-4,0.004622447403702934,0.7787835836,1.798098E-4,0.0013409317656018147,0.8876732683,2.998183E-4,0.001731526205403776,0.8797171146,2.292377E-4,0.0015140597742493525,0.8993493611,1.583295E-4,0.0012582905069974898
0.28,0.8313486397,2.105824E-4,0.004588925800228197,0.7799856544,1.772589E-4,0.0013313861198014647,0.8897560954,2.916814E-4,0.0017078682618984404,0.8816284066,2.291034E-4,0.0015136161997018928,0.9009469146,1.509165E-4,0.001228480769080249
0.29,0.8343272686,2.102537E-4,0.004585342953367828,0.7800727308,1.749217E-4,0.0013225796762388268,0.8917018205,2.865504E-4,0.0016927799620742206,0.8833890921,2.372068E-4,0.0015401519405565153,0.9024436378,1.51476E-4,0.0012307558653120447
0.3,0.8370944023,1.941492E-4,0.004406236489340989,0.782079649,2.03189E-4,0.0014254437905438433,0.893694694,2.875096E-4,0.0016956108044005854,0.8850884944,2.473084E-4,0.001572604209583581,0.9039675498,1.425835E-4,0.0011940833304254774
0.31,0.8398203671,1.944712E-4,0.004409888887489117,0.785479033,2.235052E-4,0.0014950090300730628,0.8957260495,2.934012E-4,0.0017128957936780626,0.8870359272,2.415858E-4,0.0015543030592519594,0.9058158672,1.380388E-4,0.0011748991446077404
0.32,0.8435079634,1.809628E-4,0.004253972261310598,0.7865603566,2.119674E-4,0.0014559100246924602,0.8977069116,2.895981E-4,0.0017017582084420807,0.8886028862,2.389117E-4,0.0015456768743822235,0.9074487472,1.337208E-4,0.0011563771011222938
0.33,0.8457627118,1.963698E-4,0.004431363221402642,0.7875192583,2.062621E-4,0.001436182787809407,0.8997919881,2.84495E-4,0.0016866979575490095,0.8902619421,2.320603E-4,0.0015233525527598658,0.9090523887,1.285331E-4,0.0011337243933161182
0.34,0.8500782371,2.751374E-4,0.005245354134851144,0.7893583715,1.797062E-4,0.0013405454113904534,0.9018622851,2.847605E-4,0.0016874848147464914,0.8919014084,2.349283E-4,0.0015327370942206625,0.9107981241,1.255326E-4,0.0011204133165934793
0.35,0.8532168388,3.992503E-4,0.006318625641704057,0.7913423359,1.709061E-4,0.0013073105981364949,0.9038363773,2.842189E-4,0.001685879295797893,0.8938363791,2.317088E-4,0.0015221984101949392,0.9122954726,1.222916E-4,0.0011058553250764768
0.36,0.8565322757,4.962207E-4,0.007044293435114696,0.7927419424,1.510292E-4,0.0012289393801160414,0.905717746,2.850582E-4,0.0016883666663376174,0.8951935434,2.334075E-4,0.0015277679797665613,0.9139435565,1.167937E-4,0.0010807113398128105
0.37,0.858852464,5.347728E-4,0.007312816147012039,0.7953278661,1.209429E-4,0.001099740423918299,0.9077213115,2.832569E-4,0.0016830237669147752,0.8967622995,2.313565E-4,0.0015210407621099444,0.9153688538,1.154433E-4,0.0010744454383541306
0.38,0.8612822592,5.09675E-4,0.007139152610779517,0.795920068,1.257858E-4,0.0011215426875513922,0.9096086597,2.839447E-4,0.0016850658740832658,0.8982514566,2.319926E-4,0.0015231303292889942,0.9170274746,1.144049E-4,0.0010696022625256549
0.39,0.8646909416,5.016868E-4,0.007082985246349169,0.7975444615,1.375702E-4,0.0011729032355654921,0.9114902622,2.889811E-4,0.0016999444108558373,0.8999407291,2.307054E-4,0.001518898943313873,0.9188484365,1.076282E-4,0.0010374401187538487
0.4,0.866953516,4.756673E-4,0.006896863780008997,0.7978485286,1.401313E-4,0.0011837706703580724,0.9131497419,2.896697E-4,0.0017019685661022062,0.9013080889,2.260853E-4,0.0015036133146524076,0.9202925992,1.035769E-4,0.001017727370173368
0.41,0.8706036806,4.709035E-4,0.00686224088764013,0.7996500373,1.891469E-4,0.001375306874846483,0.9151443565,2.832645E-4,0.0016830463451729426,0.9029046351,2.233826E-4,0.0014945989428605923,0.9219422555,1.077882E-4,0.0010382109612212733
0.42,0.8745325029,4.629799E-4,0.006804262634554901,0.8036509275,1.674427E-4,0.0012939965224064553,0.9169723946,2.857968E-4,0.0016905525723857275,0.9042564601,2.229601E-4,0.001493184851249168,0.9233481723,1.054959E-4,0.0010271119705270696
0.43,0.8801630378,4.685878E-4,0.0068453473250084254,0.8057970941,1.453506E-4,0.001205614366205048,0.9183695638,2.973457E-4,0.0017243714796991974,0.9054891288,2.248286E-4,0.0014994285578179443,0.9247916597,1.023258E-4,0.0010115621582483204
0.44,0.8873732805,5.549397E-4,0.007449427494781059,0.8070967734,1.514012E-4,0.0012304519494884796,0.920248847,2.922719E-4,0.0017095961511421347,0.9070783436,2.293252E-4,0.0015143487048893329,0.9262027645,1.062807E-4,0.001030925312522687
0.45,0.8959624529,6.933369E-4,0.00832668541497756,0.8094835699,1.576111E-4,0.0012554325947656448,0.9218685454,2.868562E-4,0.0016936829691533183,0.908610329,2.29642E-4,0.00151539433811797,0.9276901418,1.052735E-4,0.001026028752033782
0.46,0.9030592799,8.46386E-4,0.009199923912728844,0.8113766789,1.77119E-4,0.0013308606238070161,0.9234034395,2.757686E-4,0.0016606281943890991,0.9103441691,2.337865E-4,0.0015290078482466988,0.9290439779,1.076573E-4,0.0010375803583337533
0.47,0.9076923132,8.791727E-4,0.00937642095898003,0.8145082712,2.025272E-4,0.0014231205149248605,0.9249659199,2.701985E-4,0.0016437715778051401,0.9119474202,2.399247E-4,0.0015489502897123588,0.9302336907,1.140486E-4,0.0010679353913041743
0.48,0.9135054588,7.898919E-4,0.008887586286500965,0.8168818176,2.174341E-4,0.0014745646815246866,0.9266037774,2.616194E-4,0.0016174653010188505,0.9133763665,2.391822E-4,0.001546551648022141,0.931449852,1.197809E-4,0.001094444608009012
0.49,0.9176113427,7.31723E-4,0.008554080897443044,0.8171052516,2.338115E-4,0.0015290895984212305,0.9280769324,2.62584E-4,0.0016204443834948487,0.9147064781,2.265948E-4,0.0015053066132851472,0.9323987967,1.219456E-4,0.0011042898170317429
0.5,0.923140496,5.877239E-4,0.007666315281802595,0.8194214821,2.475449E-4,0.0015733559673513176,0.9301446301,2.474366E-4,0.0015730117609223397,0.9162603343,2.127048E-4,0.0014584402627464727,0.9336053687,1.307784E-4,0.0011435838403895011
0.51,0.9292939961,4.299471E-4,0.006557035153177082,0.8220231831,3.001573E-4,0.00173250483404809,0.931591146,2.447676E-4,0.0015645050335489497,0.9174183345,2.147982E-4,0.0014655995360261275,0.9346259183,1.358895E-4,0.0011657165178550056
0.52,0.9351612866,2.541205E-4,0.005041036599748111,0.8237634361,2.806875E-4,0.0016753730927766507,0.9331935501,2.412527E-4,0.001553231148284118,0.9185591483,2.095559E-4,0.0014476045730792647,0.9358172053,1.391107E-4,0.001179451991392613
0.53,0.9409889996,1.256021E-4,0.003544038656674049,0.8272527456,2.653466E-4,0.0016289462851794714,0.9350439471,2.448807E-4,0.001564866447975673,0.9196373534,2.137948E-4,0.0014621723564614399,0.9367472434,1.498458E-4,0.001224115190658134
0.54,0.945903486,2.31773E-5,0.001522409274800965,0.8288439929,2.833479E-4,0.001683294091951849,0.9365095407,2.48778E-4,0.001577269793028447,0.9205611676,2.114553E-4,0.0014541502673382832,0.9377104378,1.528485E-4,0.0012363191335573514
0.55,0.9480504513,1.60883E-5,0.001268396625665647,0.8294724703,2.858351E-4,0.0016906658451627868,0.9377867013,2.450218E-4,0.0015653172202464267,0.921800459,2.089241E-4,0.0014454207000039814,0.9385550481,1.556943E-4,0.0012477752201418332
0.56,0.9494131446,2.55467E-5,0.0015983335071254685,0.8308685422,2.875955E-4,0.0016958640865352389,0.939495303,2.448602E-4,0.0015648009458074852,0.9232511723,2.098364E-4,0.0014485730910105987,0.9391784066,1.618152E-4,0.0012720660360217154
0.57,0.950420171,3.55644E-5,0.0018858525923305884,0.8338535309,3.027061E-4,0.001739845108048415,0.9409123689,2.344153E-4,0.0015310627028309455,0.9246818745,2.106302E-4,0.0014513104423244532,0.9398559445,1.688187E-4,0.0012993025051926898
0.58,0.9519656003,3.90553E-5,0.001976241382017895,0.836855042,3.232402E-4,0.0017978882056457236,0.9421253091,2.370198E-4,0.0015395447379014356,0.926056509,2.026218E-4,0.0014234528443190521,0.9409336603,1.761568E-4,0.001327240746812725
0.59,0.9535264373,4.49248E-5,0.0021195471214389174,0.8392947316,3.278861E-4,0.001810762546553247,0.9435138404,2.221127E-4,0.0014903445910258472,0.9271788239,2.016684E-4,0.0014200999964791212,0.9419269383,1.8374E-4,0.0013555072851150598
0.6,0.9554838538,4.22707E-5,0.002055983949353691,0.8411612928,3.276034E-4,0.0018099817678639749,0.9449032193,2.164578E-4,0.0014712504885300804,0.9280129081,1.960682E-4,0.001400243550244028,0.9427999949,1.81496E-4,0.0013472045130565739
0.61,0.9578042269,5.3054E-5,0.0023033453931184528,0.8414021194,2.894537E-4,0.00170133388845341,0.9462301618,2.07959E-4,0.0014420783612550325,0.9292592573,1.930464E-4,0.0013894113861632198,0.9434523845,1.919822E-4,0.0013855764143489164
0.62,0.9585597873,5.63045E-5,0.002372856927840362,0.8388586998,2.745285E-4,0.0016568901593044724,0.9475679356,2.034051E-4,0.0014262015986528692,0.9309239143,1.830285E-4,0.0013528802607769839,0.9441576082,1.899571E-4,0.0013782492517683438
0.63,0.9595537007,4.71168E-5,0.0021706404584822428,0.8410041869,2.606554E-4,0.0016144825796520692,0.9488284504,2.096754E-4,0.001448017265090441,0.9327336121,1.82842E-4,0.0013521908149370045,0.9447419816,1.967894E-4,0.0014028164527121858
0.64,0.9602582395,5.58292E-5,0.0023628203486511625,0.8424677193,2.729926E-4,0.0016522487706153695,0.9500573903,2.101127E-4,0.0014495264744046588,0.934275465,1.864929E-4,0.0013656240331804358,0.9451936865,1.955709E-4,0.0013984666603104989
0.65,0.9620943904,5.51344E-5,0.0023480715491653995,0.8442477942,3.268914E-4,0.0018080138273807531,0.9508702075,2.075074E-4,0.0014405117146347683,0.9353097361,1.797906E-4,0.0013408601716808505,0.9454867262,2.029906E-4,0.0014247476969625184
0.66,0.9631259561,6.50117E-5,0.0025497392023499186,0.8467374802,3.244189E-4,0.00180116323524549,0.9518664616,2.048704E-4,0.0014313294519431926,0.9364491618,1.72596E-4,0.0013137579685771653,0.9459028792,2.137226E-4,0.0014619254426953517
0.67,0.9638497531,5.79338E-5,0.0024069441206642085,0.8475743294,3.533167E-4,0.0018796720458633203,0.9530516446,2.010204E-4,0.0014178166313032162,0.9376682287,1.757904E-4,0.0013258597210866615,0.9466040641,2.20973E-4,0.0014865160611308578
0.68,0.965322572,5.56426E-5,0.0023588683727584292,0.850000006,4.000466E-4,0.0020001164966071353,0.9543064451,1.92721E-4,0.0013882398928139184,0.9393548357,1.606069E-4,0.001267307776351112,0.9470645136,2.310502E-4,0.001520033552261265
0.69,0.9660565615,5.85699E-5,0.002420121897756392,0.8532445848,4.0593E-4,0.0020147704583897393,0.9554575592,1.901543E-4,0.001378964466547271,0.9405490708,1.649298E-4,0.0012842499756667313,0.9471880078,2.450646E-4,0.0015654539277794159
0.7,0.9664371729,5.48049E-5,0.0023410446386175556,0.8547332287,4.760951E-4,0.002181960357110092,0.9566437125,1.874825E-4,0.001369242491306781,0.9416867477,1.658528E-4,0.0012878384991915717,0.9478485358,2.52704E-4,0.0015896666317187387
0.71,0.9672597885,5.00952E-5,0.002238195701899188,0.8574733078,4.386482E-4,0.0020943929908209683,0.9578113866,1.843575E-4,0.0013577831196476115,0.9429893208,1.61499E-4,0.0012708225682604162,0.9481494623,2.624375E-4,0.0016199922839322414
0.72,0.9677716315,5.36998E-5,0.0023173217299287553,0.8589318693,4.433153E-4,0.0021055054025102857,0.9587292856,1.789716E-4,0.0013378026760326052,0.944475137,1.539823E-4,0.0012408960472174936,0.9488213658,2.536684E-4,0.0015926970835661125
0.73,0.9688336492,5.7723E-5,0.002402561133457378,0.8625239074,4.277023E-4,0.002068096467769335,0.9599617583,1.723688E-4,0.0013128929887846915,0.9457552564,1.531538E-4,0.0012375532311783603,0.9492160612,2.558641E-4,0.0015995752561226997
0.74,0.9692460358,5.53334E-5,0.0023523052523003896,0.865873009,4.332187E-4,0.002081390640893727,0.9610119075,1.6601E-4,0.0012884486796143648,0.9468650788,1.600614E-4,0.0012651537455977435,0.9495833308,2.572887E-4,0.001604022132016887
0.75,0.9702479422,5.71075E-5,0.002389717556532571,0.869421488,4.51358E-4,0.0021245187690392383,0.9621487635,1.528052E-4,0.0012361440045561035,0.9479132283,1.643108E-4,0.0012818377432421,0.9499586809,2.515232E-4,0.0015859482967612783
0.76,0.971827966,5.90437E-5,0.0024298909440548973,0.8726881683,6.195189E-4,0.002489013660066975,0.9630107456,1.430424E-4,0.0011960033444769291,0.949268809,1.632319E-4,0.0012776224011811941,0.9505591363,2.590356E-4,0.0016094582939610456
0.77,0.9737668216,1.073038E-4,0.003275725873756838,0.8757847607,7.308499E-4,0.0027034235702161065,0.9637219721,1.483169E-4,0.0012178542605747209,0.9507174855,1.718385E-4,0.0013108718472833263,0.9512556058,2.646283E-4,0.0016267399915167757
0.78,0.9755868554,1.398411E-4,0.0037395333933527056,0.879107976,4.448092E-4,0.0021090500231146724,0.9646478903,1.48593E-4,0.0012189872845932398,0.9523004717,1.616242E-4,0.0012713150671647057,0.9523239464,2.563375E-4,0.0016010543401146632
0.79,0.9781326771,1.065842E-4,0.003264723571759177,0.8828009903,3.582545E-4,0.0018927612105070202,0.9655773908,1.376277E-4,0.0011731483282177066,0.9531940979,1.62858E-4,0.0012761582973910407,0.9529729682,2.503797E-4,0.0015823390913454675
0.8,0.9796391845,8.92318E-5,0.0029871692285506693,0.8868556678,2.85557E-4,0.0016898431879911224,0.9661340255,1.359407E-4,0.001165936104595788,0.9547422713,1.593307E-4,0.0012622626509566066,0.9540206236,2.361429E-4,0.0015366941790740279
0.81,0.9807065248,8.60671E-5,0.0029337194821591243,0.8899456501,1.858362E-4,0.0013632175174930815,0.9664945674,1.43068E-4,0.0011961103628010251,0.9562500054,1.5119E-4,0.0012295934287397602,0.9550815248,2.309924E-4,0.001519843412987009
0.82,0.9813753545,8.80304E-5,0.0029669917424893517,0.8934097409,1.565396E-4,0.0012511578637406232,0.9672779334,1.466509E-4,0.0012109950454068752,0.9568767852,1.702354E-4,0.001304742886548917,0.9560458422,2.246122E-4,0.0014987067758571054
0.83,0.9818181932,7.3462E-5,0.002710387426180988,0.8945454538,2.281402E-4,0.0015104310642991953,0.9681212127,1.379232E-4,0.0011744070844472967,0.9576969635,1.697268E-4,0.001302792385608697,0.9569999945,2.116102E-4,0.0014546827832898827
0.84,0.9832258165,5.73478E-5,0.0023947400694021054,0.8967741966,2.728642E-4,0.001651860163573176,0.9691612917,1.362893E-4,0.0011674300835596107,0.9589032209,1.968952E-4,0.0014031935005550731,0.958451606,1.825288E-4,0.001351032197987894
0.85,0.9831615031,5.8914E-5,0.002427220632740254,0.8945017159,2.5993E-4,0.0016122344742623513,0.9697938144,1.362916E-4,0.0011674399342150327,0.9604123712,2.017029E-4,0.0014202214616037881,0.9596907204,1.586119E-4,0.0012594121644640408
0.86,0.9841911614,6.3227E-5,0.0025144979618206094,0.8944852948,2.194166E-4,0.0014812717508951557,0.9708088213,1.307459E-4,0.0011434417344141326,0.9613970613,1.96739E-4,0.0014026368025971657,0.9608455932,1.437314E-4,0.0011988803109568528
0.87,0.9833333254,6.57877E-5,0.002564911304509378,0.8952380896,3.611321E-4,0.0019003475997827345,0.9717460269,1.247928E-4,0.0011171069778673842,0.9624206263,2.085147E-4,0.0014440038088592425,0.9619444406,1.435032E-4,0.0011979282115385714
0.88,0.9832617998,6.73351E-5,0.00259490076881564,0.8957081556,3.563236E-4,0.001887653569911598,0.9725751024,1.328078E-4,0.0011524226655181683,0.9630042922,2.127707E-4,0.0014586661715416589,0.962832613,1.433481E-4,0.001197280668849205
0.89,0.9830985844,7.93493E-5,0.0028169007792252817,0.8976525784,5.574046E-4,0.0023609417612469818,0.9733333313,1.397652E-4,0.0011822233291557056,0.9635680777,2.316003E-4,0.0015218419760277347,0.9644131446,1.608271E-4,0.0012681762495804752
0.9,0.9819587827,8.41392E-5,0.0029006757833304983,0.8953608394,6.911234E-4,0.002628922593002692,0.9744845515,1.531819E-4,0.001237666756441329,0.9637628955,2.455499E-4,0.0015670031908072172,0.9654639298,1.736463E-4,0.0013177492174158178
0.91,0.9800000012,1.034014E-4,0.003215608807053495,0.9045714319,8.85624E-4,0.0029759435478516724,0.9750857162,1.659171E-4,0.0012880881181037266,0.9649714315,2.854042E-4,0.001689391014537487,0.966457147,1.805187E-4,0.001343572476645752
0.92,0.9793548405,1.831428E-4,0.004279518664522915,0.9161290228,5.549776E-4,0.0023557962560459256,0.9751612908,1.953986E-4,0.0013978504927208775,0.9662580657,2.925028E-4,0.0017102713235039638,0.9675483835,1.820119E-4,0.001349117859936633
0.93,0.9772058725,2.216694E-4,0.004708177991537703,0.9205882311,5.022109E-4,0.002241006247202359,0.9749999928,2.413842E-4,0.0015536544017251714,0.9666911721,3.205222E-4,0.0017903133803890312,0.9686029392,2.215655E-4,0.0014885076419017809
0.94,0.9769230783,2.280825E-4,0.0047757983625777165,0.9247863293,6.136313E-4,0.002477158250899607,0.9750427365,2.917331E-4,0.0017080196134705245,0.9677777797,3.510228E-4,0.0018735602472298562,0.9703418821,3.179652E-4,0.0017831578729882555
0.95,0.9742268026,2.893211E-4,0.005378857685419833,0.9309278309,5.443961E-4,0.0023332297357954272,0.9754639161,3.537984E-4,0.0018809529499697753,0.9685566992,4.044591E-4,0.0020111168538898975,0.9719587612,4.381793E-4,0.00209327327408535
0.96,0.974358958,2.556797E-4,0.005056478023288542,0.9333333194,0.0011615165,0.003408102844692337,0.9752563965,4.159113E-4,0.002039390350080141,0.9680769104,5.395671E-4,0.002322858368476219,0.9721794766,6.078372E-4,0.0024654354584940975
0.97,0.9745762587,3.989914E-4,0.006316576604459096,0.9372881293,0.0014076414,0.0037518547413246156,0.973728807,5.709202E-4,0.0023893936469322084,0.969999994,7.362042E-4,0.002713308312742951,0.9716949123,8.30221E-4,0.002881355583748733
0.98,0.9769230783,6.50157E-4,0.008063231362177325,0.9358974397,0.0010592445,0.0032546036625063887,0.9717948735,8.301289E-4,0.0028811957587085266,0.9715384632,7.158368E-4,0.0026755126611548675,0.970256412,0.0013776156,0.0037116244422085594
0.99,0.9849999964,0.0011388894,0.010671876123718829,0.9699999928,0.0012222228,0.0034960303202346515,0.9669999951,0.0017282829,0.0041572622000542615,0.9749999964,0.0013888889,0.0037267799774067696,0.9644999999,0.0031967166,0.0056539513616585
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.97,0.0293939394,0.017144660801544018,0.92,0.0743434343,0.027265992426464145

==> tables/acc_rej_prediction_epistemic_Photos.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.859870559,8.16661E-5,0.0028577281186285023,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.8630234897,7.91033E-5,0.002812530888719269,0.7690500498,5.83194E-5,7.636713953003609E-4,0.8546006134,0.0069767749,0.008352709081489669,0.8588355476,0.0074633699,0.008639079754233087,0.916377936,3.74666E-5,6.120996650873124E-4
0.02,0.8663433731,8.20621E-5,0.0028646483204749582,0.7763309896,5.79357E-5,7.611550433387405E-4,0.8577032617,0.0070450936,0.008393505584676763,0.8619087914,0.0075128927,0.008667694445468183,0.9202847713,4.76526E-5,6.903086266301472E-4
0.03,0.8696622133,8.94859E-5,0.002991419395537844,0.7780858994,5.41608E-5,7.359402149631449E-4,0.8607047546,0.0071166784,0.008436040777521171,0.86482694,0.0075729117,0.008702247813065311,0.9238323605,5.68238E-5,7.538156273254091E-4
0.04,0.8727828085,8.83054E-5,0.0029716224524659928,0.7785548806,5.97201E-5,7.727878104628721E-4,0.8635074791,0.0071798819,0.00847341837749087,0.8675121158,0.0075871872,0.00871044614242003,0.9271476716,6.61304E-5,8.13206000961626E-4
0.05,0.8757717729,8.72524E-5,0.0029538517227511605,0.7785395026,5.22856E-5,7.230878231584321E-4,0.866495634,0.0072561438,0.008518300182548158,0.8702150288,0.0075972843,0.008716240187144914,0.9301979989,7.28468E-5,8.535033684760711E-4
0.06,0.8786790013,8.41047E-5,0.00290008103335062,0.7790232301,4.98311E-5,7.059114675368293E-4,0.869292168,0.007319867,0.00855562212816812,0.8727689365,0.0076213681,0.008730044730698692,0.9328571439,8.22734E-5,9.070468565625483E-4
0.07,0.8815354466,7.68472E-5,0.002772132752953942,0.7797303259,4.70772E-5,6.86128267891653E-4,0.872040019,0.0073660108,0.008582546708291193,0.875213134,0.0076406166,0.008741062063616755,0.9354197466,9.42236E-5,9.706884155072625E-4
0.08,0.8839305401,6.96196E-5,0.0026385526335474152,0.7805231869,4.42889E-5,6.654990608558363E-4,0.8746977377,0.0074096329,0.008607922455505741,0.8775093442,0.0076511971,0.008747112152019088,0.9376808101,1.036201E-4,0.0010179395856336464
0.09,0.8867555499,6.10941E-5,0.002471722071754832,0.781622225,3.83654E-5,6.193980949276483E-4,0.8773000014,0.0074462794,0.008629182695945196,0.8795888898,0.0076433585,0.008742630325022326,0.9396088868,1.098103E-4,0.001047904098665522
0.1,0.8893483102,6.10382E-5,0.0024705910224073913,0.7824269712,4.14515E-5,6.43828393285043E-4,0.8799191037,0.0074901054,0.008654539502480765,0.8817213446,0.0076342952,0.008737445393248533,0.9413528103,1.187525E-4,0.0010897362066114899
0.11,0.8922290325,5.92941E-5,0.0024350379873833592,0.7832765281,4.43988E-5,6.663242453940874E-4,0.8824789831,0.0075192195,0.008671343321539057,0.8837673262,0.0076177059,0.008727947009463336,0.9428538954,1.283523E-4,0.0011329267407913012
0.12,0.8951505423,5.66588E-5,0.0023803109040627444,0.7837278843,4.24227E-5,6.513271067597295E-4,0.8849528837,0.0075151192,0.008668978717242303,0.8857802805,0.0075972752,0.008716234967002669,0.9443507242,1.372024E-4,0.0011713342819195552
0.13,0.8975360334,5.74767E-5,0.0023974298738440713,0.7839377046,3.36836E-5,5.803757403613628E-4,0.8873849383,0.0075062721,0.008663874479700176,0.8877475575,0.0075849799,0.008709179008379607,0.9458461231,1.436814E-4,0.0011986717649131475
0.14,0.9001881421,5.19951E-5,0.002280243408059762,0.7838664174,3.15519E-5,5.617107796722437E-4,0.8898047975,0.0075057698,0.008663584592996135,0.8896942604,0.0075450996,0.008686253277449374,0.9471425223,1.52246E-4,0.001233880059000874
0.15,0.9029026747,5.37963E-5,0.0023194029404137607,0.7833214402,2.63675E-5,5.134929405551745E-4,0.8923316678,0.0074871411,0.008652826763549585,0.8915370011,0.0075202688,0.00867194833932952,0.9482869387,1.579713E-4,0.0012568663413426266
0.16,0.9060919762,5.31998E-5,0.002306508183380237,0.7834336579,2.82322E-5,5.313398159370329E-4,0.8948374689,0.0074690984,0.008642394575579155,0.8933084503,0.0074837706,0.00865087891488489,0.9493281984,1.645315E-4,0.0012826983277450703
0.17,0.9092836261,4.71557E-5,0.0021715363225145463,0.7830896676,2.54087E-5,5.04070431586698E-4,0.8971710518,0.0074428122,0.008627173465278184,0.8950389847,0.0074547959,0.008634115994124702,0.9503265125,1.685651E-4,0.00129832623019024
0.18,0.9129223287,5.17403E-5,0.002274649423537614,0.7826633811,2.52596E-5,5.025892955485622E-4,0.8996596813,0.007406446,0.008606071112883043,0.896823673,0.0074470432,0.008629625252581945,0.9514081395,1.721056E-4,0.0013118902393112009
0.19,0.9178776383,7.37661E-5,0.00271599153165101,0.7822471976,2.18265E-5,4.671883988285668E-4,0.9020549321,0.0073657282,0.008582382070264643,0.8986192268,0.0074097114,0.008607968052914694,0.9522996223,1.777358E-4,0.001333175907373067
0.2,0.9253033459,8.11397E-5,0.002848503115673213,0.7822042406,2.36735E-5,4.865542107514845E-4,0.9044160777,0.0073346031,0.008564229737693869,0.9002224463,0.0073916878,0.00859749254143323,0.9531648159,1.825148E-4,0.0013509803847576766
0.21,0.9328981102,7.65623E-5,0.00276698933861336,0.7816436291,2.23063E-5,4.7229545837325175E-4,0.9068202797,0.0072859956,0.008535804355771049,0.9018074784,0.0073710418,0.00858547715622143,0.9540040946,1.88085E-4,0.0013714408481593364
0.22,0.9373087883,5.7687E-5,0.0024018118161088305,0.7810733736,2.3829E-5,4.8814956724348326E-4,0.9090588531,0.0072368621,0.00850697484420872,0.903440499,0.0073505691,0.00857354599917677,0.9548794395,1.930806E-4,0.0013895344544127
0.23,0.9412660897,3.73692E-5,0.0019331114815240222,0.7799316943,2.50661E-5,5.006605636556569E-4,0.9113790387,0.0071627786,0.008463320034123725,0.9051063842,0.007298867,0.008543340681489882,0.9557945901,1.967845E-4,0.001402798987738443
0.24,0.9443587065,3.51438E-5,0.0018746679706017277,0.7792974949,2.65957E-5,5.157101899322913E-4,0.9135444382,0.0071082033,0.00843101613092989,0.9068281049,0.0072819366,0.008533426392721742,0.9566418308,1.983069E-4,0.0014082148273612232
0.25,0.9471143365,2.97623E-5,0.0017251753534061399,0.778451997,3.23612E-5,5.688690534736443E-4,0.9157847857,0.0070301675,0.008384609412489051,0.9084358114,0.007263743,0.008522759529635927,0.9574649417,1.979729E-4,0.0014070284289949512
0.26,0.9491664469,2.39845E-5,0.0015486929973367865,0.7773981988,3.25533E-5,5.705549929673738E-4,0.917797212,0.0069477171,0.008335296695379236,0.9100901899,0.0072381226,0.008507715674609725,0.9582098919,2.006037E-4,0.0014163463559454658
0.27,0.9513019383,1.8822E-5,0.0013719329429676948,0.7760387838,3.62566E-5,6.021345364617445E-4,0.9198725754,0.006894221,0.008303144585035237,0.9118005532,0.0072263641,0.008500802373893892,0.9589390582,2.003721E-4,0.0014155285232025528
0.28,0.9529213548,1.69241E-5,0.0013009265928560303,0.7750280857,3.37438E-5,5.808941383763482E-4,0.9219831473,0.0068167801,0.008256379412309006,0.9134522489,0.0072007473,0.008485721713560962,0.9597106767,2.010801E-4,0.0014180271506568554
0.29,0.9554258049,1.61027E-5,0.0012689641444895124,0.7732554793,3.22586E-5,5.679665483107258E-4,0.9239817706,0.0067545121,0.008218583880450452,0.9150327525,0.0071701832,0.008467693428555382,0.9605553949,2.006195E-4,0.00141640213216445
0.3,0.9572666824,1.44601E-5,0.0012025015592505483,0.7717422664,3.2818E-5,5.728699677937394E-4,0.9259607047,0.0066869832,0.008177397630053219,0.9165241274,0.0071257226,0.008441399528514214,0.9613493204,1.957964E-4,0.001399272668210167
0.31,0.9589097261,1.37016E-5,0.0011705383376891165,0.7702813625,3.00223E-5,5.479260899062938E-4,0.9276729208,0.0066136548,0.008132438010830455,0.9181740886,0.0070988788,0.00842548443711102,0.9621805382,1.875312E-4,0.0013694203153159369
0.32,0.9604402184,1.63575E-5,0.0012789644248375324,0.7684414148,3.26411E-5,5.713239011278979E-4,0.9294913754,0.0065301498,0.008080934228169414,0.9198602039,0.0070715056,0.008409224458890368,0.9630606771,1.787534E-4,0.0013369869109306942
0.33,0.9621792972,1.49427E-5,0.0012224033704142016,0.7666767299,3.68887E-5,6.073606836139461E-4,0.9312013271,0.0064356396,0.008022243825763463,0.9215303355,0.0070491089,0.008395897152776468,0.9637337804,1.749761E-4,0.0013227853189387913
0.34,0.9636948526,1.36051E-5,0.0011664090191695192,0.764767164,3.89182E-5,6.238445319148034E-4,0.9329901937,0.006366247,0.00797887648732577,0.9232199773,0.0070122029,0.008373889717449113,0.9644485295,1.662569E-4,0.0012894064525974733
0.35,0.9654013693,1.46029E-5,0.0012084245942548504,0.7628500283,4.87865E-5,6.984733352104431E-4,0.9347666439,0.0062759102,0.0079220642511911,0.9249222136,0.0069497466,0.008336514019660736,0.9652489138,1.589962E-4,0.0012609369532216906
0.36,0.9667298496,1.81253E-5,0.0013463023434578134,0.7610110521,5.13604E-5,7.166617054091839E-4,0.9363601887,0.0062069935,0.007878447499349094,0.9263033211,0.0069173784,0.008317077852226707,0.9661358613,1.461975E-4,0.00120912158197594
0.37,0.9678972781,1.53214E-5,0.0012377964291433385,0.758780098,5.19689E-5,7.208945831395878E-4,0.9378394869,0.0061389932,0.007835172748574213,0.927695027,0.0068703429,0.008288753163172373,0.9669983941,1.34507E-4,0.001159771529224614
0.38,0.9690150023,1.56021E-5,0.0012490836641314304,0.7564579308,5.3167E-5,7.291570475556003E-4,0.9393313742,0.0060340537,0.007767917159702464,0.9290117419,0.0068450868,0.008273503973528992,0.9678473616,1.217152E-4,0.001103246119413071
0.39,0.9702254593,2.14936E-5,0.0014660695754294883,0.7547745228,5.87838E-5,7.667059410230235E-4,0.940944961,0.0059592971,0.007719648372821135,0.9305702922,0.0068001851,0.008246323483832052,0.9685908484,1.113697E-4,0.0010553184353549407
0.4,0.971115607,2.36545E-5,0.0015380019505839386,0.7528817058,6.65625E-5,8.15858443604036E-4,0.9423727691,0.0058986042,0.007680237105714902,0.9318739456,0.006718977,0.008196936622909805,0.9693090641,1.026219E-4,0.0010130246788701645
0.41,0.9720260501,2.50508E-5,0.0015827444518936088,0.7507713377,8.54792E-5,9.245496200853689E-4,0.9436750096,0.0058221287,0.0076302874782015915,0.9332019198,0.0066574783,0.00815933716670662,0.9701234168,9.41579E-5,9.703499368784439E-4
0.42,0.9733960927,2.44243E-5,0.0015628275656642354,0.7479428113,9.54885E-5,9.771821733945006E-4,0.9450418407,0.0057641356,0.007592190461256883,0.9344979098,0.0065730914,0.008107460391515952,0.9708751738,8.60168E-5,9.274524246558419E-4
0.43,0.9744945049,3.36531E-5,0.0018344781274247997,0.7457963824,1.299256E-4,0.0011398491128215172,0.9464952111,0.00571469,0.007559556865319554,0.9358602354,0.0064952873,0.008059334525877431,0.9716956383,7.90495E-5,8.890978573812896E-4
0.44,0.9750812531,4.02573E-5,0.0020064221888725212,0.7431563735,1.415177E-4,0.001189612121659829,0.9478223205,0.0055991674,0.0074827584485936734,0.9371542078,0.0064340945,0.008021280758083463,0.9724810404,7.39775E-5,8.601017381682239E-4
0.45,0.9756985307,4.14038E-5,0.002034792372700468,0.7411029398,1.75317E-4,0.001324073260813011,0.9491838226,0.0055160701,0.007427025043717033,0.9381875011,0.0063697083,0.007981045232298837,0.9730330878,7.06661E-5,8.406313103852366E-4
0.46,0.976329577,3.57794E-5,0.0018915443425941672,0.7382396996,1.988293E-4,0.0014100684380554016,0.9503857672,0.0054380455,0.007374310476241151,0.9393483129,0.0063087774,0.007942781250922123,0.9737228465,6.5622E-5,8.100740706873662E-4
0.47,0.9766501367,3.22772E-5,0.0017965856506161903,0.7354444861,2.184879E-4,0.001478133620482262,0.9516291481,0.0053597601,0.007321038246041336,0.9403777179,0.006277354,0.007922975451179941,0.974265548,6.25689E-5,7.910050568738483E-4
0.48,0.977401793,2.95326E-5,0.0017185051643797873,0.7327498972,2.083511E-4,0.001443437217200665,0.9529327127,0.0052892399,0.007272716067605004,0.9415947086,0.0062280539,0.007891802012214955,0.9750175023,5.81908E-5,7.628289454392773E-4
0.49,0.9777160943,3.34286E-5,0.0018283489820053501,0.730015856,2.284403E-4,0.0015114241628345101,0.9541673276,0.0051964823,0.007208663052189359,0.9427319589,0.0061304505,0.007829719343629119,0.975685963,5.64625E-5,7.514153312250157E-4
0.5,0.9777103543,3.56545E-5,0.0018882399211964565,0.7277103484,2.097371E-4,0.0014482302993654014,0.9552953073,0.005133473,0.0071648258876263,0.9438268638,0.0060634818,0.007786836199638464,0.9763106829,5.46387E-5,7.391799510268118E-4
0.51,0.9780437469,3.43234E-5,0.0018526575506552742,0.7261246383,2.072056E-4,0.0014394637890547993,0.9563887739,0.0050791129,0.007126789529654991,0.9447007883,0.0059870776,0.0077376208229661915,0.9769046611,5.34182E-5,7.308775547244559E-4
0.52,0.9782645345,3.68353E-5,0.0019192524586411242,0.7223251879,2.140965E-4,0.0014632036768679883,0.9573673117,0.0050206142,0.0070856292592824804,0.9456613287,0.0059127084,0.007689413761789646,0.9774641973,5.206E-5,7.215261603018978E-4
0.53,0.9783562779,3.49752E-5,0.0018701657680537304,0.7206540406,1.758856E-4,0.001326218684832935,0.9584337351,0.0049544243,0.007038767150574027,0.9466394109,0.0058324345,0.007637037711050012,0.9780852008,4.83349E-5,6.952330544500887E-4
0.54,0.978285712,3.56887E-5,0.0018891453093925837,0.7176703393,1.599397E-4,0.0012646726849268155,0.9594681358,0.0049029839,0.00700213103276424,0.9474989012,0.0057540791,0.007585564646089307,0.978571431,4.57442E-5,6.763445867307581E-4
0.55,0.9782471955,3.6368E-5,0.0019070395905696348,0.7146516919,1.362993E-4,0.001167472911891321,0.9603101102,0.0048516015,0.006965343853680162,0.9484179798,0.0056525539,0.007518346826264402,0.9791640431,4.41186E-5,6.64218337596908E-4
0.56,0.9783088207,4.13378E-5,0.002033169938790164,0.7109834611,1.358427E-4,0.0011655157656591353,0.9611351132,0.0047444917,0.006888027076021115,0.9492738974,0.005580717,0.00747041966692635,0.9798529392,4.23614E-5,6.508563589610229E-4
0.57,0.9786923707,4.2973E-5,0.0020729930052945183,0.7066792011,1.185971E-4,0.001089022956599171,0.9622577628,0.0046214823,0.006798148497936773,0.9501364061,0.005500604,0.007416605692633254,0.9803809971,4.17607E-5,6.46225192947474E-4
0.58,0.9787674546,3.84001E-5,0.0019595943457766966,0.7036109865,1.220957E-4,0.0011049692303408273,0.9632258064,0.0045313951,0.006731563785629607,0.951006259,0.0054137436,0.007357814621203771,0.9809195983,3.80101E-5,6.165233166718027E-4
0.59,0.9792406321,3.68741E-5,0.0019202630028201865,0.7006410182,1.295393E-4,0.0011381533288621528,0.9641370806,0.0043904778,0.006626068064848112,0.9516814598,0.0053398595,0.007307434228236338,0.9814398444,3.7545E-5,6.127397489962603E-4
0.6,0.9799797773,4.01677E-5,0.0020041881149233474,0.6961071849,1.262883E-4,0.0011237806725513657,0.9652072817,0.0042798582,0.0065420625188085755,0.9525075841,0.005217212,0.007223027066265223,0.9820677483,3.41536E-5,5.84410814410548E-4
0.61,0.9804043531,4.442E-5,0.0021076052761368766,0.6913426757,1.230359E-4,0.001109215488532323,0.9660186681,0.0041600085,0.006449812787980749,0.9533177823,0.0051560212,0.007180543990534422,0.9826179367,3.23004E-5,5.683344086011334E-4
0.62,0.9806812048,4.67683E-5,0.002162597974659183,0.688557744,1.414161E-4,0.0011891850150418143,0.9669877595,0.0040446053,0.006359721141685381,0.9540659946,0.0050418909,0.007100627366648669,0.9832038313,3.12206E-5,5.587539709031158E-4
0.63,0.980983609,5.19441E-5,0.0022791248320353143,0.6843169391,1.385565E-4,0.0011771002506158939,0.9678524613,0.0038924952,0.0062389864561481455,0.9549180305,0.0049261071,0.007018623155576883,0.9837322372,2.95822E-5,5.438952104955513E-4
0.64,0.9817977488,5.59132E-5,0.002364597217286699,0.6823595464,1.482136E-4,0.0012174300801278076,0.9688932598,0.003727737,0.006105519633905046,0.9556516844,0.0048574232,0.0069695216478607765,0.9842471945,2.9795E-5,5.458479641805033E-4
0.65,0.9821490407,5.39505E-5,0.0023227246931136715,0.6794916153,1.802038E-4,0.0013424000893921305,0.9698035827,0.0035913586,0.005992794506738905,0.9562564975,0.0047273576,0.0068755782302290765,0.9848931241,3.03086E-5,5.505324695238239E-4
0.66,0.982986325,4.2325E-5,0.0020573040611440983,0.677394408,2.003822E-4,0.0014155641984735273,0.9706424844,0.0034890281,0.005906799556443404,0.9569839418,0.004612153,0.006791283383867882,0.9854253483,3.00733E-5,5.483912836652311E-4
0.67,0.9837622523,3.53973E-5,0.001881417019164013,0.6765318573,2.16968E-4,0.0014729833671837575,0.9714705881,0.0033692889,0.005804557605881778,0.9576225507,0.0045138051,0.006718485766897181,0.985765925,3.15524E-5,5.617152303436324E-4
0.68,0.9840808511,3.14636E-5,0.001773798184687311,0.6739103019,2.393295E-4,0.0015470277954839726,0.9724510452,0.0032547243,0.005705019106015334,0.9584207219,0.0043855999,0.006622386201362769,0.9861844629,3.36069E-5,5.79714584946765E-4
0.69,0.9846053421,3.22635E-5,0.0017962043313609953,0.6750163019,2.726895E-4,0.0016513312811183589,0.9734637907,0.0030881346,0.0055570987034602864,0.9591585153,0.0042933418,0.006552359727609589,0.9863926911,3.41274E-5,5.841866140198694E-4
0.7,0.9847034991,3.15889E-5,0.0017773266441484525,0.6729110539,2.675233E-4,0.001635613952007013,0.9744676554,0.0029773225,0.005456484674220207,0.959818064,0.0042145546,0.0064919601046217155,0.9865835607,3.53365E-5,5.944451194181007E-4
0.71,0.9847280383,3.25766E-5,0.0018048988891347904,0.6783821523,2.36967E-4,0.0015393732490854841,0.9752370989,0.0028798169,0.005366392549935198,0.9605090684,0.0041005816,0.006403578374627737,0.986827057,3.53463E-5,5.945275435166986E-4
0.72,0.9848375499,3.30166E-5,0.001817047054976838,0.6818772554,3.020384E-4,0.0017379251997712674,0.9762238264,0.0027686504,0.005261796651334979,0.9611407936,0.0040047478,0.006328307672672055,0.9871191335,3.76159E-5,6.133180251712809E-4
0.73,0.9850187361,3.35411E-5,0.0018314229440519743,0.6868164778,2.390833E-4,0.0015462318713569448,0.9770861429,0.0026697887,0.005166999806464095,0.9617752808,0.0039220122,0.006262597065116037,0.9875580561,3.5875E-5,5.989574275355469E-4
0.74,0.9856143057,3.63138E-5,0.0019056180099904598,0.6933125973,1.806215E-4,0.0013439549843651758,0.9779082412,0.0025355576,0.005035432056934142,0.9623250395,0.0037867139,0.00615362811681044,0.9878460354,3.79373E-5,6.159326261856893E-4
0.75,0.9864077687,3.8373E-5,0.001958902754094751,0.7005663455,1.008708E-4,0.0010043445623888249,0.978705501,0.0024507871,0.004950542495525112,0.9628802568,0.00375678,0.006129257703833311,0.9881634289,3.80008E-5,6.164478891195913E-4
0.76,0.9874473453,3.39806E-5,0.0018433827600365584,0.7079191267,8.95927E-5,9.465342043476295E-4,0.9794271296,0.0023667163,0.004864890851807469,0.9635046339,0.0036787392,0.006065261082591581,0.9885509694,3.77107E-5,6.140903842269474E-4
0.77,0.9878734708,3.46276E-5,0.0018608492684793144,0.713268888,1.982001E-4,0.0014078355727854017,0.9800790858,0.0022742032,0.004768860660577115,0.9642794377,0.0035328684,0.005943793738009421,0.9888752216,3.75202E-5,6.125373458002377E-4
0.78,0.9880514741,3.04119E-5,0.0017439007999310052,0.7255514741,2.266256E-4,0.0015054089145478049,0.9808915418,0.0021730453,0.004661593397112193,0.9648345584,0.0034622148,0.005884058803241178,0.9891452199,3.80354E-5,6.167284653719171E-4
0.79,0.9886429191,2.26026E-5,0.0015034161100640102,0.7370548606,2.179569E-4,0.001476336343791617,0.981443693,0.0020718146,0.004551719015932332,0.9651588053,0.0033745982,0.005809129194638384,0.9894995171,3.98624E-5,6.313667713777785E-4
0.8,0.9889787614,2.82743E-5,0.0016814963574150257,0.7494438887,2.873539E-4,0.0016951516156379642,0.9821941358,0.0019330385,0.004396633371114767,0.965733065,0.0032816972,0.005728609953557669,0.98976744,4.08179E-5,6.38888879227053E-4
0.81,0.9891489327,2.56023E-5,0.0016000718733856925,0.7624468088,3.825388E-4,0.001955859913183968,0.9829574466,0.0018772831,0.004332762513685697,0.966329788,0.0031305902,0.005595167736538379,0.9900531882,4.0911E-5,6.396170729428664E-4
0.82,0.9888763964,2.76199E-5,0.0016619235842841873,0.7775280893,3.181418E-4,0.0017836529931575815,0.9837528121,0.0017927135,0.004234044756494669,0.9668426967,0.0030636245,0.005535001806684438,0.9903820235,4.12998E-5,6.42649204465391E-4
0.83,0.9895362616,2.47584E-5,0.0015734802191320995,0.7941735923,4.05764E-4,0.002014358458666183,0.9841973799,0.0017327788,0.004162665972667036,0.9669916779,0.0030371001,0.005510989112672969,0.9904637313,4.61285E-5,6.791796522275973E-4
0.84,0.9892676711,2.5242E-5,0.0015887731115549507,0.8074494958,3.773881E-4,0.0019426479351647844,0.9848232329,0.0015764144,0.003970408543210635,0.96780303,0.0029453389,0.005427097658970216,0.9907828301,4.80361E-5,6.930808033699966E-4
0.85,0.9892183244,2.66393E-5,0.0016321550171475747,0.8227762818,3.62961E-4,0.0019051535371197776,0.9853234535,0.0014834705,0.0038515847387796103,0.9681805968,0.0028724224,0.005359498484000159,0.9910646892,4.96334E-5,7.045097586265218E-4
0.86,0.9890331864,2.69305E-5,0.0016410514921842033,0.8373737454,3.766794E-4,0.0019408230212979237,0.9859018743,0.0013542576,0.003680023912965784,0.9687590224,0.0027801813,0.005272742455307295,0.9913419914,4.97216E-5,7.051354479814499E-4
0.87,0.9891135395,2.79493E-5,0.0016718044143978086,0.8519440114,2.949715E-4,0.0017174734350201752,0.9865629923,0.0012532917,0.003540186012062078,0.9694401228,0.0026849952,0.005181693931524709,0.9914930081,5.46502E-5,7.392577358404848E-4
0.88,0.9890572429,2.598E-5,0.001611831256676703,0.866329962,2.268602E-4,0.0015061879032843145,0.9868518561,0.0012028766,0.003468251144308901,0.9699831671,0.0025429764,0.005042793273573685,0.9916330069,6.26071E-5,7.912464849842936E-4
0.89,0.9889705896,3.30402E-5,0.0018176963442775584,0.8790441096,1.800688E-4,0.0013418971644652954,0.9874448591,0.0010970196,0.0033121286206909298,0.9704227912,0.0025235521,0.005023496889617829,0.9920036858,7.02019E-5,8.378657410349226E-4
0.9,0.9890909076,3.28311E-5,0.0018119354293130868,0.8898989975,2.333092E-4,0.0015274462347329937,0.9883232367,9.38068E-4,0.0030627895781460404,0.9709494925,0.0024449187,0.0049446119160152496,0.9922020245,8.19558E-5,9.052944272445291E-4
0.91,0.9907865226,3.19263E-5,0.0017867932169112351,0.9038202345,2.073811E-4,0.0014400732620252347,0.9887191004,9.37845E-4,0.0030624255092981446,0.9713707876,0.0023991073,0.004898068292704788,0.9926067394,8.92954E-5,9.449624331157297E-4
0.92,0.9909090936,3.71278E-5,0.0019268575453312577,0.9085858583,2.29285E-4,0.001514215968744221,0.9889393926,8.927376E-4,0.0029878714831799574,0.9714898986,0.0023712141,0.004869511371790808,0.9930808085,1.041715E-4,0.0010206444042858414
0.93,0.9913544655,3.87568E-5,0.001968674681098937,0.9167146981,2.149157E-4,0.0014660003410640805,0.9894812679,7.908023E-4,0.0028121207299829786,0.9713544637,0.0023906431,0.0048894203132886825,0.9934582138,1.24635E-4,0.0011164004657827763
0.94,0.9942760885,4.54729E-5,0.0021324375723570433,0.9218855202,1.607292E-4,0.00126779020346428,0.9895959538,7.500771E-4,0.0027387535486056423,0.9711784416,0.0024602541,0.004960094857963908,0.9934343398,1.494099E-4,0.001222333424234157
0.95,0.9947580695,6.5217E-5,0.002553761930955977,0.9262096882,1.736108E-4,0.001317614511152636,0.9895564568,7.472931E-4,0.002733666219566683,0.970766139,0.002452128,0.004951896606351954,0.9935887134,1.813448E-4,0.0013466432341195645
0.96,0.9949494958,9.06937E-5,0.0030115394734255103,0.9297979832,4.106724E-4,0.0020265053663881573,0.990101018,7.14687E-4,0.0026733630505413964,0.9691414165,0.002529063,0.0050289790216305336,0.9938888937,2.284322E-4,0.0015113973666776054
0.97,0.9939597309,1.24619E-4,0.003530141640217854,0.932885915,8.808415E-4,0.0029678974038871357,0.9901342213,7.429414E-4,0.002725695140693471,0.9677181125,0.0027532607,0.005247152275282279,0.9932885844,2.902773E-4,0.0017037526228886634
0.98,0.9929292977,2.278676E-4,0.00477354794675826,0.9343434215,8.672584E-4,0.0029449251263826727,0.989494946,7.130174E-4,0.002670238566121012,0.965252524,0.0027503269,0.005244355918508964,0.994949491,1.16459E-4,0.0010791617117003364
0.99,0.9899999976,4.666668E-4,0.006831301486539736,0.9219999969,0.0013733334,0.0037058513191977898,0.9884000033,8.014546E-4,0.0028309973507582094,0.9582000023,0.0026674345,0.005164721192862205,0.9964000022,7.57979E-5,8.706198940984522E-4
1.0,1.0,0.0,0.0,0.9,0.1,0.03162277660168379,0.99,0.01,0.01,0.97,0.0293939394,0.017144660801544018,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_prediction_epistemic_PubMed.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7864589095,3.52734E-5,0.001878121401826836,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.7893514156,3.97007E-5,0.0019925034504361594,0.7724072337,2.9016E-5,5.386650164991226E-4,0.8421820503,0.0020837055,0.004564762315827627,0.8421986973,0.0028147774,0.005305447577726124,0.8416444665,2.03294E-5,4.508813591178948E-4
0.02,0.7919663548,4.02487E-5,0.0020062078656011696,0.7739207029,2.67867E-5,5.175586923238755E-4,0.8455738866,0.0021609967,0.004648652170253223,0.8455266309,0.0028543913,0.005342650372240355,0.8440096074,2.41183E-5,4.911038586694265E-4
0.03,0.7949178696,3.93621E-5,0.0019839884072241957,0.7754794836,3.01752E-5,5.493195791158367E-4,0.8487432235,0.002224884,0.004716867604671558,0.8485926998,0.0028802371,0.005366784046335384,0.8463559079,2.84131E-5,5.330393981686532E-4
0.04,0.7976533115,4.0306E-5,0.0020076354250709964,0.7768683612,2.6748E-5,5.171846865482388E-4,0.8517808682,0.0022909629,0.004786400422029064,0.8514946818,0.0029030152,0.005387963622742826,0.8485764533,3.3926E-5,5.824602990762546E-4
0.05,0.8009832323,3.56766E-5,0.0018888250316003335,0.7775510192,2.69626E-5,5.1925523589079E-4,0.854614557,0.0023463931,0.004843958195525638,0.8542212695,0.0029204364,0.005404106216572727,0.8506709063,4.04054E-5,6.356524207458034E-4
0.06,0.803766185,3.52974E-5,0.001878760229513069,0.7781879008,2.77355E-5,5.266450417501337E-4,0.8575557417,0.0024008499,0.004899846834340845,0.8569319427,0.0029298125,0.005412774242474925,0.8527891433,4.62853E-5,6.803330066959857E-4
0.07,0.8069800735,3.42154E-5,0.0018497405223436068,0.7805452406,2.77945E-5,5.27204893755739E-4,0.8604262286,0.0024519537,0.004951720610050611,0.8594767034,0.0029330634,0.0054157763986339025,0.8548168504,5.33646E-5,7.305107802079309E-4
0.08,0.809948808,3.44308E-5,0.0018555538256811632,0.7833447158,2.38027E-5,4.8788010822332163E-4,0.8632150185,0.0024862548,0.004986235854830776,0.8620494872,0.002933123,0.0054158314227826555,0.8567389083,6.15661E-5,7.846406820959515E-4
0.09,0.8133960128,3.29801E-5,0.0018160424003860704,0.7858794034,1.96399E-5,4.431692678875646E-4,0.8659095985,0.0025344124,0.0050342947867601075,0.8645122045,0.0029351449,0.0054176977582733425,0.858610369,6.9442E-5,8.333186665375977E-4
0.1,0.8165881813,2.93217E-5,0.0017123580233117139,0.7874236941,1.78008E-5,4.2190994299731786E-4,0.8684310138,0.0025672914,0.005066844580209659,0.8669815135,0.0029385343,0.005420824937221271,0.8604325813,7.85855E-5,8.864846304364221E-4
0.11,0.8197212815,3.09399E-5,0.0017589741328399345,0.7884900391,1.70819E-5,4.1330255261732895E-4,0.8709499043,0.0025964833,0.005095569938682031,0.8694566923,0.0029333369,0.0054160288957870225,0.8622287905,8.84222E-5,9.403307928596192E-4
0.12,0.8228703916,3.16817E-5,0.0017799353920859037,0.7895370662,1.73399E-5,4.1641205554114304E-4,0.8734064764,0.002618032,0.005116670792615058,0.871700114,0.0029288345,0.005411870748641361,0.8639577204,9.82315E-5,9.911180555312268E-4
0.13,0.8259316027,3.09378E-5,0.0017589144379417665,0.7915365934,1.81931E-5,4.2653370324043566E-4,0.8758765721,0.0026431748,0.005141181576252681,0.8739935035,0.0029198246,0.005403540135873889,0.8655688888,1.093343E-4,0.0010456304318448273
0.14,0.8287513614,3.24016E-5,0.001800044443895761,0.7927254558,1.62944E-5,4.0366322596937165E-4,0.8781945986,0.0026563571,0.005153985933236528,0.8760688204,0.002906222,0.005390938693771243,0.8672216177,1.188526E-4,0.00109019539533058
0.15,0.8316834509,3.31285E-5,0.0018201236221751533,0.7937759757,1.31302E-5,3.623561783659829E-4,0.8804838878,0.002670423,0.0051676135691438845,0.8781272495,0.0029020016,0.005387022925512755,0.8689029449,1.298458E-4,0.0011394990127244515
0.16,0.8347350657,3.56262E-5,0.0018874903973265665,0.7949817896,1.11167E-5,3.3341715612727547E-4,0.8826689082,0.0026756732,0.005172690982457777,0.880091579,0.0028951442,0.005380654421164771,0.8705149025,1.415449E-4,0.0011897264391447305
0.17,0.8374976337,3.65623E-5,0.0019121270878265388,0.7957631946,1.27562E-5,3.5715822824064963E-4,0.8848477387,0.0026887335,0.005185299894895184,0.881930207,0.0028956444,0.005381119214438572,0.8720682806,1.532929E-4,0.00123811509965754
0.18,0.8407045782,3.03602E-5,0.001742417860330868,0.7965154111,1.21055E-5,3.4792959057832373E-4,0.8869241804,0.0027071926,0.00520306890209999,0.8837172097,0.0028892709,0.005375193856969254,0.873601377,1.644658E-4,0.0012824422014266375
0.19,0.843473202,3.04523E-5,0.0017450587382664229,0.7972865641,1.37881E-5,3.713233092602725E-4,0.8889776146,0.0027198583,0.005215226073719144,0.8854423892,0.0028726218,0.005359684505640234,0.8751002991,1.746746E-4,0.0013216451868788386
0.2,0.846448195,2.93402E-5,0.0017128981289031755,0.7978610635,1.46194E-5,3.823532398188879E-4,0.8909684086,0.0027295945,0.0052245521339154034,0.8872174251,0.0028692575,0.005356545061884573,0.8765806508,1.857494E-4,0.0013628991158556088
0.21,0.8491057277,2.99074E-5,0.0017293756098661736,0.7983604968,1.19488E-5,3.456703632074928E-4,0.8929391897,0.0027302269,0.005225157318205835,0.8888990414,0.0028633563,0.005351033825346276,0.8780296117,1.955984E-4,0.0013985649788265113
0.22,0.8518265009,2.79605E-5,0.001672139348260186,0.7986213148,1.29369E-5,3.596790235751871E-4,0.8947750819,0.0027162189,0.005211735699361586,0.8905414104,0.0028498019,0.005338353585142146,0.8794676507,2.068791E-4,0.0014383292390826238
0.23,0.8545361876,2.59871E-5,0.0016120514880114717,0.7988787055,1.34114E-5,3.662157833846051E-4,0.8966890895,0.002715847,0.005211378896223149,0.8921855217,0.0028366411,0.0053260126736612255,0.8808144724,2.164822E-4,0.001471333408850625
0.24,0.8571576118,3.09766E-5,0.0017600170453720043,0.7988432169,1.57151E-5,3.96422754140072E-4,0.8984693247,0.0027337302,0.005228508582760479,0.8936738259,0.0028267772,0.0053167444926383286,0.8822960144,2.229546E-4,0.0014931664341258145
0.25,0.8595395029,3.47761E-5,0.0018648351133545293,0.7993406594,1.88566E-5,4.342418680873598E-4,0.900165354,0.0027550114,0.005248820248398682,0.8951292497,0.0028190336,0.005309457222730022,0.8838283604,2.313589E-4,0.0015210486514244048
0.26,0.862745297,3.99479E-5,0.001998697075597,0.8015805662,1.82949E-5,4.2772537918622506E-4,0.9019306213,0.0027598317,0.005253410035396057,0.8965439695,0.0028049479,0.0052961758845416,0.8854428768,2.368323E-4,0.0015389356711701758
0.27,0.8653333426,3.89465E-5,0.0019734867620533965,0.8046021581,1.99504E-5,4.4665870639672974E-4,0.9036010933,0.0027557281,0.00524950292884955,0.8978204411,0.0027983377,0.005289931663074675,0.8869182754,2.458101E-4,0.0015678332181708614
0.28,0.8680039227,3.89354E-5,0.0019732055138783696,0.806726259,1.76931E-5,4.2063166785205315E-4,0.9052654535,0.0027464468,0.005240655302536125,0.8991169721,0.0027839374,0.005276303061803786,0.8884650624,2.547871E-4,0.001596205187311456
0.29,0.8704477549,3.38575E-5,0.0018400407604180946,0.8092869043,1.74764E-5,4.180478441518387E-4,0.9068457729,0.002739075,0.005233617295905386,0.9003084576,0.0027899623,0.005282009371441895,0.8898916554,2.628598E-4,0.0016212951612831021
0.3,0.8727741718,3.58722E-5,0.0018939957761304538,0.8117627263,1.54742E-5,3.9337259691035926E-4,0.9083415568,0.0027341077,0.005228869571905576,0.9013702631,0.0027795237,0.005272118834017307,0.8913882029,2.713511E-4,0.0016472738084483708
0.31,0.8751308322,3.37031E-5,0.0018358404070071015,0.8137883961,1.11214E-5,3.3348763095503257E-4,0.9098270762,0.0027358287,0.005230514984205666,0.9024755412,0.0027748751,0.005267708325258717,0.8928976107,2.77865E-4,0.0016669283127957242
0.32,0.8774789393,3.55603E-5,0.0018857438850490805,0.8170033514,1.01093E-5,3.1795125412553417E-4,0.9112085891,0.0027239281,0.005219126459475761,0.90348378,0.0027673687,0.005260578580346462,0.8943299067,2.882981E-4,0.0016979343332414244
0.33,0.8797329068,3.42382E-5,0.0018503567223646363,0.819985944,1.091E-5,3.303028912982749E-4,0.9125808358,0.0027150714,0.005210634702221986,0.9044482201,0.0027637463,0.005257134485629981,0.8957872558,2.978003E-4,0.0017256891377070206
0.34,0.8819814444,2.60278E-5,0.0016133133607579154,0.8219790637,1.35601E-5,3.682404106015525E-4,0.9140140367,0.0027078968,0.00520374557410333,0.9054008108,0.0027551449,0.005248947418292548,0.8972276407,3.090862E-4,0.001758084753360884
0.35,0.8841444194,2.35985E-5,0.0015361803279563243,0.8239463806,1.29216E-5,3.5946627101857555E-4,0.9153918612,0.0026900073,0.005186528029423923,0.9063808697,0.0027600225,0.0052535916285908636,0.8985786718,3.188414E-4,0.0017856130599880815
0.36,0.8860542178,2.46857E-5,0.0015711683550784746,0.8256102026,1.54546E-5,3.9312339029877116E-4,0.9167067301,0.0026979043,0.0051941354429779745,0.9072979283,0.0027528261,0.005246738129542964,0.8999840552,3.29737E-4,0.0018158661844970845
0.37,0.8875155628,2.0822E-5,0.0014429830213831347,0.827498132,1.6101E-5,4.012605138809449E-4,0.917974084,0.0027033281,0.0051993539021689995,0.9080887109,0.0027500987,0.005244138346763938,0.9013555938,3.406605E-4,0.0018456990545590037
0.38,0.8894037187,2.12385E-5,0.0014573434735847277,0.8289403617,1.5282E-5,3.909219871022862E-4,0.9192074972,0.0027019576,0.005198035782870295,0.9088872015,0.0027346092,0.005229349099075333,0.9027699727,3.543077E-4,0.0018823062981353487
0.39,0.8907862544,2.09719E-5,0.0014481678079559703,0.8309998751,1.59857E-5,3.9982121004268894E-4,0.9204928589,0.0026971316,0.005193391570062862,0.9097066021,0.0027457484,0.005239988931286019,0.9041616255,3.652726E-4,0.001911210611104909
0.4,0.8923600197,2.02474E-5,0.0014229335894552493,0.8323129356,1.47175E-5,3.8363394010436564E-4,0.9216627395,0.0026885959,0.00518516721041858,0.9105193597,0.0027390379,0.005233581851848693,0.9055193621,3.759635E-4,0.0019389778234936055
0.41,0.8937342048,1.57735E-5,0.00125592595323132,0.8335905313,2.02242E-5,4.49713241966478E-4,0.922920047,0.002681803,0.005178612748603625,0.911358254,0.0027385015,0.005233069367015882,0.9066555816,3.862064E-4,0.0019652134744093325
0.42,0.8953309,1.89029E-5,0.0013748781764214603,0.8349979639,1.73097E-5,4.160492759277439E-4,0.9241629452,0.0026651367,0.005162496198545816,0.9120395219,0.002739512,0.005234034772524921,0.9079361218,4.041729E-4,0.0020104051830414685
0.43,0.8975764334,1.89487E-5,0.001376542770857484,0.8358303487,1.84262E-5,4.2925749847847735E-4,0.92531672,0.0026727263,0.005169841680361208,0.9127155048,0.0027300741,0.005225011100466677,0.909151749,4.164891E-4,0.0020408064582414474
0.44,0.8991869867,2.35557E-5,0.0015347866301215944,0.8367956221,1.92079E-5,4.38268182737465E-4,0.9264788336,0.0026667727,0.005164080460256211,0.9133207154,0.0027147397,0.005210316401141106,0.9104527605,4.318094E-4,0.002078002406158376
0.45,0.9009133756,2.60252E-5,0.0016132327792355323,0.8381047606,1.72679E-5,4.1554662794925914E-4,0.9275981176,0.0026669987,0.005164299274829065,0.9137947756,0.0027217837,0.005217071688217443,0.9116454983,4.418725E-4,0.0021020763544647944
0.46,0.9025290608,2.30568E-5,0.0015184465746281627,0.8386337221,1.63697E-5,4.04594859087458E-4,0.9287267452,0.0026639553,0.005161351857798497,0.9142500025,0.0027297037,0.005224656639435743,0.9127805239,4.554818E-4,0.0021342019585784285
0.47,0.9041469157,1.92919E-5,0.0013889528429719997,0.8387736917,1.59598E-5,3.9949718397005004E-4,0.9298711509,0.0026551187,0.005152784392927769,0.9148000586,0.0027491977,0.005243279222013644,0.9138788462,4.736223E-4,0.0021762865160635443
0.48,0.9060075402,1.66072E-5,0.0012886892565704116,0.8400301874,1.08441E-5,3.293038110924318E-4,0.9309041518,0.0026606728,0.005158170993675956,0.9152664143,0.0027595379,0.005253130400056713,0.9149992442,4.917544E-4,0.0022175536070183285
0.49,0.9075111628,1.53169E-5,0.0012376146411545073,0.8418500841,1.1636E-5,3.411158161094264E-4,0.9319670606,0.0026449923,0.005142948862277361,0.9157010913,0.002779428,0.005272028072762891,0.9159750652,5.106624E-4,0.0022597840604801156
0.5,0.9095133424,1.32051E-5,0.001149134456884833,0.8443485081,1.14584E-5,3.385025849236605E-4,0.9330015701,0.0026386194,0.005136749361220576,0.9159764493,0.0027966456,0.005288332062191254,0.9169591838,5.264216E-4,0.002294387935812076
0.51,0.910988307,1.43799E-5,0.0011991622075432497,0.8461156547,1.22189E-5,3.4955543194177367E-4,0.9339996803,0.0026359174,0.005134118619587982,0.9163511139,0.0028124819,0.005303283794027998,0.9180442101,5.387043E-4,0.002321000430848732
0.52,0.912412107,1.80258E-5,0.001342601951436091,0.8479640186,1.27001E-5,3.5637199665518055E-4,0.9351332802,0.0026410604,0.005139124828217349,0.9166606706,0.0028302584,0.005320017293204977,0.9190449727,5.501212E-4,0.002345466264946055
0.53,0.913410157,1.73548E-5,0.001317376180139902,0.8498162985,1.17262E-5,3.424353953667757E-4,0.9360704738,0.0026449886,0.005142945265118033,0.9169488984,0.0028423595,0.005331378339604122,0.9201903814,5.543269E-4,0.0023544147892841654
0.54,0.9149488091,1.92987E-5,0.001389197610133274,0.8508703172,1.27709E-5,3.573639601302851E-4,0.9370324183,0.0026514716,0.0051492442163874885,0.9172201246,0.0028834584,0.005369784353211961,0.9212935191,5.64341E-4,0.002375586243435502
0.55,0.9160823286,2.0645E-5,0.0014368368035375485,0.8523809552,1.25762E-5,3.5462938400533027E-4,0.9380184925,0.002662974,0.005160401147197764,0.9174795026,0.0029029133,0.0053878690592849415,0.9222361755,5.766671E-4,0.002401389389499337
0.56,0.9174991071,1.66752E-5,0.001291324901022202,0.8534962475,9.1573E-6,3.0261031046545654E-4,0.9388940424,0.002678298,0.005175227531229907,0.9176828367,0.0029301563,0.005413091815219838,0.9231644702,5.848916E-4,0.0024184532246872173
0.57,0.9188937604,1.80397E-5,0.0013431195032460811,0.854581964,1.15538E-5,3.399088113009135E-4,0.9398101497,0.002696408,0.005192694868755529,0.9178605336,0.0029637362,0.005444020756756903,0.9241036874,5.942455E-4,0.002437715118712603
0.58,0.9206690311,1.54852E-5,0.0012443954355428983,0.8555036426,1.17098E-5,3.421958503547347E-4,0.9406933284,0.0027089605,0.00520476752602842,0.9180601734,0.0029944737,0.005472178451037576,0.9250439161,6.046538E-4,0.0024589709229675735
0.59,0.9216925085,1.70579E-5,0.0013060589573216058,0.8563277721,1.17564E-5,3.4287607090609283E-4,0.941524027,0.002714287,0.005209881956436249,0.9182768542,0.0030265366,0.0055013967317400405,0.9259257096,6.191824E-4,0.0024883375976743993
0.6,0.9234105229,1.74826E-5,0.0013222178337929042,0.8573390841,1.40165E-5,3.743861642742691E-4,0.9424332786,0.0027399147,0.005234419452050055,0.918379119,0.0030656064,0.005536791850882603,0.9270663297,6.20973E-4,0.002491932984652677
0.61,0.9249748349,1.91594E-5,0.0013841748444470446,0.8575769722,1.73977E-5,4.171055022413394E-4,0.9433950508,0.0027552528,0.005249050199798055,0.9184423417,0.0031094634,0.005576256271011941,0.9280800939,6.215031E-4,0.0024929963898890828
0.62,0.9257797897,2.07195E-5,0.001439426969317999,0.8584383368,2.51099E-5,5.01097794846475E-4,0.9443028307,0.0027778561,0.005270537069407633,0.9184527981,0.0031440846,0.005607213746594649,0.9291365385,6.100129E-4,0.002469843922194275
0.63,0.9273865044,2.56711E-5,0.0016022203344109697,0.8589096308,2.03349E-5,4.5094234664755096E-4,0.9451081884,0.0028111265,0.005302005752543088,0.9184938502,0.0031814544,0.0056404382808430764,0.9303478968,6.001998E-4,0.00244989754887832
0.64,0.9284717739,2.7539E-5,0.001659487872808958,0.859755832,2.46407E-5,4.963939967404925E-4,0.9458949202,0.0028232303,0.005313407851840474,0.9186287326,0.0032109687,0.005666541008410687,0.931619792,5.719851E-4,0.002391620998402548
0.65,0.9296254635,2.95154E-5,0.0017180046565711047,0.860820806,2.71839E-5,5.213818178647966E-4,0.9467167526,0.0028442874,0.005333186102134445,0.918746357,0.003228955,0.0056823894621893,0.933090381,5.340096E-4,0.0023108647731963894
0.66,0.9302400708,2.9578E-5,0.001719825572550891,0.8610110879,2.19359E-5,4.683577692320263E-4,0.9475761765,0.0028957316,0.005381200237865155,0.9187765491,0.0032675768,0.005716272211852756,0.9347322226,4.843631E-4,0.002200825072558017
0.67,0.9311845899,3.11834E-5,0.0017658822157777113,0.861441493,3.277E-5,5.724508712544685E-4,0.9484300667,0.002943726,0.005425611486275072,0.9188629866,0.0032673273,0.005716053971053807,0.9363724971,4.402083E-4,0.0020981141532338036
0.68,0.9323031604,4.19392E-5,0.0020479062478541347,0.8614912927,3.34372E-5,5.782490812789935E-4,0.949381901,0.0029731038,0.005452617536559849,0.9188349277,0.0033213833,0.00576314436744387,0.9381064528,4.061026E-4,0.0020151987495033836
0.69,0.933215189,3.47922E-5,0.0018652667369574787,0.863164562,2.88451E-5,5.370763446661936E-4,0.9501518983,0.0030213724,0.005496701192533573,0.9188151908,0.0033555536,0.005792714044383686,0.9397645587,3.699075E-4,0.001923297948836841
0.7,0.9341705918,3.4186E-5,0.0018489456454963732,0.8680272102,2.65036E-5,5.148164721529411E-4,0.9508137083,0.0030879756,0.005556955641356155,0.9186603874,0.0034112683,0.005840606389750981,0.9414154899,3.368091E-4,0.001835235952132586
0.71,0.9348037899,3.71988E-5,0.0019286990433968697,0.8728010893,2.87441E-5,5.361352441315531E-4,0.9515859258,0.0031317005,0.005596159844035908,0.91857104,0.003458467,0.005880873234478023,0.9431312621,3.068054E-4,0.0017515861383329112
0.72,0.9360246658,4.883E-5,0.0022097511172075464,0.8758620739,3.71631E-5,6.096154525600545E-4,0.9522792256,0.0031884728,0.005646656355756033,0.9185982645,0.0034961673,0.0059128396731181546,0.9445276135,2.818849E-4,0.0016789428221354057
0.73,0.9367732525,5.46888E-5,0.0023385636617376917,0.8786046445,4.13549E-5,6.430777557962956E-4,0.9531191844,0.0032092657,0.005665038128733116,0.9185116285,0.0035490551,0.005957394648669836,0.9461656964,2.581311E-4,0.0016066458850661524
0.74,0.9380320013,5.68525E-5,0.0023843762287021736,0.8805010498,3.63917E-5,6.032553356581274E-4,0.9538062185,0.0032217728,0.005676066243447129,0.9184636289,0.0035958531,0.005996543254242397,0.9478267449,2.409973E-4,0.0015524087734871896
0.75,0.9388697028,6.41646E-5,0.002533073232261555,0.8813186824,4.05485E-5,6.367770410434095E-4,0.9546091062,0.0032732649,0.005721245406377881,0.9182511771,0.0036749884,0.006062168258964774,0.9495259035,2.286639E-4,0.0015121636816165106
0.76,0.9393394411,6.69957E-5,0.002588352758029709,0.8835186362,3.5498E-5,5.958019805270876E-4,0.9553368193,0.0033086626,0.005752097530466604,0.9181556541,0.0036746738,0.006061908775295122,0.9513145876,2.203497E-4,0.001484418067796266
0.77,0.9400341332,6.42225E-5,0.002534215855052604,0.8867576778,5.18688E-5,7.201999722299356E-4,0.9562901115,0.0033604418,0.005796931774654589,0.9181228662,0.0037335875,0.0061103089119945485,0.9528191113,2.133088E-4,0.0014605095001402764
0.78,0.9410988271,7.26462E-5,0.0026952959021228078,0.8892258286,4.14148E-5,6.435433163354275E-4,0.9570388901,0.0034334784,0.005859589064089734,0.9178415966,0.0037798554,0.006148052862492319,0.954341774,2.032979E-4,0.0014258257256761781
0.79,0.9417040348,7.43226E-5,0.0027262171593620344,0.8921151042,6.16007E-5,7.848611342141997E-4,0.9577727908,0.0034845739,0.005903027951822691,0.9179222745,0.0038041161,0.006167751697336721,0.9557735419,2.040108E-4,0.0014283234927704577
0.8,0.9428571463,8.25321E-5,0.0028728400582002473,0.8944662511,4.19796E-5,6.479166613076098E-4,0.9584772384,0.0035322565,0.005943278977130385,0.9180926186,0.0038454403,0.006201161423475444,0.9574607563,1.993811E-4,0.0014120237250131458
0.81,0.9433705091,9.21098E-5,0.003034959637293386,0.8987195373,4.24559E-5,6.515819211733855E-4,0.958988018,0.0036433671,0.006036031063538358,0.9181660491,0.0038501906,0.006204990410951495,0.9587732357,1.924773E-4,0.0013873618850177485
0.82,0.9443330348,1.041785E-4,0.003227669437845208,0.9010026157,5.43243E-5,7.370502018180309E-4,0.9596992165,0.003623829,0.006019824748279638,0.9185178691,0.0038023511,0.006166320702006991,0.9602702713,1.847477E-4,0.0013592192611937193
0.83,0.9456602037,1.103188E-4,0.0033214274039936507,0.9024469137,5.04475E-5,7.102640354121839E-4,0.9602954775,0.0036470466,0.006039078240923858,0.9186980665,0.0038025829,0.006166508655633267,0.9614589089,1.877883E-4,0.001370358712162622
0.84,0.9467385948,1.09424E-4,0.0033079298662456553,0.9041687012,4.24504E-5,6.515397148294186E-4,0.961196667,0.0037005699,0.006083230967175256,0.9190240318,0.0037298105,0.006107217451507683,0.9627562517,1.925623E-4,0.001387668188004611
0.85,0.9465724885,1.185037E-4,0.0034424366370348776,0.9063840985,5.34544E-5,7.311251602837916E-4,0.9621454769,0.0037007072,0.006083343817342564,0.9196493977,0.0037236487,0.00610217067935665,0.9641496617,1.951733E-4,0.0013970443801110974
0.86,0.9479260087,1.248748E-4,0.0035337628669733913,0.9082959652,3.85562E-5,6.209363896567829E-4,0.9630213004,0.0036902245,0.0060747218043298076,0.9202410311,0.0037159821,0.006095885579634841,0.9653979826,1.938464E-4,0.001392287326667883
0.87,0.9487628222,1.343904E-4,0.003665929622892398,0.9090525091,5.35029E-5,7.314567656396377E-4,0.9639468938,0.0037150982,0.006095160539313136,0.9208509356,0.0037285981,0.006106224774768777,0.9666807449,1.965813E-4,0.0014020745343953723
0.88,0.9493786752,1.273922E-4,0.0035692043931386166,0.9105297565,4.39912E-5,6.632586222583164E-4,0.9649378651,0.003733583,0.006110305229691885,0.9220470828,0.0036667667,0.006055383307438101,0.9681948996,1.935539E-4,0.0013912365003837413
0.89,0.9497860134,1.202005E-4,0.003466994375536251,0.9124821663,4.83934E-5,6.956536494549569E-4,0.9655349475,0.0037760915,0.006144991049627331,0.9235378045,0.0035869203,0.005989090331594607,0.9696932966,1.966393E-4,0.001402281355506091
0.9,0.949999994,1.278847E-4,0.0035760970344776723,0.9140502393,4.75435E-5,6.895179475546666E-4,0.9666169518,0.0037530119,0.006126183069416062,0.9250078499,0.0035953481,0.005996122163532028,0.9708555716,1.979487E-4,0.001406942429525814
0.91,0.95030514,1.2263E-4,0.0035018566504070384,0.917872715,4.72616E-5,6.874707266495061E-4,0.9677419364,0.0036455826,0.006037866013750222,0.9268962485,0.0034620577,0.005883925305440238,0.9723801208,1.975792E-4,0.001405628684966268
0.92,0.9498039246,1.383656E-4,0.0037197526799506446,0.9198039114,6.12586E-5,7.826787335810268E-4,0.96853921,0.0036904628,0.00607491794183263,0.9291568583,0.0034078504,0.005837679676035676,0.9741568577,1.946323E-4,0.0013951068059471288
0.93,0.9511210859,1.550627E-4,0.003937800147290362,0.9215246558,5.5579E-5,7.455132460258502E-4,0.9692937243,0.0037410311,0.006116396896866651,0.9320964128,0.0032494364,0.005700382794163915,0.9755269063,1.93779E-4,0.0013920452578849584
0.94,0.9513725519,2.114286E-4,0.004598136579093753,0.9226143837,5.76416E-5,7.592206530383641E-4,0.9701045769,0.0037929171,0.00615866633290033,0.9350849712,0.0032142764,0.0056694588807045775,0.9771503282,1.985071E-4,0.0014089254770923833
0.95,0.9527472556,2.625741E-4,0.005124198473907895,0.9263736308,7.418E-5,8.612781200053789E-4,0.9715855592,0.0035853359,0.005987767447054035,0.9384301442,0.0033717541,0.005806680721376025,0.9785243326,1.907778E-4,0.0013812233707840306
0.96,0.9507842958,3.036864E-4,0.005510774900138818,0.9296078324,4.13943E-5,6.433840221827086E-4,0.9722941023,0.0036361808,0.006030075289745559,0.9424509674,0.0034917705,0.005909120492932937,0.9793529278,2.131624E-4,0.001460008219154947
0.97,0.9493472576,3.108618E-4,0.005575498184019075,0.931592679,8.75623E-5,9.357472949466645E-4,0.9730548322,0.003588418,0.005990340557931577,0.9471018249,0.0033975018,0.005828809312372468,0.9809921712,2.302791E-4,0.0015174949752799843
0.98,0.9470588267,2.845059E-4,0.005333909448050276,0.9376470625,3.022769E-4,0.0017386112273881128,0.9723921585,0.0036333869,0.006027758206829468,0.9506274539,0.0035765867,0.005980457089554276,0.9827450991,2.547582E-4,0.0015961146575356046
0.99,0.93984375,8.009169E-4,0.008949396069009349,0.9421875,6.808811E-4,0.002609369847300302,0.968671875,0.0045961261,0.006779473504631463,0.955703125,0.0040148248,0.006336264514680554,0.9828125,4.253965E-4,0.0020625142423750676
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.99,0.01,0.01,0.95,0.047979798,0.02190429136037046

==> tables/acc_rej_sample_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5744331479,0,0,0.4905937552,0.0022420621,0.014973516954944152,0.5074734509,0.0026846675,0.016384954989257676,0.579036504,8.3812E-6,0.0020470955033901083
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.5753185749,0,0,0.4925678551,0.0022642675,0.015047483178259413,0.5095526129,0.0026894685,0.01639959908046535,0.5798849463,9.4434E-6,0.0021729473072304353
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5762223005,0,0,0.4944617659,0.0022802627,0.015100538732111514,0.5114858389,0.0026998437,0.016431201112517613,0.5803796947,1.01104E-5,0.0022483771925546655
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.5761374831,0,0,0.4963115454,0.0022981152,0.015159535612940127,0.5133650601,0.0027175571,0.01648501471033617,0.5807025433,1.01284E-5,0.002250377746068424
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5761808753,0,0,0.4982024133,0.0023183826,0.015226235910427764,0.5152903199,0.0027428544,0.016561565143427718,0.580934763,8.3775E-6,0.0020466435937895977
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5767285824,0,0,0.5001028776,0.0023203189,0.0152325930162924,0.517133972,0.0027663849,0.01663245291591111,0.5813579261,9.4862E-6,0.002177865927921184
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5766243935,0,0,0.5021570295,0.0023228483,0.015240893346520078,0.5188756943,0.0027777905,0.016666704833289633,0.5819229484,1.15238E-5,0.0024003958006962103
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5771664977,0,0,0.5042200625,0.0023344877,0.015279030401174022,0.5206686795,0.0027980391,0.01672734019502204,0.5824778974,9.509E-6,0.0021804815981796314
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5777205229,0,0,0.5062108517,0.0023481333,0.015323620003119367,0.5226096004,0.0028298632,0.016822197240550948,0.583463341,1.00205E-5,0.0022383587737447273
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.5777609944,0,0,0.5082824618,0.0023537971,0.015342089492634306,0.5245525002,0.0028498569,0.016881519185191835,0.5844478011,1.03479E-5,0.0022746318383421965
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5776405931,0,0,0.5102873474,0.0023752277,0.015411773746068296,0.5264373451,0.0028709603,0.016943908344889028,0.5853850245,1.04757E-5,0.0022886349643400977
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5774005651,0,0,0.5123167545,0.0023758726,0.01541386583566887,0.5282551229,0.0028822794,0.016977277166848635,0.586378634,9.6601E-6,0.0021977374729480314
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5772969127,0,0,0.5143336773,0.0023822843,0.015434650303780776,0.5300532162,0.0029106245,0.017060552452954153,0.5877379477,8.177E-6,0.002022003956474863
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5772147775,0,0,0.5164884329,0.0023859409,0.015446491187321474,0.5319816262,0.0029101121,0.017059050676986688,0.589176774,7.3261E-6,0.0019139096112408235
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5767676234,0,0,0.5186285168,0.0023976468,0.015484336601869646,0.5338876307,0.0029266142,0.017107349882433575,0.5902621448,5.4983E-6,0.0016580560907279345
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5762608051,0,0,0.5207142293,0.0024056993,0.015510316889090306,0.5357483983,0.0029326186,0.01712489007263988,0.5916672647,5.5482E-6,0.0016655629678880351
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5758905411,0,0,0.5229121715,0.0024046592,0.01550696359704246,0.5375300407,0.0029498871,0.017175235369566264,0.5933045745,3.5176E-6,0.0013261975720080324
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.5758625269,0,0,0.5249855757,0.0024059025,0.0155109719231259,0.5393626928,0.0029553411,0.017191105549091368,0.5947811007,3.0232E-6,0.0012294714311442947
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5757829547,0,0,0.527087301,0.0024028546,0.01550114382876309,0.5414310783,0.0029621047,0.017210766107294585,0.5966877341,1.8634E-6,9.652460826131335E-4
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5752899647,0,0,0.5292930067,0.002401754,0.015497593361551334,0.5432554096,0.0029577935,0.017198236828233293,0.5988735259,6.403E-7,5.658179919373367E-4
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.5742636323,0,0,0.5316430956,0.0023954078,0.015477105026457627,0.545235303,0.0029748956,0.017247885667524585,0.601062566,2.0633E-6,0.0010157017278709336
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5736066103,0,0,0.5340745479,0.002407488,0.015516081979675153,0.547126165,0.0029764043,0.017252258692704556,0.6032813489,1.8034E-6,9.495788540189804E-4
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.5728256702,0,0,0.5363740742,0.0024055649,0.015509883623032121,0.5490073442,0.002979951,0.01726253457635929,0.6059452295,3.888E-7,4.4090815370097204E-4
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5721053481,0,0,0.5388099283,0.0024247995,0.015571767722387846,0.5509786338,0.0029893657,0.017289782242700457,0.6082730889,1.466E-7,2.7073972741361766E-4
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.5719419718,0,0,0.5413271844,0.002442974,0.015630015994873455,0.5529284298,0.0029947131,0.017305239380025924,0.6107453406,1.84E-8,9.591663046625439E-5
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5708844066,0,0,0.5437540025,0.0024629433,0.015693767234160192,0.555008769,0.0030050922,0.017335201758272096,0.6137987673,3.5E-9,4.183300132670378E-5
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.5704179406,0,0,0.5463177502,0.0024464416,0.015641104820312408,0.55694879,0.0030035874,0.017330860913411083,0.6166258156,3.6E-9,4.242640687119285E-5
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5697099566,0,0,0.5487898231,0.0024516318,0.015657687568731215,0.5588826954,0.0030060105,0.01733785021275706,0.6198171079,4.0E-10,1.4142135623730951E-5
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.569010973,0,0,0.5515083015,0.0024284266,0.01558340976808349,0.560917443,0.0030159639,0.017366530741630578,0.6226926446,5.08E-8,1.5937377450509228E-4
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5684096217,0,0,0.5543103099,0.0024347201,0.015603589651102723,0.563010323,0.0030158341,0.01736615703027011,0.6259883046,1.7E-9,2.9154759474226502E-5
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5674628019,0,0,0.5571786404,0.0024261392,0.015576068823679484,0.5652026117,0.0030213669,0.01738207956488521,0.6295285821,1.11E-8,7.44983221287567E-5
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5661855936,0,0,0.5599739879,0.0024250378,0.015572532870410003,0.5673595369,0.003021394,0.017382157518559083,0.632946074,1.03E-7,2.2693611435820434E-4
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.565146625,0,0,0.5629571676,0.0024126852,0.015532820735462055,0.5694303691,0.0030356164,0.017423020404051647,0.6361891627,2.494E-7,3.531288716601915E-4
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.5651848912,0,0,0.5659330398,0.0024076403,0.015516572753027648,0.5717781693,0.0030407383,0.017437712866084244,0.6401583552,9.407E-7,6.858206762704082E-4
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5643200874,0,0,0.5689383388,0.0024130105,0.015533867837727987,0.5743384361,0.0030432529,0.017444921610600607,0.6439921558,1.6852E-6,9.179324593890336E-4
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5637819171,0,0,0.572105062,0.0024068601,0.015514058463213293,0.5764675707,0.003042912,0.017443944508052072,0.6480260789,1.0464E-6,7.23325652801005E-4
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5632593036,0,0,0.5751730919,0.0023799217,0.015426994846696488,0.5787622511,0.0030288365,0.01740355279820761,0.6519268453,8.533E-7,6.531845068585139E-4
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.5634499192,0,0,0.578167519,0.0023933826,0.015470561075798124,0.5812935501,0.0030135582,0.017359603106062074,0.6558538377,9.256E-7,6.802940540677979E-4
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5630059242,0,0,0.5814119011,0.0023918632,0.015465649679208436,0.5838741243,0.0030080527,0.017343738639635918,0.6601288319,4.784E-7,4.890807704254994E-4
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.5622728467,0,0,0.5847712785,0.0023672665,0.01538592376167255,0.5862423748,0.002978982,0.0172597276919423,0.6643920243,3.76E-8,1.3711309200802087E-4
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.561445117,0,0,0.5882689267,0.0023448559,0.015312922320706784,0.5887327313,0.0029941903,0.017303728788905588,0.6685032547,1.97E-7,3.138470965295043E-4
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5605888367,0,0,0.5917133749,0.0023413853,0.015301585865523874,0.5911351502,0.0029975218,0.017313352650483383,0.6729336679,9.085E-7,6.739807118901845E-4
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5595220923,0,0,0.5951992422,0.0023372655,0.015288117935180904,0.5937301457,0.0030045124,0.017333529357865928,0.6772848666,1.101E-7,2.3462736413300134E-4
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.558049798,0,0,0.59905577,0.0023694629,0.015393059799792892,0.5962194145,0.0029769978,0.0172539786715992,0.6821221113,2.43E-8,1.1022703842524301E-4
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.5561125278,0,0,0.6025998741,0.0023751071,0.015411382481789231,0.5988291264,0.002949529,0.0171741928485737,0.6867424846,1.791E-7,2.9924906014890004E-4
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5549417138,0,0,0.6062028468,0.0023838462,0.01543970919415259,0.6014211744,0.0029203429,0.017089010796415338,0.6918768585,1.0481E-6,7.239129781955839E-4
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5534549952,0,0,0.6101125836,0.0023704716,0.015396335927745926,0.6042197227,0.002894764,0.017014005995061834,0.6969720721,8.71E-7,6.599242380758567E-4
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5524254441,0,0,0.6138957024,0.0023861003,0.015447007153490932,0.6067975014,0.0028821888,0.016977010337512317,0.701946646,2.6331E-6,0.0011474101271995117
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5507503748,0,0,0.6176617682,0.0023785058,0.015422405130199376,0.6099120587,0.0028813273,0.01697447289314163,0.7066927552,1.9537E-6,9.883572228703548E-4
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5493375063,0,0,0.621463263,0.0023865722,0.01544853455833271,0.6125750899,0.0028831074,0.016979715545320538,0.7118344009,4.6361E-6,0.0015225143677482982
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.5474470854,0,0,0.6254282892,0.002380789,0.015429805572333049,0.6153468192,0.0028894938,0.016998511111270893,0.7167030573,8.8154E-6,0.002099452309532179
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5459065437,0,0,0.6292798996,0.0024023963,0.015499665480261177,0.6185597956,0.0028583235,0.01690657712252838,0.721002996,7.7754E-6,0.001971725132973661
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5439065099,0,0,0.6336937487,0.0024402113,0.015621175691989383,0.6213885456,0.0028385538,0.0168480081908812,0.7257047892,7.7608E-6,0.0019698730923589976
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.542222023,0,0,0.637896955,0.0024340239,0.015601358594686554,0.6244520932,0.0028571833,0.016903204725731744,0.7306109667,4.625E-6,0.001520690632574555
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.5411484838,0,0,0.6421086311,0.002431464,0.015593152343256318,0.627537477,0.0028570135,0.016902702446650358,0.7350950837,1.0703E-6,7.315394726192155E-4
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5404469967,0,0,0.6462031305,0.0024275506,0.015580598833164276,0.6303469628,0.0028454584,0.016868486594831204,0.7398064137,1.847E-7,3.038914279804549E-4
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5396172404,0,0,0.6505119622,0.0024544789,0.015666776630819754,0.6331531078,0.0028355962,0.016839228604660014,0.7438755929,1.648E-7,2.8705400188814645E-4
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.5382580757,0,0,0.6548986018,0.0024455793,0.015638348058538663,0.6363378078,0.0028565051,0.016901198478214495,0.7480895221,5.291E-7,5.143442427013255E-4
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.5366318822,0,0,0.6595895171,0.0024704703,0.015717729797906567,0.6396778345,0.0028370074,0.01684341829914581,0.7530609965,1.8181E-6,9.534411360959836E-4
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5353358984,0,0,0.6644018054,0.002461752,0.01568997131928545,0.643344301,0.0028032192,0.016742816967284805,0.7583838999,2.2237E-6,0.001054442980914568
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5333931446,0,0,0.6692129076,0.0024679328,0.015709655629580172,0.6468822479,0.0027913639,0.01670737531750574,0.762265265,3.3409E-6,0.0012924588968319264
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5336762071,0,0,0.6739794195,0.0024650896,0.015700603810045014,0.6503789961,0.0028077256,0.016756269274513343,0.7674066126,3.6641E-6,0.0013535324155704584
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.5331961513,0,0,0.6784419477,0.0024945819,0.015794245471056855,0.6540424824,0.0027528661,0.016591763317984017,0.7719361484,2.3514E-6,0.0010842970072816765
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.5313749909,0,0,0.6831923664,0.0025388554,0.01593378611630017,0.6576580226,0.0027235656,0.016503228775000364,0.7768030465,6.0764E-6,0.001743043315583408
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.5293909907,0,0,0.6881612957,0.0025767503,0.01605225934253493,0.6611450613,0.0027188151,0.01648882985538998,0.7821244001,6.4286E-6,0.0017928468980925281
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.5283794999,0,0,0.6928355336,0.0026258575,0.01620449783239209,0.6649764001,0.0027354972,0.01653933855993038,0.786034137,1.2918E-5,0.002541456275445242
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.5279007554,0,0,0.6977492332,0.0026861379,0.0163894414181814,0.6680341661,0.0027444544,0.016566394900520753,0.7905106246,1.64512E-5,0.0028680306832389365
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.5276795626,0,0,0.7021924973,0.0027666244,0.016633172878317594,0.6716453433,0.0027335319,0.016533396202837454,0.7953771055,2.19287E-5,0.0033112459890500432
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.5257184505,0,0,0.7068560421,0.00282788,0.01681630161480223,0.6748523235,0.0027651764,0.016628819561231637,0.8001261055,1.74463E-5,0.002953497926188539
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.5241752863,0,0,0.7114875615,0.0028584032,0.016906812827969676,0.6782868147,0.0027529196,0.01659192454177634,0.8048487902,2.30499E-5,0.003394841675247905
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.5225966573,0,0,0.7161688507,0.0029832209,0.017272003068549983,0.6820432842,0.0027125105,0.016469700968748644,0.8090457618,1.7338E-5,0.0029443165590676557
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.5200235248,0,0,0.7208317935,0.0030323032,0.01741350969793281,0.6859651685,0.0026939038,0.016413116096585682,0.8127709627,2.09063E-5,0.003233133155315444
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.5206888914,0,0,0.7256039023,0.0031171115,0.017655343383803104,0.6898803651,0.0026881754,0.016395656132036925,0.8176102936,2.09769E-5,0.003238587655136109
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.5264698863,0,0,0.7302603424,0.0032033703,0.01789796161578184,0.6934161603,0.0026765601,0.01636019590347255,0.8213183582,2.10526E-5,0.003244425989293021
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.536334455,0,0,0.7350259185,0.0032880945,0.018133103705653922,0.6971936405,0.0026938146,0.016412844360439174,0.8259814084,3.18634E-5,0.0039914533693881475
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.5461637378,0,0,0.7399142742,0.0033139799,0.018204339867185518,0.7009858549,0.0027171715,0.016483845121815482,0.8309472799,2.23559E-5,0.0033433441342464285
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.5571160316,0,0,0.7444851995,0.0033272885,0.018240856613657156,0.7047320962,0.0026258611,0.01620450894041532,0.834376961,3.76447E-5,0.0043384732337540125
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.567848146,0,0,0.7487421751,0.0033705606,0.018359086578585548,0.7088281989,0.002611146,0.01615904081311759,0.8382586837,4.28589E-5,0.0046291953944503144
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.5785245299,0,0,0.7526697397,0.0033904447,0.01841316023935055,0.7126873791,0.0025837311,0.016073988615150876,0.841579318,3.38633E-5,0.00411480862252426
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.5900627375,0,0,0.7568460047,0.0034385575,0.01854334786385673,0.7169632673,0.0026134795,0.016166259616868708,0.8446147442,6.05778E-5,0.005503535227469703
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.5980508924,0,0,0.7610611796,0.0034588449,0.018597970050518952,0.7210828424,0.0025371796,0.01592852661108365,0.8478072584,5.98055E-5,0.00546834069896893
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6062406898,0,0,0.7653903365,0.003524365,0.018773292199292056,0.7253743291,0.0024814393,0.01575258486725274,0.8515259027,4.39216E-5,0.004686235162686568
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.6132155657,0,0,0.7693331659,0.0035406886,0.018816717567099742,0.7296260476,0.0025478704,0.01596204999365683,0.8560450375,3.28734E-5,0.0040542200236297
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.619004786,0,0,0.7733830512,0.0035721253,0.018900066931098417,0.7336633742,0.0025863161,0.016082027546301492,0.8602288961,3.38613E-5,0.004114687108395972
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.624742806,0,0,0.7771910548,0.0035353661,0.018802569239335352,0.7385680974,0.0025405837,0.01593920857508302,0.8645590544,3.05595E-5,0.003908932079225731
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.6286553741,0,0,0.7816605449,0.0035687686,0.018891184716687305,0.7423512161,0.0025885707,0.016089035707586703,0.8680382073,4.1505E-5,0.004555491191957241
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.6303212643,0,0,0.7851717055,0.0035399568,0.018814772919171784,0.7460990667,0.0025201044,0.015874836692073402,0.8722899258,5.12902E-5,0.0050640991301513835
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.6315789223,0,0,0.7895079732,0.0034356108,0.01853540072401997,0.7501971543,0.0024327131,0.015597157112756157,0.8759643435,5.11557E-5,0.005057454893521048
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.6338133812,0,0,0.7939592361,0.0034016299,0.018443508071947702,0.7547035694,0.0024189637,0.01555301803509531,0.8788105547,2.2665E-5,0.003366377875402582
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.640814662,0,0,0.7986628234,0.0033609296,0.018332838296346805,0.7593087912,0.00245311,0.015662407222390817,0.8817115724,1.65896E-5,0.00288006944360722
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.6511999965,0,0,0.8032914281,0.0031246423,0.01767665777232789,0.7656914234,0.0024999712,0.01581129722698299,0.8844571412,7.5493E-6,0.001942845850807521
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.6598097086,0,0,0.8098739982,0.002877591,0.01696346367933153,0.7709436834,0.0024974603,0.015803355023538513,0.88827461,2.41001E-5,0.0034713181934245096
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.6682339311,0,0,0.8162503719,0.0027326806,0.01653082151618606,0.7771084487,0.0026925023,0.01640884608983825,0.8918601274,1.10531E-5,0.0023508615442003385
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.6712375879,0,0,0.8224545836,0.0027453235,0.016569017774147026,0.7821391881,0.0027484784,0.016578535520364878,0.8928694129,9.9308E-6,0.002228317751129762
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.6733854413,0,0,0.8308103621,0.0029510515,0.01717862479944189,0.7876182675,0.0031885505,0.017856512817456826,0.8946935236,7.61453E-5,0.00617030388230596
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.6796914935,0,0,0.8419023156,0.0034588573,0.018598003387460708,0.7930077136,0.0034382367,0.018542482843459773,0.8982005119,2.114701E-4,0.010282754981034996
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.6792323589,0,0,0.8494859457,0.0040896692,0.020222930549255218,0.798903358,0.0043857305,0.020942135755457225,0.9023303688,2.557923E-4,0.011309118002744511
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.6772867441,0,0,0.8601233363,0.0043690675,0.020902314465149546,0.806577599,0.0052913888,0.023003018932305382,0.9203494489,6.39046E-5,0.005652636552972427
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.6878849864,0,0,0.8681724846,0.0049020831,0.022140648364490145,0.8174537957,0.0077361155,0.027813873336879923,0.9558521509,2.1082E-6,0.0010266937225872183
1.0,1.0,0.0,0.0,0.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_sample_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.501499638,2.160592E-4,0.004648216862410789,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.5054303646,2.079675E-4,0.004560345381656964,0.664240855,1.886699E-4,0.0013735716217219982,0.8565940177,1.142535E-4,0.00106889428850565,0.8554783881,9.95416E-5,9.97705367330456E-4,0.852438125,9.62052E-5,9.808424950011087E-4
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.5083582073,2.13924E-4,0.004625191887911246,0.6695895553,2.087278E-4,0.0014447414993693508,0.8614179105,1.084666E-4,0.0010414729953292117,0.85997015,9.67125E-5,9.834251369575623E-4,0.8570223892,9.65868E-5,9.827858362837756E-4
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.5117647052,2.137128E-4,0.004622908175596829,0.675678736,2.369253E-4,0.0015392377983924383,0.8659162921,1.037032E-4,0.0010183476812955386,0.8643665147,9.69513E-5,9.846385123485674E-4,0.8617345434,9.63003E-5,9.813271625711785E-4
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.5150476158,2.291035E-4,0.004786475738996282,0.6820190489,2.376193E-4,0.0015414905124586397,0.8701333326,1.03427E-4,0.0010169906587574932,0.8683161891,9.82217E-5,9.91068615182622E-4,0.8659428591,9.95688E-5,9.978416708075486E-4
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.5179753721,2.387976E-4,0.004886692132721275,0.6876828372,2.570748E-4,0.0016033552320056836,0.8740338719,9.9677E-5,9.983836937770968E-4,0.8720900708,9.26315E-5,9.624525962352639E-4,0.8698460358,9.8475E-5,9.923457058908453E-4
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.5216731429,2.475618E-4,0.004975558260135238,0.688988328,2.844367E-4,0.0016865251258134284,0.8777081728,9.85778E-5,9.928635354367688E-4,0.8759455246,8.93747E-5,9.453819334004644E-4,0.8738249052,9.76467E-5,9.881634480185958E-4
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.5252851009,2.559305E-4,0.005058957402469406,0.6922532499,4.358708E-4,0.002087751900969078,0.881077466,9.53212E-5,9.763257653058225E-4,0.8792685825,8.72077E-5,9.33850630454357E-4,0.8776012576,9.35075E-5,9.669927610897613E-4
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.5288155854,2.648038E-4,0.00514590905477351,0.6962639093,5.898233E-4,0.0024286278018667245,0.8841852182,9.38061E-5,9.685354923801192E-4,0.8823449928,8.98426E-5,9.478533641866763E-4,0.8809976143,9.15184E-5,9.566524969914624E-4
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.5324758887,2.624891E-4,0.005123369008767571,0.7012861729,7.532692E-4,0.0027445750126385685,0.8872829568,9.13878E-5,9.559696647906773E-4,0.8853295833,9.14373E-5,9.562285291707209E-4,0.884405145,9.29402E-5,9.640549776854015E-4
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.5358390868,2.737564E-4,0.00523217354452239,0.7058106482,9.759177E-4,0.0031239681496455754,0.8901259649,9.14583E-5,9.563383292538263E-4,0.8880820811,9.26033E-5,9.623060843619352E-4,0.8877366912,9.04479E-5,9.510410085795459E-4
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.5389893234,2.680631E-4,0.005177481047768307,0.7115858734,0.0011678342,0.003417358921740589,0.8928718191,9.04548E-5,9.510772839259699E-4,0.890862782,8.83513E-5,9.399537222650912E-4,0.8909326231,8.60255E-5,9.274993261453077E-4
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.5418952703,2.534301E-4,0.00503418414442698,0.7195344925,0.0012343993,0.003513401912676658,0.8956525367,9.27694E-5,9.631687287282536E-4,0.8932959294,8.7814E-5,9.370912442233147E-4,0.8942726523,8.32944E-5,9.126576576131929E-4
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.5456494331,2.697637E-4,0.0051938781271801135,0.7276586771,0.0012596187,0.0035491107336909056,0.8979907507,9.08323E-5,9.530598092459885E-4,0.8957040769,8.69287E-5,9.323556188493745E-4,0.8971584707,8.21132E-5,9.061633406842279E-4
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.5493622482,2.787245E-4,0.005279436522963412,0.7355016947,0.0012552017,0.0035428825834340036,0.9003188777,9.38884E-5,9.689602675032656E-4,0.8978613955,9.04281E-5,9.509369064243958E-4,0.9000255132,7.77857E-5,8.819620173227416E-4
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.552925992,2.794553E-4,0.0052863531853254,0.7439758956,0.0012627756,0.0035535554026917887,0.9027323568,9.4571E-5,9.724762207889712E-4,0.8999569708,8.97724E-5,9.474829813775021E-4,0.9025559384,7.80832E-5,8.836469883386691E-4
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.55716151,2.951952E-4,0.005433186910092455,0.7524597287,0.0012780308,0.0035749556640607446,0.9048410982,9.39195E-5,9.69120735512351E-4,0.901815412,8.77675E-5,9.368431031928451E-4,0.9050326484,8.10691E-5,9.003838070511931E-4
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.561409688,3.310845E-4,0.0057539942648563705,0.7610572696,0.0012959349,0.0035999095821978642,0.9069559479,9.33564E-5,9.66211157045912E-4,0.9036916274,8.90693E-5,9.437653310013036E-4,0.9073524231,8.02321E-5,8.957237297292062E-4
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.5648974061,2.866656E-4,0.005354116173562169,0.7703835726,0.001328091,0.0036442982863646054,0.9089830518,9.7188E-5,9.858397435689027E-4,0.9055887598,8.90021E-5,9.434092431177469E-4,0.9099197149,8.14739E-5,9.026289381578678E-4
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.5688487589,2.298217E-4,0.004793972256907626,0.7795485318,0.0013559219,0.0036822844811339604,0.910713321,1.015772E-4,0.0010078551483224164,0.9071557552,8.67517E-5,9.31405926543309E-4,0.9123702019,8.07776E-5,8.987635951683846E-4
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.5724405885,2.490015E-4,0.004990005010017525,0.7888025582,0.0013748497,0.003707896573530605,0.9122577667,1.013783E-4,0.0010068679158658298,0.9086334562,9.29854E-5,9.642893756544247E-4,0.9145886648,7.97527E-5,8.930436719444351E-4
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.5758796215,2.697021E-4,0.0051932850874951975,0.7987037063,0.0014046446,0.0037478588553999737,0.9139212948,1.097361E-4,0.0010475499988067396,0.9104212976,9.39847E-5,9.694570645469555E-4,0.9169583356,7.98999E-5,8.938674398365788E-4
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.5800281286,2.614492E-4,0.0051132103418498245,0.8085794568,0.001433458,0.003786103537939764,0.9155039841,1.1261E-4,0.001061178590059185,0.9118330973,9.31214E-5,9.649943005013035E-4,0.9189123309,8.04536E-5,8.969593078841426E-4
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.5829534709,2.649512E-4,0.005147341061169349,0.8183760643,0.0014634943,0.003825564402803853,0.9168518513,1.151107E-4,0.0010728965467369162,0.9130199414,9.2006E-5,9.591975813147154E-4,0.9210683727,8.14317E-5,9.023951462635424E-4
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.5875842154,2.77592E-4,0.005268700029419021,0.8259865284,0.0013021828,0.003608577004859395,0.918233878,1.180711E-4,0.0010866052641138823,0.9142107761,9.02283E-5,9.498857826075722E-4,0.9230125111,8.20182E-5,9.056390009269698E-4
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.5920526624,2.494517E-4,0.004994513990369834,0.8309117496,9.833644E-4,0.003135864155221013,0.9195416844,1.215693E-4,0.0011025846906247156,0.9153534853,8.99399E-5,9.483664903401005E-4,0.9247196442,8.45473E-5,9.194960576315703E-4
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.5974308252,2.555415E-4,0.0050551112747396565,0.8348320246,6.82036E-4,0.0026115818960928644,0.9209733206,1.231202E-4,0.001109595421764167,0.9166353756,9.24391E-5,9.614525469309444E-4,0.9263339931,8.53065E-5,9.236151796067451E-4
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.6022545099,2.262622E-4,0.00475670263943417,0.8396292686,4.415116E-4,0.0021012177421676223,0.9224048072,1.260455E-4,0.0011226998708470577,0.9179709411,9.16584E-5,9.573839355243015E-4,0.9282414824,8.58879E-5,9.267572497693233E-4
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.6067546964,1.908739E-4,0.004368911763814875,0.8451498091,2.937267E-4,0.0017138456756662778,0.9236871511,1.312577E-4,0.0011456775288011894,0.9192585081,9.44819E-5,9.720180039484866E-4,0.9296038634,8.84838E-5,9.406582801421566E-4
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.611637485,1.543681E-4,0.003928970603096949,0.8518022597,2.4676E-4,0.0015708596372687154,0.9249021643,1.306909E-4,0.0011432012071372214,0.9203604567,9.71662E-5,9.857291717302475E-4,0.9310916591,9.01604E-5,9.495283039488607E-4
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.6165099323,1.532275E-4,0.003914428438482431,0.8565830767,2.060172E-4,0.0014353299272292764,0.9257889265,1.323932E-4,0.0011506224402470168,0.9216353178,9.68439E-5,9.840929834116286E-4,0.9326698023,9.14792E-5,9.564475939642485E-4
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.6223105431,1.05411E-4,0.003246706023033191,0.861420244,1.829973E-4,0.0013527649463229005,0.9268362498,1.343078E-4,0.0011589124211949754,0.9228192884,9.98906E-5,9.994528503136104E-4,0.934117645,9.15753E-5,9.569498419457521E-4
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.6267204285,8.80029E-5,0.0029665282739256,0.8677957058,2.544573E-4,0.0015951717775838437,0.9279516178,1.371355E-4,0.0011710486753333527,0.9240537721,1.012998E-4,0.0010064780176437039,0.9356989259,9.43472E-5,9.713248684142706E-4
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.6292030513,5.80051E-5,0.0024084247964177748,0.8762554586,3.178211E-4,0.0017827537687521515,0.9291703099,1.414536E-4,0.0011893426755985846,0.9251310015,1.059615E-4,0.001029376024589654,0.9369050217,9.81388E-5,9.90650291475251E-4
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.6283656478,6.49201E-5,0.002547942307039153,0.8859279811,3.066925E-4,0.001751263829352962,0.9304542959,1.426931E-4,0.0011945421717126608,0.9261828285,1.074588E-4,0.0010366233645832993,0.9380831075,1.056543E-4,0.0010278827754175083
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.626434195,8.04736E-5,0.0028367869148034366,0.8950506091,2.537785E-4,0.0015930426861826396,0.9314791828,1.426547E-4,0.0011943814298623367,0.9272553277,1.112912E-4,0.0010549464441382795,0.9390157509,1.078536E-4,0.0010385258783487295
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.6222285748,6.53388E-5,0.0025561455357627823,0.9038857162,1.869063E-4,0.0013671367890595294,0.9323199981,1.458393E-4,0.0012076394329434594,0.9282285672,1.139558E-4,0.0010675008196718164,0.9401599985,1.090816E-4,0.0010444213709035258
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.6186303079,4.58446E-5,0.002141135212918605,0.910330826,1.642493E-4,0.0012815978308346188,0.9332559478,1.451425E-4,0.0012047510116202434,0.9291178203,1.169814E-4,0.0010815794006914148,0.9413348806,1.083257E-4,0.0010407963297398776
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.6142688751,4.71884E-5,0.0021722891151962254,0.9130306602,1.486613E-4,0.001219267402992469,0.9342216969,1.48321E-4,0.0012178710933428054,0.9298997617,1.174013E-4,0.00108351880463608,0.9423525918,1.113469E-4,0.001055210405559005
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.6085731447,4.49241E-5,0.0021195306084130987,0.9153477192,1.463897E-4,0.001209916112794602,0.9352577949,1.511508E-4,0.0012294340161228662,0.9309352469,1.16272E-4,0.0010782949503730416,0.9432853717,1.135855E-4,0.0010657649834743118
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.603290683,4.55522E-5,0.002134296136903218,0.916879952,1.501241E-4,0.001225251402774141,0.9361486882,1.47869E-4,0.0012160139801827938,0.9317733079,1.162731E-4,0.0010783000510062122,0.9441560036,1.152798E-4,0.0010736843111455062
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.5975216806,4.42056E-5,0.0021025127823630467,0.9198265254,1.269525E-4,0.001126732000078102,0.9371747226,1.480062E-4,0.0012165779876358112,0.9326270145,1.143461E-4,0.0010693273586699257,0.9450495666,1.169524E-4,0.0010814453291775779
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.5930643141,4.12749E-5,0.0020316225043053643,0.9220680952,1.270575E-4,0.0011271978530852514,0.9380264848,1.465906E-4,0.0012107460509950053,0.9334804541,1.126437E-4,0.0010613373638951942,0.9459457743,1.160357E-4,0.001077198681766739
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.5881334126,3.09449E-5,0.001759116255396442,0.9228992939,1.43529E-4,0.001198035892617579,0.9387235391,1.503835E-4,0.001226309504162795,0.934336108,1.132557E-4,0.0010642166132888548,0.9469211036,1.109344E-4,0.0010532540054516764
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.5827023506,2.74626E-5,0.0016571843590862184,0.925,1.434867E-4,0.0011978593406573245,0.9395365524,1.489499E-4,0.0012204503267237057,0.9352415115,1.123735E-4,0.0010600636773326403,0.9476892972,1.108303E-4,0.0010527597066757447
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.5765292585,2.6078E-5,0.0016148684156921268,0.927925539,1.402091E-4,0.001184099235706197,0.9402194136,1.470048E-4,0.0012124553600029982,0.9359242022,1.123487E-4,0.0010599466967730028,0.9484441489,1.089528E-4,0.0010438045794112995
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.5708192408,3.27445E-5,0.001809544141489784,0.9295870006,1.225442E-4,0.0011069968382972013,0.9410968137,1.446024E-4,0.0012025073804347315,0.9367027789,1.147327E-4,0.0010711335117528534,0.9490724409,1.100476E-4,0.0010490357477226408
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.5644137919,3.34206E-5,0.0018281301923003188,0.9305517316,1.216594E-4,0.0011029932003416884,0.9417862052,1.480881E-4,0.0012169145409600462,0.9377172428,1.132724E-4,0.0010642950718668203,0.9497586179,1.081672E-4,0.001040034614808565
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.5577355802,4.78549E-5,0.0021875762843841583,0.93136428,1.154143E-4,0.0010743104765383235,0.9425105494,1.427308E-4,0.0011946999623336397,0.9385232109,1.118575E-4,0.0010576270609245965,0.9504219407,1.060962E-4,0.001030030096647666
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.5499641597,5.52464E-5,0.0023504552750477936,0.9314695239,1.177556E-4,0.0010851525238416949,0.9433835107,1.469557E-4,0.0012122528614113477,0.9392473119,1.095357E-4,0.001046593044119824,0.9510680991,1.070571E-4,0.001034684009734373
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.5411119282,5.89899E-5,0.002428783646190002,0.9321872711,1.350978E-4,0.0011623157918569291,0.9441916627,1.444897E-4,0.0012020386849016134,0.9398463827,1.119444E-4,0.0010580378065078771,0.95190198,1.103714E-4,0.0010505779361856026
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.5322388113,6.21024E-5,0.0024920353127514065,0.9326865673,1.353679E-4,0.0011634771162339205,0.9448806006,1.4616E-4,0.001208966500776593,0.9406492567,1.118048E-4,0.0010573778889309158,0.9523432815,1.115411E-4,0.0010561302003067614
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.5232292414,6.3935E-5,0.002528537126482425,0.9332825661,1.119122E-4,0.0010578856270882972,0.9455521709,1.445161E-4,0.0012021484933235163,0.9412261981,1.12684E-4,0.0010615272017240067,0.9531150067,1.071093E-4,0.0010349362299195057
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.5138521314,5.58576E-5,0.0023634212489524586,0.9347081721,8.25581E-5,9.086148799133767E-4,0.946194548,1.417989E-4,0.0011907934329681198,0.9422256768,1.102961E-4,0.0010502195008663666,0.9539999956,1.044453E-4,0.0010219848335469564
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.5037360847,5.75788E-5,0.002399558292686385,0.9361685097,8.42585E-5,9.179242888168937E-4,0.9468282986,1.422176E-4,0.0011925502085866238,0.9429093808,1.075148E-4,0.0010368934371477137,0.9546502417,1.05E-4,0.00102469507659596
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.4931762785,6.06309E-5,0.0024623342583816685,0.9363931775,8.03696E-5,8.964909369313222E-4,0.9476441944,1.420653E-4,0.0011919114900025085,0.9433712471,1.06136E-4,0.0010302232767706232,0.9552152717,1.092069E-4,0.0010450210524195194
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.4824605137,6.77473E-5,0.00260283115088167,0.9379052341,6.66494E-5,8.163908377731832E-4,0.9483956772,1.420035E-4,0.0011916522143645772,0.9440897733,1.022047E-4,0.0010109634019092877,0.9557273483,1.140142E-4,0.001067774320725124
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.4710884392,6.42736E-5,0.002535223855993786,0.9380102038,7.81648E-5,8.841085906154288E-4,0.9492857164,1.451491E-4,0.0012047784028608747,0.9448979598,1.060515E-4,0.00102981308983718,0.9562670088,1.207212E-4,0.0010987319964395322
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.459442991,6.97621E-5,0.0026412515972546046,0.9381201148,8.17132E-5,9.039535386290603E-4,0.9500174087,1.43952E-4,0.001199799983330555,0.9453959972,1.083493E-4,0.0010409096982927962,0.9567972159,1.283478E-4,0.0011329068805510892
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.4462979466,7.00369E-5,0.00264644856364147,0.939875102,9.81807E-5,9.908617461583627E-4,0.9505619973,1.471163E-4,0.0012129150835899437,0.9462176639,1.040178E-4,0.0010198911706647922,0.9573059773,1.358442E-4,0.0011655222005607616
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.4339122504,5.27409E-5,0.0022965386998698716,0.9413162708,9.94844E-5,9.974186683634912E-4,0.9511060315,1.462861E-4,0.0012094879081660966,0.9473400366,1.078583E-4,0.001038548506329868,0.9579341817,1.407242E-4,0.0011862723127511658
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.4324273616,2.36571E-5,0.0015380864735118113,0.9435801208,8.44785E-5,9.191218635197403E-4,0.9520899701,1.379336E-4,0.0011744513612747017,0.9479381442,1.07184E-4,0.0010352970588193516,0.9585848147,1.4676E-4,0.0012114454176726248
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.435996154,5.51685E-5,0.002348797564712634,0.9438883603,7.67934E-5,8.763184352733885E-4,0.9530606335,1.390226E-4,0.001179078453708658,0.9487969184,1.051345E-4,0.001025351159359563,0.9590856642,1.539683E-4,0.001240839635085856
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.4402173907,1.185273E-4,0.0034427794004263474,0.9438735247,6.26648E-5,7.916110155878328E-4,0.9537845832,1.422396E-4,0.0011926424443226898,0.9494268769,1.019502E-4,0.0010097039169974533,0.9595355755,1.569456E-4,0.0012527793101739827
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.4439593911,2.121043E-4,0.004605478259638189,0.9448731005,5.61267E-5,7.491775490496228E-4,0.9548121798,1.392262E-4,0.0011799415239748113,0.9502639562,1.073476E-4,0.0010360868689448775,0.9599187791,1.592983E-4,0.0012621343034717027
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.4468129545,3.761417E-4,0.006133039213962356,0.9464994788,4.41121E-5,6.641694061005821E-4,0.9556426305,1.403648E-4,0.0011847565150696576,0.9508046001,1.073063E-4,0.0010358875421588966,0.9603657264,1.60369E-4,0.001266368824632066
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.4505376309,5.336518E-4,0.007305147500222018,0.9465591311,5.39689E-5,7.346352836612192E-4,0.956290313,1.423502E-4,0.0011931060304935183,0.9515698802,1.074898E-4,0.001036772877731666,0.9607419306,1.56648E-4,0.0012515909875035055
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.4542635679,7.164228E-4,0.008464176274156866,0.9470653355,6.5625E-5,8.100925873009825E-4,0.9572314495,1.404706E-4,0.0011852029362096604,0.9524141771,1.149935E-4,0.0010723502226418383,0.9610741985,1.576795E-4,0.0012557049812754587
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.4559999973,9.700137E-4,0.009848927352762838,0.9467428565,6.21714E-5,7.884884273088603E-4,0.9578514272,1.421768E-4,0.001192379134336055,0.9530971438,1.088414E-4,0.0010432708181483848,0.9612914276,1.654859E-4,0.0012864132306533542
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.4573113233,0.0011884538,0.010901622814975758,0.9465801895,5.44042E-5,7.37592028156487E-4,0.95850236,1.360474E-4,0.001166393587087995,0.9538325477,1.125243E-4,0.0010607747168932713,0.9616627383,1.692762E-4,0.0013010618740090726
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.4580998868,0.0017224308,0.0131241411147549,0.947259438,4.84805E-5,6.962793979430957E-4,0.9590621215,1.374461E-4,0.001172374087055834,0.9543970788,1.125526E-4,0.001060908101580905,0.9620462865,1.745757E-4,0.0013212709790198225
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.4576292515,0.0025151587,0.015859251873906285,0.9476670921,6.51103E-5,8.069095364413534E-4,0.9596847385,1.375112E-4,0.0011726516959438553,0.9552332938,1.137721E-4,0.0010666400517512925,0.9626860023,1.771425E-4,0.0013309489096129873
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.4557441175,0.0034155589,0.018481230749059975,0.9485639751,8.33964E-5,9.132162942041716E-4,0.9603524822,1.338864E-4,0.0011570929089749016,0.9557963455,1.072158E-4,0.0010354506265389963,0.9631984335,1.793699E-4,0.001339290483801031
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.4535859227,0.0045023812,0.021218815235540367,0.9496617079,6.29899E-5,7.936617667495392E-4,0.9610013539,1.334806E-4,0.0011553380457684235,0.956008116,1.065918E-4,0.0010324330486767652,0.9635723984,1.828018E-4,0.0013520421591059948
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.4495077372,0.0061736974,0.024846926168039376,0.9503516197,7.07962E-5,8.41404777737802E-4,0.9620112509,1.289797E-4,0.0011356922998770399,0.9568917036,1.049173E-4,0.0010242914624265889,0.9639662439,1.801034E-4,0.0013420260802234807
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.4472222239,0.0084439315,0.029058443695421817,0.9516081929,8.28601E-5,9.102752331026039E-4,0.9625292414,1.29007E-4,0.001135812484523744,0.9579532176,1.122731E-4,0.001059590015052992,0.9647807026,1.898665E-4,0.001377920534718893
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.4435312092,0.0105879242,0.03253909064494581,0.9520548046,5.67591E-5,7.533863550662435E-4,0.963378998,1.160137E-4,0.0010770965602024732,0.9585996938,1.142904E-4,0.0010690668828469059,0.9655251139,1.864766E-4,0.0013655643522002177
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.4360890299,0.0140161021,0.0374380850204708,0.9519872844,7.34673E-5,8.571306784849088E-4,0.9640540534,1.237167E-4,0.001112280090624659,0.9595389491,1.223114E-4,0.001105944844917684,0.9662321162,1.877592E-4,0.0013702525314700207
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.4315614611,0.0165271648,0.04065361582934537,0.9521594703,9.3082E-5,9.647901326195246E-4,0.9646013308,1.218404E-4,0.0011038133900256872,0.9605647856,1.233413E-4,0.0011105912839564339,0.9669435221,1.847093E-4,0.001359077996290132
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.426956521,0.0194481806,0.044100091383125276,0.9539130509,7.67904E-5,8.763013180407753E-4,0.9653913021,1.180805E-4,0.0010866485172308477,0.9612521732,1.253872E-4,0.001119764260904946,0.9674434775,1.938221E-4,0.001392200057463007
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.4186471596,0.0236965514,0.048679103730450916,0.9553930461,3.87688E-5,6.226459668222384E-4,0.9661243099,1.204155E-4,0.0010973399655530643,0.962285189,1.179982E-4,0.0010862697639168642,0.9679890251,1.950931E-4,0.0013967573160717649
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.4086538523,0.0269405409,0.051904278147374326,0.9571153939,2.30524E-5,4.801291492921462E-4,0.9668653804,1.219185E-4,0.0011041671069181513,0.9629423052,1.229645E-4,0.0011088935927310607,0.9687307662,1.872737E-4,0.0013684798135157128
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.3987829611,0.0290313658,0.05388076261524145,0.9580121636,4.94183E-5,7.029815075803915E-4,0.9677687597,1.136982E-4,0.00106629358058651,0.9638539553,1.279519E-4,0.0011311582559483,0.9695334661,1.765434E-4,0.0013286963535736824
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.3892473102,0.0303511001,0.05509183251626325,0.9591397643,5.75531E-5,7.586375946392322E-4,0.9684946233,1.159826E-4,0.0010769521809254113,0.9647096741,1.248323E-4,0.0011172837598390124,0.9705806482,1.658283E-4,0.0012877433750557602
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.3789954379,0.0307946978,0.055492970545826796,0.9611872077,7.52927E-5,8.677136624486213E-4,0.9692465788,1.219904E-4,0.0011044926437056971,0.9650684953,1.328415E-4,0.001152568869959622,0.9718036526,1.588386E-4,0.0012603118661664659
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.37153285,0.029910171,0.05469019199088626,0.9630170286,7.60382E-5,8.719988532102552E-4,0.9700973201,1.199886E-4,0.0010953930801315115,0.9661313862,1.29961E-4,0.0011400043859564751,0.9726520717,1.60271E-4,0.001265981832413088
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.3618798941,0.0291246545,0.0539672627617892,0.9634464681,1.045298E-4,0.0010223981611877048,0.970678854,1.248922E-4,0.00111755178850915,0.9670235008,1.3602E-4,0.0011662761251093156,0.9734986937,1.705492E-4,0.001305944868667893
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.3528089911,0.0269259632,0.05189023337777544,0.9626404583,1.543891E-4,0.001242534104159721,0.9720224786,1.265527E-4,0.0011249564436012624,0.9684550637,1.345124E-4,0.0011597948094382903,0.9743820286,1.75706E-4,0.0013255413988254006
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.3477203622,0.0241707556,0.0491637626713009,0.9613981783,2.03353E-4,0.001426018933955647,0.9734042567,1.238119E-4,0.00111270795809143,0.9690577501,1.404237E-4,0.001185005063280322,0.9751671749,1.737714E-4,0.0013182238049739507
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.3395348877,0.0217186723,0.04660329634264083,0.9591362119,2.257763E-4,0.0015025854385025833,0.974817273,1.340499E-4,0.0011577992053892591,0.9691694331,1.456224E-4,0.0012067410658463563,0.9755481702,1.729238E-4,0.0013150049429564894
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.3416058347,0.0212116898,0.046056150295047456,0.9598540068,2.782365E-4,0.0016680422656515633,0.9761313885,1.222788E-4,0.0011057974498071515,0.9700364959,1.548047E-4,0.0012442053689001667,0.9768978137,1.867616E-4,0.0013666074783931193
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.3441295534,0.0224484189,0.047379762451916115,0.9603238881,3.453037E-4,0.0018582349151816087,0.9765182048,1.384131E-4,0.0011764909689411134,0.9707287353,1.615441E-4,0.001271,0.9783805579,2.080235E-4,0.0014423019794758654
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.3493150696,0.0248685864,0.04986841324927032,0.9643835604,2.956106E-4,0.0017193330102106457,0.9768949771,1.58302E-4,0.0012581812270098453,0.9713242006,1.676784E-4,0.0012949069464637218,0.9781278509,2.444305E-4,0.001563427324821976
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.3552083343,0.0240692516,0.04906042356115569,0.9619791567,3.137657E-4,0.0017713432755962352,0.9775,1.802311E-4,0.0013425017690863576,0.9723958343,1.84407E-4,0.001357965389838784,0.9795833331,2.453353E-4,0.0015663182946004301
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.3593939468,0.0216308568,0.046508984938396586,0.9648484826,2.758905E-4,0.0016609951836173396,0.9783636463,1.983138E-4,0.001408239326251046,0.9747878879,2.016271E-4,0.0014199545767382843,0.9804848564,2.55692E-4,0.0015990372103237623
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.3591240913,0.0227183124,0.0476637308653026,0.9613138735,3.913073E-4,0.001978148882162311,0.9799270105,2.468881E-4,0.0015712673228957573,0.9754014611,2.202806E-4,0.0014841852984044815,0.9809489119,2.625167E-4,0.0016202367111011896
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.3718181834,0.0243057864,0.04930089897760486,0.9590909183,4.637283E-4,0.002153435162710965,0.9806363708,2.698974E-4,0.0016428554409929073,0.9758181882,2.023878E-4,0.0014226306618374286,0.9813636422,3.211872E-4,0.0017921696348281318
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.3927710816,0.0305866022,0.05530515545588856,0.9734939814,4.128969E-4,0.0020319864664903654,0.980602414,4.307703E-4,0.0020755006624908604,0.9768674791,1.98472E-4,0.0014088009085743804,0.9806024146,4.190403E-4,0.0020470473858706837
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.4163636357,0.0353682283,0.05947119327876312,0.9690909147,7.382921E-4,0.0027171531057340144,0.9841818202,4.050756E-4,0.0020126490006953522,0.9783636355,2.650975E-4,0.0016281815009390078,0.9789090914,6.592872E-4,0.002567658855845145
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.3928571425,0.0430839006,0.06563832767522342,0.9678571463,0.0012613382,0.003551532345340529,0.9878571445,5.210266E-4,0.002282600709716879,0.9796428609,5.734643E-4,0.0023947114648742132,0.9778571433,0.0015919398,0.003989912029105404
1.0,1.0,0.0,0.0,0.6,0.2666666667,0.16329931619575141,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01

==> tables/acc_rej_sample_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.8103747129,2.229424E-4,0.00472167766794812,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.8155813158,2.370431E-4,0.004868707220607951,0.6467098534,1.299543E-4,0.001139974999725871,0.7592703703,0.0086607881,0.009306335530164384,0.7781406963,0.0068386137,0.008269591102345993,0.8482282096,5.0318E-5,7.093518168017898E-4
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.8211595833,2.404358E-4,0.004903425333376659,0.6532491386,1.326198E-4,0.0011516067036970565,0.7626004621,0.0088171408,0.009389963152217372,0.7815442035,0.0069145072,0.008315351586072594,0.8486337554,5.2667E-5,7.25720331808335E-4
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.8267486334,2.410253E-4,0.004909432757457831,0.6580675066,1.371389E-4,0.0011710631921463504,0.7656292766,0.0089577498,0.009464538974509006,0.7842083272,0.0069805238,0.008354952902320875,0.8489803982,5.87879E-5,7.667326783175476E-4
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.8316221237,2.533725E-4,0.0050336120231897095,0.658134079,1.442615E-4,0.0012010890891187048,0.7682008922,0.0090541372,0.009515323010807358,0.7865482891,0.007044631,0.008393230009954452,0.8493600553,6.79921E-5,8.245732229462706E-4
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.8347980559,2.391546E-4,0.004890343546214315,0.6581428409,1.400875E-4,0.0011835856538501977,0.770583916,0.0091482334,0.009564639773666336,0.7887942663,0.00708718,0.008418539065657414,0.8497974634,7.97405E-5,8.929753636019305E-4
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.83801772,2.42819E-4,0.00492766679068299,0.656847024,1.502972E-4,0.001225957584910669,0.7728178141,0.0092329708,0.009608834892951383,0.7907433575,0.0071474055,0.008454232963433169,0.8501508284,9.34208E-5,9.665443600787292E-4
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.8418753803,2.485218E-4,0.004985196084408315,0.6555474937,1.57905E-4,0.0012566025624675449,0.7748300061,0.0093058255,0.009646670669199815,0.7924379924,0.0071504558,0.008456036778538751,0.8506594092,1.100356E-4,0.0010489785507816639
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.8458725691,2.422455E-4,0.0049218441665700875,0.6544576287,1.590883E-4,0.0012613021049693051,0.7767592031,0.0093421786,0.00966549460710625,0.7938742816,0.007149066,0.008455214958828663,0.8510933119,1.279386E-4,0.0011310994651223206
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.84996292,2.532459E-4,0.005032354319799035,0.6533506393,1.648634E-4,0.0012839914329932267,0.778659744,0.0093784331,0.009684231048462237,0.7951706246,0.007168789,0.008466870141911945,0.8515195364,1.491875E-4,0.0012214233500306107
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.8541817665,2.453677E-4,0.004953460406624847,0.6523440361,1.678355E-4,0.0012955134117406892,0.7805038145,0.0094169351,0.009704089395713541,0.7963232908,0.0071580974,0.008460554000773236,0.8519902468,1.695263E-4,0.0013020226572529373
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.8585461438,2.370945E-4,0.004869235052859946,0.6511251569,1.680275E-4,0.0012962542188938095,0.7823249063,0.0094508955,0.009721571632200218,0.7974766117,0.00717141,0.00846841779791243,0.8523754728,1.935719E-4,0.0013913011895344588
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.8625495434,2.317401E-4,0.004813939135468998,0.6503899872,1.734386E-4,0.001316960895395152,0.7839521804,0.009476026,0.009734488173499416,0.7986868691,0.0071720494,0.008468795309841891,0.8528909332,2.17828E-4,0.0014758997255911392
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.8661277771,2.280868E-4,0.004775843381016593,0.6496508062,1.676018E-4,0.0012946111385277047,0.7857811701,0.0094847495,0.009738967861123684,0.799919818,0.0071977691,0.008483966701962001,0.8533445424,2.442544E-4,0.001562864037592522
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.8696585059,2.233267E-4,0.004725745443842696,0.6491560817,1.643334E-4,0.0012819258948940848,0.7874198616,0.0095270586,0.009760665243721864,0.8012010986,0.0072157889,0.008494579977844696,0.8537315172,2.716751E-4,0.0016482569581227316
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.8725311041,2.151989E-4,0.004638953545790257,0.6485173345,1.596424E-4,0.0012634967352549828,0.7891620335,0.0095536326,0.009774268565984874,0.8023974058,0.0072393598,0.008508442748235426,0.8542149872,3.025092E-4,0.0017392791610319489
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.8755022705,2.092696E-4,0.00457459943601623,0.6478569567,1.552311E-4,0.0012459177340418588,0.7907018501,0.0095844456,0.009790018181801297,0.803651219,0.007262576,0.008522074864726312,0.8546972948,3.335828E-4,0.0018264249231764223
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.8782025158,2.009273E-4,0.004482491494693548,0.6473905385,1.490371E-4,0.0012208075196360809,0.7922841266,0.0095991005,0.009797499936208216,0.8048380101,0.0072571904,0.008518914484839017,0.8551985902,3.668592E-4,0.0019153568858048362
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.8807903469,1.901153E-4,0.004360221324657729,0.6467069149,1.385082E-4,0.001176895067540008,0.7940120745,0.0096112665,0.009803706696959064,0.8059467623,0.007272331,0.008527796315578838,0.8556119657,4.021016E-4,0.002005247116940952
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.8830254138,1.816281E-4,0.004261784837365679,0.6463397801,1.318052E-4,0.00114806445812071,0.795713293,0.0096270405,0.0098117483151577,0.8068440056,0.0072754048,0.00852959834927765,0.8561175174,4.407479E-4,0.0020993996760979078
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.8853586495,1.660791E-4,0.004075280358453882,0.6457805812,1.228842E-4,0.0011085314609879143,0.7973389584,0.0096424112,0.009819577995005692,0.8078157514,0.0072791982,0.008531821728095353,0.8567580873,4.812375E-4,0.0021937126065189124
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.8873237431,1.534069E-4,0.003916719290426619,0.6455490649,1.239319E-4,0.0011132470525449416,0.7988520104,0.0096362842,0.009816457711415049,0.8087907687,0.0072616743,0.00852154581047359,0.8573906863,5.25127E-4,0.0022915649674403737
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.8894547045,1.475097E-4,0.003840699155101842,0.645542407,1.224095E-4,0.001106388268195212,0.8005092293,0.00966772,0.009832456458078011,0.8097446629,0.0072676634,0.008525059178680227,0.858012116,5.69968E-4,0.0023874002596967273
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.8914511204,1.362936E-4,0.0036917963107408838,0.6451556325,1.234853E-4,0.0011112393981496517,0.8021174926,0.0096932425,0.009845426603250872,0.8106576055,0.0072859202,0.00853576018875882,0.8585722613,6.199118E-4,0.0024898028034364486
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.8929977715,1.272057E-4,0.003566590809162161,0.6452849686,1.29454E-4,0.0011377785373261355,0.8037483346,0.0097245048,0.009861290382095033,0.8116299039,0.007301814,0.008545065242582996,0.8592109543,6.724631E-4,0.002593189349044917
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.8942844272,1.290212E-4,0.0035919521154937463,0.6453195333,1.166286E-4,0.0010799472209325788,0.8053675368,0.0097538717,0.009876169145979628,0.8126012626,0.0073003839,0.008544228402845981,0.8598439819,7.245573E-4,0.0026917602047730775
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.8958339751,1.178307E-4,0.0034326476661609186,0.645263803,1.196183E-4,0.0010937015132109857,0.8070776975,0.009764247,0.009881420444450282,0.813554813,0.0073127985,0.008551490221008266,0.8605017513,7.804789E-4,0.0027937052457265425
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.8972718954,1.076807E-4,0.0032814737542756606,0.6461004972,1.158063E-4,0.0010761333560484036,0.8087392119,0.0097958701,0.009897408802307803,0.814525277,0.0073170637,0.00855398369182453,0.8613070261,8.413439E-4,0.0029005928704318364
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.8986091495,9.87439E-5,0.0031423542130065477,0.6463197351,1.092724E-4,0.001045334396257963,0.8104860142,0.0098334726,0.009916386741147202,0.8155883726,0.0073304777,0.008561820892777424,0.8618909216,8.973947E-4,0.0029956546863749165
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.8994136393,1.000045E-4,0.0031623488106152994,0.6468621254,1.034032E-4,0.001016873640134309,0.8120522985,0.0098581086,0.009928800833937601,0.8164738509,0.0073312791,0.00856228888790842,0.8626877958,9.563864E-4,0.003092549757077483
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.9000321507,9.92194E-5,0.0031499111098569114,0.6472753525,1.011293E-4,0.0010056306479021013,0.8137019789,0.0098787341,0.00993918210920798,0.8174666446,0.0073339775,0.008563864489820001,0.8634399605,0.0010143035,0.0031848131813341893
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.9008152664,1.050861E-4,0.0032416986288055834,0.6478232503,1.029144E-4,0.0010144673479220512,0.8152193055,0.009899001,0.009949372342012333,0.8184330678,0.0073305321,0.008561852661661495,0.8641757691,0.0010758986,0.0032800893280519054
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.9016545355,1.015497E-4,0.0031866863667452433,0.648510921,9.51256E-5,9.753235360638028E-4,0.816815021,0.0099271229,0.009963494818586499,0.8195003322,0.0073161899,0.008553472920399059,0.8649156159,0.0011312394,0.0033633902538956133
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.9022502124,9.31229E-5,0.0030516044959987853,0.6487489402,9.08394E-5,9.530970569674423E-4,0.8185709512,0.0099576226,0.009978788804258761,0.8205911037,0.0073116616,0.008550825457229261,0.8656507146,0.0011888872,0.0034480243618628917
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.9028128088,9.31608E-5,0.0030522254176256376,0.6488748729,7.83497E-5,8.851536589767903E-4,0.8202727571,0.0099963935,0.009998196587385148,0.8217234913,0.0073096267,0.008549635489305962,0.8664422095,0.001243822,0.0035267860723327124
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.9029427052,8.70084E-5,0.002949718630649371,0.6490912259,7.43087E-5,8.620249416345214E-4,0.8218400538,0.0100330455,0.010016509122443807,0.8228769258,0.0073046181,0.008546705856644419,0.867396571,0.0012927602,0.003595497462104514
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.9032876253,8.54004E-5,0.002922334683091586,0.6488748252,6.98867E-5,8.359826553224653E-4,0.8235829812,0.0100718638,0.010035867575850132,0.8239187783,0.0072848039,0.008535106267645412,0.8683280575,0.0013402111,0.0036608893728163924
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.9037328064,8.21934E-5,0.002866939134338223,0.6483300567,7.22693E-5,8.501135218310553E-4,0.8252866569,0.0100912885,0.010045540552902068,0.8248330072,0.0072538055,0.008516927556343309,0.8692034298,0.0013895996,0.003727733359563154
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.9038475454,8.80234E-5,0.002966873775542195,0.6482577145,6.92315E-5,8.320546857028088E-4,0.8270235917,0.0101554937,0.010077446948508338,0.8258965537,0.0072274533,0.008501442995162645,0.8703756809,0.0014324642,0.0037847908792957106
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.9038731098,8.79862E-5,0.002966246786766064,0.6479896724,6.10032E-5,7.810454532227942E-4,0.8288011825,0.0101806622,0.010089926758901671,0.8268683144,0.0072061777,0.008488920838363377,0.8713850951,0.0014743575,0.003839736319071923
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.9041627645,9.14681E-5,0.0030243693557500547,0.6466904163,6.42487E-5,8.0155286787585E-4,0.8305194074,0.0102585254,0.010128437885478687,0.8278829965,0.0071737799,0.008469816940170549,0.8724489045,0.0015133465,0.0038901754459150038
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.9044050395,9.19452E-5,0.0030322466918112053,0.6462242544,6.56319E-5,8.101351739061822E-4,0.8324180019,0.0103136844,0.010155631147299511,0.8286918375,0.0071472152,0.008454120415513373,0.8735812378,0.0015454798,0.003931259085840057
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.9040737152,9.82518E-5,0.0031345143164452126,0.6457807899,6.70495E-5,8.188375907345729E-4,0.834269639,0.0103471151,0.0101720770248755,0.8296023288,0.0071248687,0.0084408937323011,0.8747216254,0.0015899066,0.003987363289192496
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.903711009,9.55306E-5,0.003090802484792582,0.6449861765,6.25618E-5,7.909601759886524E-4,0.8360303992,0.0104002463,0.010198159784980818,0.8304105836,0.0070907811,0.008420677585562815,0.8758961707,0.0016186717,0.004023271927175691
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.9034960866,1.002808E-4,0.0031667143856053707,0.6441832423,6.09725E-5,7.808488970345031E-4,0.8377697414,0.0104545491,0.010224748945573186,0.8312919414,0.0070647789,0.008405223911354176,0.8772031313,0.0016398671,0.004049527256359685
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.9032323956,1.030726E-4,0.0032104921741066433,0.6435351908,5.73978E-5,7.576133578547834E-4,0.8397156307,0.0105011646,0.010247519016815728,0.8320192304,0.0070585606,0.008401524028412941,0.8784328967,0.0016570383,0.004070673531493284
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.9033548594,1.034267E-4,0.0032160021766161786,0.6431756616,5.61789E-5,7.495258501212616E-4,0.8417045239,0.0105567879,0.010274623058779334,0.8329401982,0.0070177271,0.008377187535205357,0.8797041065,0.0016862828,0.004106437385374334
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.9033326268,1.038161E-4,0.0032220505892986842,0.6429632783,4.90333E-5,7.002378167451398E-4,0.8435470176,0.0106270188,0.010308743279372128,0.8338887718,0.0069891841,0.008360134030026074,0.8810273832,0.0017014618,0.0041248779375879716
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.9033535302,1.129066E-4,0.0033601577343928364,0.6428169668,4.46304E-5,6.680598775558969E-4,0.8455473807,0.0106883302,0.010338438083192257,0.8349069652,0.0069596127,0.008342429322445591,0.8823755932,0.0017177798,0.004144610717546342
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.902911979,1.168581E-4,0.0034184514037792026,0.6430399358,3.95652E-5,6.290087439773791E-4,0.8473703963,0.0107577221,0.01037194393544431,0.8360225001,0.0069015893,0.008307580454019088,0.8837590986,0.0017326358,0.004162494204200169
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.9030378163,1.160833E-4,0.003407099939831528,0.6438118696,5.07754E-5,7.125685931894557E-4,0.8493046778,0.0108349175,0.010409090978562921,0.837121962,0.0068803881,0.008294810486081041,0.8850292552,0.0017575141,0.004192271579943265
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.9028932273,1.167522E-4,0.003416902105709205,0.6453961015,5.06759E-5,7.118700724149035E-4,0.8511526966,0.0108961256,0.010438450842917257,0.8383375424,0.0068015596,0.008247156843421859,0.8865097588,0.0017658065,0.004202150044917483
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.9025082052,1.109166E-4,0.0033304143886309402,0.6463900566,5.42071E-5,7.362547113601379E-4,0.8530426648,0.0109549323,0.010466581246997512,0.8395663375,0.0067520579,0.008217090665192883,0.8879723382,0.0017820059,0.0042213811720810054
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.9023701191,1.143736E-4,0.003381916616358245,0.6479051948,4.8757E-5,6.982621284302909E-4,0.8549652863,0.0109779077,0.010477551097465477,0.8405554247,0.0067143823,0.008194133450219125,0.8893799359,0.0017897975,0.004230599839266295
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.9021276593,1.113616E-4,0.003337088551417238,0.6493274629,5.40333E-5,7.350734657161827E-4,0.8567326981,0.01108767,0.010529800567912006,0.8419026652,0.0066377644,0.008147247633403566,0.8909855735,0.0017899897,0.00423082698771765
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.90169999,1.070804E-4,0.0032723141658465497,0.6513999999,6.12806E-5,7.828192639428337E-4,0.8587174997,0.0111347435,0.010552129405954042,0.8432550001,0.0065895351,0.008117595148811007,0.8926125002,0.0017943968,0.004236032105638483
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.9012017369,1.090226E-4,0.0033018570532353454,0.6537458479,6.88317E-5,8.296487208451539E-4,0.8605267221,0.0111846129,0.010575733024239975,0.844415752,0.0065786224,0.008110870730075779,0.8942853481,0.00180348,0.004246739926108026
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.900523293,1.10304E-4,0.0033212046007435317,0.656410259,6.6659E-5,8.164496310244742E-4,0.862475141,0.011275601,0.01061866328687373,0.8457901609,0.0065343833,0.008083553240994953,0.8960596561,0.0017955025,0.004237337017514655
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.8999196351,1.083612E-4,0.003291826240857801,0.6587731004,5.88562E-5,7.671779454598522E-4,0.8643343133,0.0113236223,0.010641251007282932,0.8472702938,0.0064734705,0.008045788028527722,0.8978837419,0.0017980482,0.004240339844870928
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.8990395129,1.179238E-4,0.003434003494465316,0.6614434719,4.4801E-5,6.69335491364383E-4,0.8661388579,0.0114213274,0.010687061055313571,0.8485729966,0.0064393774,0.008024573135064569,0.8997173423,0.001774065,0.004211965099570508
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.898452884,1.167729E-4,0.003417204998240521,0.6643881798,4.84156E-5,6.958131933213109E-4,0.8679099861,0.0114494592,0.010700214577287691,0.8498480994,0.00635954,0.007974672407064757,0.9013755292,0.0017561271,0.00419061701900806
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.8981534779,1.212374E-4,0.0034819161391394823,0.6667916894,4.60689E-5,6.787407457932668E-4,0.8697172552,0.01158442,0.010763094350603826,0.851125218,0.0063143804,0.007946307570186294,0.9032775545,0.0017387406,0.004169820859461471
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.8976317346,1.259187E-4,0.003548502501055903,0.6691829503,2.6354E-5,5.13361471090303E-4,0.87143576,0.01173041,0.010830701731651555,0.8525103623,0.0062678868,0.007916998673739942,0.9052693868,0.0017176355,0.0041444366324025275
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.8968683422,1.252041E-4,0.0035384191385419562,0.6713286638,1.67834E-5,4.096754813263786E-4,0.8732350254,0.0118456296,0.010883762952214642,0.853922165,0.0062130527,0.007882291989009287,0.9073457015,0.0017065515,0.004131042846546136
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.8967187345,1.143718E-4,0.0033818900041249125,0.6736249983,1.62804E-5,4.0348977682216436E-4,0.8750374994,0.0119293232,0.010922144111849101,0.8550874993,0.0061867643,0.007865598705756606,0.9094124997,0.0016688113,0.0040851086888845445
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.8964641631,1.127021E-4,0.0033571133433353125,0.673963362,1.21933E-5,3.491890605388434E-4,0.8769913176,0.0120236749,0.01096525188949164,0.8564352301,0.0061560069,0.00784602249550688,0.9116907728,0.001640367,0.0040501444418687095
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.8963600278,1.013673E-4,0.003183823173481844,0.6746194541,1.04158E-5,3.22735185562405E-4,0.8788451344,0.0121731067,0.011033180275876943,0.8577200502,0.0061067706,0.007814582906336076,0.9137789524,0.0016164637,0.004020526955512175
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.8960109055,1.003843E-4,0.0031683481500617955,0.6757245123,1.26178E-5,3.5521542759289044E-4,0.8806853043,0.0122608689,0.011072880790471827,0.8588407806,0.0060330931,0.007767298822628109,0.9161438769,0.0015892093,0.003986488805954433
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.8962376952,9.95247E-5,0.0031547535561434904,0.6767932534,1.12864E-5,3.3595237757753704E-4,0.8824859358,0.0123605336,0.011117793666011256,0.8599402261,0.0059934968,0.007741767756785268,0.9182805896,0.0015567701,0.003945592604413182
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.896515429,1.027213E-4,0.0032050163806133657,0.6782214046,1.52028E-5,3.8990768138111873E-4,0.8840834849,0.012427072,0.011147677785081519,0.8612413812,0.0058845076,0.007671054425566279,0.9206061727,0.0015273018,0.003908070879602876
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.896437937,1.099351E-4,0.0033156462416850203,0.682452184,1.74472E-5,4.1769845582668844E-4,0.8857742803,0.0124579354,0.011161512173536345,0.8624934402,0.0058279576,0.007634106103533013,0.9228608918,0.001494004,0.0038652347923509123
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.8964313567,1.273266E-4,0.003568285302494743,0.6869666338,2.90564E-5,5.390398872068745E-4,0.887408843,0.012476908,0.011170008057293424,0.8634018636,0.0057368188,0.007574179031419841,0.9251202476,0.0014572993,0.003817458971619734
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.8965447962,1.593456E-4,0.003991811618801668,0.6918039322,3.73216E-5,6.109140692437849E-4,0.8889995985,0.0125739388,0.011213357570326562,0.864797104,0.0056606764,0.007523746673034653,0.927448777,0.0013952986,0.003735369593494063
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.8955416739,2.031655E-4,0.0045073883790949275,0.6962500036,3.0054E-5,5.482152861787055E-4,0.8905374992,0.0126018636,0.011225802243047043,0.8656958339,0.005559256,0.007456041845376138,0.9295166665,0.0013480385,0.003671564380478708
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.8938121974,2.673047E-4,0.005170151835294588,0.7021202981,4.0702E-5,6.379811909453131E-4,0.8921549109,0.0125567043,0.011205670127216846,0.8668411943,0.0054545348,0.00738548224559507,0.931735177,0.0013111805,0.0036210226456071773
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.8920341969,3.239501E-4,0.00569166144460473,0.7076507747,5.0149E-5,7.081595865339958E-4,0.8938883966,0.012574728,0.011213709466541391,0.8681683087,0.0053409159,0.0073081570180176065,0.9339108926,0.0012490013,0.0035341212486274436
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.8891701877,3.663843E-4,0.0060529686931290174,0.7128457546,5.37401E-5,7.330763943819225E-4,0.8953586486,0.0125977128,0.011223953314229351,0.8694702315,0.0053750465,0.007331470861975788,0.9360993898,0.0011935969,0.003454847174622924
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.8852811754,4.007737E-4,0.0063306690009824395,0.7178973079,7.24503E-5,8.511774198132843E-4,0.896762833,0.0126038078,0.011226668161124206,0.8708948654,0.005260189,0.007252716042973143,0.9380097777,0.0011460538,0.003385341637117294
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.881134963,4.585801E-4,0.006771854251237249,0.7222392559,5.62856E-5,7.502372957938041E-4,0.8981083885,0.0126594522,0.011251423109989243,0.8721779129,0.0051036299,0.007143969414828146,0.9400153369,0.0010910174,0.003303055252338356
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.8767005861,5.072038E-4,0.007121824204513897,0.7245848894,7.12628E-5,8.441729680580871E-4,0.8997375441,0.012653132,0.011248614136861481,0.8735511535,0.0050282929,0.007091045691574691,0.9419550055,0.0010216009,0.003196249208056218
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.871541059,5.565385E-4,0.0074601508027653165,0.7278965235,8.202E-5,9.056489386070079E-4,0.9014679244,0.0125550994,0.011204953993658342,0.8745556736,0.004919788,0.007014120044595758,0.943998881,9.504853E-4,0.0030829941615254483
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.8658377826,6.205534E-4,0.007877521183722707,0.7313795149,1.064909E-4,0.0010319442814415902,0.9030728239,0.0124958372,0.01117847807172336,0.8753759611,0.0049081084,0.007005789320269344,0.9458555341,9.009324E-4,0.003001553597722353
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.8596249998,6.873436E-4,0.008290618794758326,0.7341874897,1.097266E-4,0.001047504653927609,0.9043937516,0.0125133477,0.01118630756773655,0.8761249959,0.0048149226,0.006938964331944645,0.9477937496,8.433985E-4,0.002904132400563032
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.8530112565,7.735468E-4,0.00879515093673781,0.7373924494,1.07728E-4,0.001037920998920438,0.9061813357,0.0125264479,0.011192161498120011,0.8766512257,0.0047064124,0.0068603297296850095,0.9497485143,7.635681E-4,0.002763273602088653
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.8460618794,8.377993E-4,0.009153137713374579,0.7412798941,1.139035E-4,0.0010672558268756372,0.9077074566,0.0124059845,0.011138215521348112,0.8767440227,0.0046421039,0.006813298687126522,0.9516174406,6.993386E-4,0.002644501087161811
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.8377811015,9.27598E-4,0.009631188919339086,0.7407046437,1.066995E-4,0.001032954500450044,0.9088605702,0.0123124474,0.011096146808689943,0.8770764628,0.0045670682,0.006758008730387968,0.9533658135,6.402494E-4,0.0025303150001531427
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.829397589,0.0011159961,0.010564071658219666,0.7413654625,1.167006E-4,0.0010802805191245466,0.9099759039,0.0121831554,0.011037733191194648,0.877212851,0.0044427524,0.006665397512526916,0.955309236,5.839792E-4,0.0024165661588295075
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.8199827015,0.0013280845,0.011524254856605697,0.7414359927,1.485736E-4,0.0012189077077449301,0.9110121107,0.0119999706,0.010954437730892445,0.8770934269,0.0043360035,0.0065848337108844295,0.9570328766,5.184697E-4,0.0022769929731995225
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.8096532285,0.0015350658,0.012389777237706899,0.7407685101,2.020616E-4,0.001421483731880179,0.9123242754,0.0118588931,0.01088985449856884,0.8768041217,0.0042631975,0.006529316579857344,0.9589222103,4.606682E-4,0.0021463182429453465
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.800920248,0.0019069957,0.013809401507668606,0.7375255585,2.225861E-4,0.0014919319689583705,0.9135582826,0.0117955884,0.010860749697879975,0.8767995936,0.004206874,0.006486041936342996,0.9609815967,3.989721E-4,0.0019974285969716165
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.7907761455,0.0027448762,0.01656766791072298,0.7331833601,3.072729E-4,0.001752920135088875,0.9144656932,0.0114595793,0.010704942456641232,0.8767379013,0.0039629255,0.006295177122210303,0.962902149,3.651753E-4,0.0019109560434505029
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.7803750038,0.0036736285,0.019166712028931828,0.7248749971,3.661284E-4,0.0019134481963199318,0.915437499,0.0111476758,0.010558255443017089,0.876437498,0.0039444245,0.006280465349000821,0.9647499996,3.393308E-4,0.0018420933743977259
0.92,0.9699296731,9.3025E-6,3.05E-4,0.7707454264,0.0054698238,0.023387654435620516,0.7151898682,4.722299E-4,0.0021730851340893208,0.9163009843,0.0107989197,0.010391785072835176,0.8756962034,0.0039743686,0.006304259353801999,0.9664978886,3.035324E-4,0.001742218126412419
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.7597110748,0.0072690895,0.0269612490437665,0.7057784915,5.531091E-4,0.002351827162016801,0.9173354718,0.0106026138,0.010296899436238077,0.874494383,0.0038229345,0.006182988355156429,0.9689245594,2.711022E-4,0.0016465181444490675
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.7443820238,0.0099830339,0.0315959394543033,0.6962546945,4.245627E-4,0.0020604919315542103,0.9184269798,0.0103596899,0.010178256186596995,0.8731086254,0.0034358038,0.005861572997071691,0.971142329,2.833178E-4,0.001683204681552425
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.7319101095,0.0153381857,0.03916399583801428,0.6820224762,4.671123E-4,0.002161278094091549,0.9184943846,0.0104321952,0.010213811825170855,0.8709213495,0.0032316419,0.005684753204845396,0.9727865207,3.047155E-4,0.0017456102084944395
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.7207865119,0.021460533,0.04632551456810814,0.6685393453,4.295892E-4,0.0020726533718883147,0.917752822,0.0103743981,0.010185478928356782,0.8712640506,0.0029891228,0.005467287078615865,0.9746629274,3.675785E-4,0.0019172336842440464
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.7176029921,0.0259108092,0.05090266122709106,0.6625468373,4.533968E-4,0.002129311625854703,0.9171910244,0.0097930861,0.009896002273645657,0.8672284687,0.002678067,0.00517500434782426,0.974906373,4.940763E-4,0.0022227827154267686
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.738202244,0.0286103081,0.053488604487311124,0.6528090119,2.510905E-4,0.001584583541502309,0.9114045084,0.0094327033,0.009712210510486272,0.8546629161,0.0026669013,0.0051642049726942476,0.9737640512,5.885484E-4,0.002426001648804056
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.7898876488,0.0184053657,0.0429014751494631,0.6707865298,0.0020774597,0.0045579158614436925,0.8952809113,0.0094847741,0.009738980490790604,0.8374157226,0.0032580702,0.00570795077063564,0.9715730399,8.402543E-4,0.0028987140252187695
1.0,0.58,0.2460606061,0.049604496378856625,0.9,0.1,0.1,0.0,0.0,0.0,0.81,0.1554545455,0.039427724446130546,0.2,0.1616161616,0.04020151260835841,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7716942132,1.514844E-4,0.003892099690398487,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.777725625,1.440075E-4,0.003794832012092235,0.7236828446,1.239675E-4,0.0011134069336949542,0.8078142965,2.09861E-4,0.0014486579996672783,0.8078977555,2.014855E-4,0.0014194558816673381,0.8193062097,2.135757E-4,0.001461422936729816
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7837197065,1.499152E-4,0.003871888428144592,0.7302423596,1.204133E-4,0.0010973299412665271,0.8108061099,1.991325E-4,0.0014111431536169533,0.8113329822,2.000745E-4,0.0014144769351247832,0.8215700698,2.069954E-4,0.0014387334707999255
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7906815827,1.562885E-4,0.003953334035975205,0.7374334455,1.193656E-4,0.0010925456512201218,0.8131576133,1.968138E-4,0.0014029034179158593,0.8144515449,1.950411E-4,0.0013965711582300416,0.8238178909,1.994187E-4,0.0014121568609754371
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.7969338417,1.632163E-4,0.004040003712869581,0.7445400715,1.205963E-4,0.0010981634668845981,0.8154760641,1.917823E-4,0.0013848548660419257,0.8168316287,1.901224E-4,0.001378848795191119,0.8259494323,1.986503E-4,0.001409433574170844
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.8013043582,1.415932E-4,0.0037628871893799847,0.7513043463,1.165853E-4,0.0010797467295620765,0.8176141286,1.906894E-4,0.0013809033275360009,0.8192826074,1.869503E-4,0.001367297699844478,0.828038044,2.039721E-4,0.0014281880128330445
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.8058241785,1.327137E-4,0.0036429891572718138,0.7538461626,1.047245E-4,0.0010233498912884098,0.8198791248,1.997658E-4,0.001413385297786842,0.8213736302,1.904597E-4,0.0013800713749658022,0.8301758254,2.150639E-4,0.0014665057108651162
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.8092170894,1.373096E-4,0.0037055310010847297,0.754358691,1.037395E-4,0.0010185258955961798,0.8221487993,2.037746E-4,0.0014274964098028409,0.8233758932,1.88838E-4,0.0013741833938743402,0.832248745,2.238769E-4,0.0014962516499573192
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.8118406296,1.305857E-4,0.003613664345231859,0.7551627398,1.023139E-4,0.001011503336623266,0.8244332236,2.132856E-4,0.0014604300736426924,0.8254040426,1.989056E-4,0.0014103389663481611,0.8341189671,2.355517E-4,0.0015347693637807604
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.815437001,1.419237E-4,0.00376727620436835,0.7560726464,9.04595E-5,9.511019924277312E-4,0.8267990941,2.213978E-4,0.0014879442193845844,0.8274574375,2.012168E-4,0.0014185090764602106,0.8359307629,2.576466E-4,0.0016051373772982796
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.818416518,1.408982E-4,0.003753640899180421,0.7591508925,8.20557E-5,9.058460134040442E-4,0.8289328724,2.259694E-4,0.0015032278603059484,0.8295983922,2.039686E-4,0.0014281757594918072,0.8377108449,2.779537E-4,0.0016671943497984871
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.8212297022,1.380807E-4,0.003715921150939562,0.7598607957,9.20388E-5,9.593685423235431E-4,0.8310498834,2.338173E-4,0.0015291085638371137,0.8315893263,2.102342E-4,0.0014499455162177647,0.839419955,2.995439E-4,0.0017307336594635236
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.8239436567,1.259731E-4,0.0035492689388097937,0.7599765241,9.52069E-5,9.75740231824024E-4,0.8332335675,2.41093E-4,0.0015527169735660134,0.8335915488,2.171957E-4,0.0014737560856532535,0.8411795783,3.192026E-4,0.0017866241910373878
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.8265281916,1.20694E-4,0.0034741042010855115,0.7598219633,1.131803E-4,0.0010638623031200983,0.8353887248,2.525277E-4,0.0015891120161901741,0.8352997005,2.152777E-4,0.0014672344734227042,0.8428783399,3.37376E-4,0.001836779790829592
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.8289489508,1.243928E-4,0.003526936347596877,0.7601201296,9.8533E-5,9.9263789973988E-4,0.8375195181,2.649694E-4,0.0016277880697437243,0.8370930898,2.203176E-4,0.0014843099406795066,0.8446126115,3.563493E-4,0.001887721642615775
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.8315309763,1.351755E-4,0.0036766220909960276,0.7602065623,7.77606E-5,8.818197094644688E-4,0.8394896734,2.782319E-4,0.0016680284769751386,0.8386998773,2.23117E-4,0.00149371014591185,0.8461300111,3.800345E-4,0.0019494473575862468
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.83460356,1.410714E-4,0.003755947283975109,0.7606023431,1.006751E-4,0.0010033698221493408,0.8416594893,2.850717E-4,0.0016884066453316275,0.8402581412,2.185979E-4,0.0014785056645140052,0.8479532862,4.033857E-4,0.002008446414520437
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.8372744203,1.518154E-4,0.0038963495736394084,0.7621655166,1.198516E-4,0.0010947675552371837,0.843995021,2.935394E-4,0.00171329915659817,0.8418294984,2.164446E-4,0.0014712056280479625,0.8494648439,4.251785E-4,0.0020619856934518243
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.840806067,1.43622E-4,0.0037897493320798938,0.7627833784,1.109506E-4,0.0010533309071702017,0.8458312559,3.09385E-4,0.0017589343364662593,0.8435453624,2.137721E-4,0.001462094730173117,0.8511901921,4.457526E-4,0.002111285390467144
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.8441045344,1.467059E-4,0.003830220620277636,0.7637348771,1.288194E-4,0.0011349863435301765,0.8474697268,3.196766E-4,0.0017879502230207641,0.8448502231,2.187911E-4,0.0014791588826086263,0.852702359,4.692452E-4,0.002166206822997287
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.847579056,1.448927E-4,0.0038064773741610498,0.7636539876,1.320191E-4,0.0011489956483816638,0.8494512445,3.25089E-4,0.0018030224624224734,0.8462879115,2.241674E-4,0.0014972220944135175,0.8540994036,4.840091E-4,0.0022000206817209696
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.8507843077,1.349953E-4,0.003674170654719239,0.765751636,1.2808E-4,0.0011317243480636087,0.8512614328,3.308426E-4,0.0018189079141067038,0.84773202,2.350511E-4,0.001533137632438784,0.8556666571,5.019052E-4,0.0022403240836986063
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.8530112445,1.283283E-4,0.003582293957787384,0.7665122449,1.447139E-4,0.0012029709057163435,0.8529980141,3.315529E-4,0.0018208594124753288,0.8490602243,2.369454E-4,0.0015393030890633592,0.8573130351,5.184555E-4,0.002276961791510784
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.8556673408,1.250318E-4,0.0035359835972470235,0.7690140843,1.598584E-4,0.001264351217027927,0.8545204544,3.472121E-4,0.0018633628202795074,0.8502280343,2.417493E-4,0.001554828929496747,0.8586183774,5.326487E-4,0.0023079183261112165
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.8589673877,1.225781E-4,0.003501115536511185,0.7713315189,1.551916E-4,0.0012457592062674072,0.8561956525,3.567908E-4,0.0018888906797377132,0.8514266306,2.390126E-4,0.0015460032341492692,0.8603804374,5.489723E-4,0.0023430157916667998
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.8629476607,1.10779E-4,0.003328347938542484,0.7721074343,1.318015E-4,0.0011480483439298191,0.8578512388,3.56359E-4,0.0018877473347882125,0.8525964141,2.348621E-4,0.0015325211254661386,0.8619146007,5.79819E-4,0.002407943105640164
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.8664340556,1.184108E-4,0.0034410870375507796,0.7717376053,1.313156E-4,0.0011459301898457863,0.8594836038,3.615382E-4,0.0019014157883009176,0.8539916295,2.315138E-4,0.0015215577544082906,0.8632658714,5.926332E-4,0.0024344058823458346
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.8704384804,1.214589E-4,0.0034850954075892958,0.7705799222,1.487336E-4,0.0012195638564667288,0.8609688854,3.675262E-4,0.001917097284959738,0.8551697308,2.330633E-4,0.001526641084210693,0.8647171134,6.204127E-4,0.0024908085032776003
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.8735294163,1.171072E-4,0.0034220929268504677,0.7705164969,1.700999E-4,0.001304223523787238,0.8624390239,3.705068E-4,0.0019248553192383058,0.856427545,2.369994E-4,0.0015394784831234245,0.8663127667,6.358811E-4,0.002521668296981187
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.8765818119,1.187203E-4,0.003445581228181974,0.7695272684,1.621395E-4,0.0012733400959680805,0.8642690933,3.785574E-4,0.0019456551595799293,0.857803638,2.403831E-4,0.001550429295388861,0.8680072713,6.355603E-4,0.002521032129902354
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.8793510258,1.347785E-4,0.0036712191435543592,0.7686578155,1.450334E-4,0.001204298135845107,0.8656637186,3.865273E-4,0.0019660297556242635,0.8589306772,2.44418E-4,0.001563387348036308,0.8695648998,6.458944E-4,0.0025414452581159403
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.8828592896,1.235366E-4,0.003514777375595786,0.76811378,1.287096E-4,0.0011345025341531856,0.8672305399,3.922113E-4,0.00198043252851492,0.860217064,2.484752E-4,0.0015763096142573008,0.8708532935,6.596363E-4,0.0025683385680240834
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.8857251227,1.212332E-4,0.0034818558269980103,0.7672741115,1.308422E-4,0.0011438627540050423,0.8683599073,3.966196E-4,0.0019915310693032133,0.8614047015,2.493613E-4,0.0015791177916798988,0.8725588477,6.706916E-4,0.002589771418484651
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.8895993829,1.192422E-4,0.003453146391336458,0.76656394,1.254351E-4,0.0011199781247863728,0.8698844355,4.024794E-4,0.00200618892430399,0.8626194143,2.534105E-4,0.0015918872447507077,0.8739676422,6.809783E-4,0.0026095560925184194
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.893035996,1.145683E-4,0.0033847939375979746,0.7673708975,1.276294E-4,0.001129731826585407,0.8715101731,4.06732E-4,0.0020167597774648324,0.8637715179,2.460371E-4,0.00156855698015724,0.8757433474,6.856731E-4,0.0026185360413788464
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.8954725981,1.048945E-4,0.003238742039743209,0.7680698991,1.444021E-4,0.001201674248704698,0.8729864985,4.123052E-4,0.0020305299800790926,0.8649721986,2.528246E-4,0.001590045911286841,0.8772994453,6.990496E-4,0.0026439546138313343
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.899032253,1.00561E-4,0.003171135443338868,0.769193542,1.667535E-4,0.0012913307089975053,0.8746532243,4.155397E-4,0.002038479089909926,0.8661451644,2.506198E-4,0.001583097596486079,0.879088704,7.049193E-4,0.002655031638229571
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.9025409758,9.36798E-5,0.00306071560260015,0.7709836006,1.65905E-4,0.001288041148411028,0.8762131131,4.067005E-4,0.002016681680384884,0.8672377068,2.496946E-4,0.0015801727753635044,0.8808360654,7.149807E-4,0.0026739123022268326
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.9055786848,9.21612E-5,0.003035806317932684,0.7721898317,1.508596E-4,0.001228249160390513,0.8779683614,4.116077E-4,0.0020288117211806522,0.8681348848,2.516099E-4,0.0015862216112510887,0.8825062472,7.137356E-4,0.002671583051301232
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.9090601325,7.95355E-5,0.00282020389333821,0.7744284511,1.475683E-4,0.0012147769342558327,0.8793310738,4.175871E-4,0.002043494800580613,0.8694834882,2.504326E-4,0.0015825062401140795,0.8843607092,7.167697E-4,0.00267725549770656
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.9122203171,7.10982E-5,0.002666424572344022,0.7759036183,1.530918E-4,0.0012373027115463702,0.8806368321,4.207021E-4,0.0020511023865229156,0.8704733223,2.549259E-4,0.0015966399093095475,0.8861015475,7.160603E-4,0.0026759303055199327
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.9150481164,7.64497E-5,0.0027649538874997535,0.7756780446,1.475076E-4,0.0012145270684509259,0.8821172351,4.253896E-4,0.0020624975151500185,0.8714348209,2.581349E-4,0.001606657710901734,0.8875590551,7.277415E-4,0.0026976684377439716
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.9182546675,7.39726E-5,0.0027197904331032565,0.7754229724,1.490377E-4,0.0012208099770234515,0.8834194094,4.238575E-4,0.0020587799785309743,0.8727426529,2.580196E-4,0.0016062988513972113,0.8892520005,7.07169E-4,0.0026592649360302556
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.9208333373,5.36404E-5,0.0023160397233208244,0.7759057939,1.564725E-4,0.0012508896833853895,0.8848188442,4.272855E-4,0.002067088532211429,0.8739402193,2.6691E-4,0.0016337380450978057,0.8909692013,6.984699E-4,0.0026428581119689347
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.9238709807,5.44028E-5,0.002332440781670566,0.7767741859,1.524869E-4,0.001234855862034108,0.8863778824,4.249865E-4,0.002061520070239434,0.874967742,2.688437E-4,0.0016396453884910604,0.8925529951,6.93416E-4,0.0026332793243406595
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.9265727699,5.32521E-5,0.002307641653290216,0.7787793458,1.622647E-4,0.0012738316215261734,0.8880751181,4.172476E-4,0.0020426639469085465,0.876056338,2.729582E-4,0.001652144666789201,0.8946854454,6.944753E-4,0.002635289927123769
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.9284894824,4.01745E-5,0.0020043577524982907,0.7805927217,1.728946E-4,0.0013148939120704757,0.8896271509,4.230041E-4,0.0020567063475372465,0.8772466558,2.7881E-4,0.0016697604618627188,0.8964913946,6.857408E-4,0.0026186653088930627
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.9304771185,3.73344E-5,0.0019322111685838067,0.7830574512,1.809418E-4,0.001345146088720478,0.891226874,4.242423E-4,0.00205971430057666,0.8784225905,2.906395E-4,0.001704815239256149,0.8983739048,6.785153E-4,0.002604832624181446
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.9328699112,3.09429E-5,0.0017590594077517678,0.7848063529,1.985547E-4,0.001409094390025026,0.8928599823,4.157132E-4,0.0020389046078715897,0.8797815293,2.907997E-4,0.0017052850201652507,0.8998609757,6.740599E-4,0.0025962663576759607
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.9351214707,2.05913E-5,0.0014349668985729252,0.7866396785,2.141756E-4,0.0014634739492044265,0.8946255004,4.241155E-4,0.002059406467893116,0.880991894,2.871981E-4,0.0016946920074160968,0.901680162,6.607119E-4,0.0025704316758085595
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.9370867789,1.22017E-5,0.0011046130544222262,0.787500006,2.217543E-4,0.0014891416991005255,0.8965185946,4.130647E-4,0.0020323993209996898,0.8821074402,2.794206E-4,0.0016715878678669573,0.9034090912,6.530562E-4,0.002555496429267707
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.9391991556,1.58042E-5,0.00125714756492625,0.7894625962,2.718676E-4,0.0016488408049293297,0.898187567,4.141966E-4,0.002035182055738503,0.8835932553,2.76638E-4,0.0016632438185665986,0.9050790298,6.389153E-4,0.002527677392390097
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.9423655868,2.31754E-5,0.001522346872430853,0.7906451643,2.654259E-4,0.0016291896758818477,0.8999677444,4.03117E-4,0.0020077773780974822,0.8848494548,2.817185E-4,0.0016784471990503602,0.9070215094,6.231925E-4,0.0024963823825688244
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.944615376,2.3937E-5,0.0015471586861081834,0.7924175858,2.64984E-4,0.0016278329152588113,0.9016043884,4.078319E-4,0.002019484835298349,0.8862087846,2.863162E-4,0.0016920880591742263,0.9085604286,6.250232E-4,0.002500046399569416
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.9455667794,2.33033E-5,0.0015265418435142877,0.7922558904,2.545722E-4,0.0015955318862373136,0.9035241288,3.920624E-4,0.00198005656484859,0.8875084162,2.860734E-4,0.0016913704502562411,0.9101459014,6.282858E-4,0.0025065629854444113
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.9475917339,1.37503E-5,0.0011726167319290647,0.7931192577,2.90263E-4,0.0017037106561854922,0.904931196,3.848268E-4,0.001961700282917857,0.8887041253,2.834128E-4,0.0016834868576855596,0.9118578011,6.145491E-4,0.0024790100846910647
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.9492957771,2.90214E-5,0.0017035668463550235,0.7951877892,3.576386E-4,0.00189113352252029,0.9067253518,3.746344E-4,0.0019355474677723613,0.8898004675,2.806921E-4,0.0016753868210058237,0.9137441289,5.973602E-4,0.0024440953336561976
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.950420171,3.49238E-5,0.001868791053060775,0.7955582201,3.337231E-4,0.0018268089664767906,0.9081512588,3.72618E-4,0.0019303315777347684,0.8911884731,2.90895E-4,0.0017055644227058678,0.9157382935,5.749964E-4,0.0023979082551257042
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.9520884514,3.75628E-5,0.001938112483835755,0.7965601921,3.53559E-4,0.001880316462726421,0.9096437365,3.712784E-4,0.0019268585832904292,0.8925184274,2.873453E-4,0.001695126248985603,0.9174078614,5.550208E-4,0.002355887943005779
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.9534004927,4.33563E-5,0.002082217567882857,0.7963476181,3.88814E-4,0.0019718367072351604,0.9116372609,3.879219E-4,0.0019695733040432893,0.8937909138,2.875369E-4,0.0016956913044537322,0.9190931821,5.489585E-4,0.0023429863422563947
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.9552257895,4.73765E-5,0.002176614343424209,0.797161299,4.483473E-4,0.0021174213090455096,0.9133419377,3.696731E-4,0.0019226884823080415,0.8945806402,2.952985E-4,0.0017184251511194778,0.920387097,5.467536E-4,0.002338276288208902
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.9578042269,4.79994E-5,0.0021908765369139356,0.795767194,4.460497E-4,0.0021119888730767498,0.9153968251,3.680996E-4,0.0019185921922076092,0.8958333349,2.972452E-4,0.0017240800445454962,0.9225661385,5.197907E-4,0.0022798918834014918
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.9585597873,5.63045E-5,0.002372856927840362,0.7956521749,4.566721E-4,0.00213698876927325,0.9169972807,3.77046E-4,0.001941767236308204,0.8967255414,2.851685E-4,0.00168869328180105,0.9241983694,4.997507E-4,0.0022355104562493105
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.9594142258,5.42275E-5,0.0023286798835391695,0.7974895418,4.926945E-4,0.0022196722731070008,0.9183960921,3.791151E-4,0.0019470878254459914,0.8979079521,2.766097E-4,0.001663158741672003,0.9257601112,4.810649E-4,0.0021933191742197484
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.9601147711,5.84592E-5,0.002417833741182383,0.7995695889,4.510463E-4,0.002123785064454499,0.9205021524,3.714764E-4,0.0019273723044601425,0.8988091826,2.713148E-4,0.0016471636227163348,0.9272596824,4.638103E-4,0.002153625547768228
0.65,0.9781858397,4.25104E-5,6.52E-4,0.9620943904,5.51344E-5,0.0023480715491653995,0.7999999881,4.424295E-4,0.0021034008177235265,0.9218141598,3.803006E-4,0.0019501297392737747,0.8994837773,2.692397E-4,0.0016408525223188099,0.9289380521,4.515784E-4,0.0021250374114353847
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.9631259561,6.50117E-5,0.0025497392023499186,0.7986342967,5.060983E-4,0.002249662863630904,0.9233839172,3.76077E-4,0.001939270481392423,0.9007435542,2.640424E-4,0.0016249381526692024,0.9303034902,4.531466E-4,0.0021287240309631494
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.9638497531,5.79338E-5,0.0024069441206642085,0.7985915542,5.475266E-4,0.0023399286313902823,0.9251956218,3.699309E-4,0.0019233587808830676,0.901799686,2.578867E-4,0.001605885114197152,0.9317996889,4.349016E-4,0.002085429452175259
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.9651612818,5.96604E-5,0.0024425478500942413,0.7998387158,5.968604E-4,0.0024430726554893942,0.9267741966,3.677249E-4,0.001917615446329112,0.9028870994,2.510695E-4,0.001584517276649264,0.9328548396,4.32822E-4,0.0020804374539985576
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.9658901751,6.04463E-5,0.002458582925182716,0.8003327668,6.133858E-4,0.0024766626738415547,0.9284192872,3.667328E-4,0.001915026892761561,0.9034775227,2.347664E-4,0.0015322088630470717,0.9337936628,4.236872E-4,0.0020583663425153454
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.9666092932,5.21387E-5,0.0022833900236271507,0.8030981004,5.906418E-4,0.0024303123256075544,0.9301376927,3.833258E-4,0.0019578707822530067,0.9048881209,2.460682E-4,0.0015686561127283443,0.9353012031,4.303656E-4,0.0020745254879128384
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.9670818508,5.29447E-5,0.0023009715339395225,0.8069395065,5.714841E-4,0.0023905733621874064,0.9315124547,3.619927E-4,0.0019026105749732393,0.9062633443,2.461182E-4,0.0015688154767212108,0.9364412802,4.226661E-4,0.0020558844811905167
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.9677716315,5.36998E-5,0.0023173217299287553,0.8062615097,5.530516E-4,0.002351704913461721,0.9337384897,3.513512E-4,0.0018744364486426312,0.9074033135,2.483092E-4,0.001575782979981698,0.9376058912,4.216012E-4,0.002053292964971146
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.9688336492,5.7723E-5,0.002402561133457378,0.8078393877,6.103356E-4,0.0024704971159667443,0.9357361376,3.313884E-4,0.0018204076466550013,0.9082409132,2.380037E-4,0.0015427368537764307,0.9386615664,4.242845E-4,0.0020598167394212524
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.9692460358,5.53334E-5,0.0023523052523003896,0.8107142866,5.163283E-4,0.0022722858534964304,0.9377380949,3.151619E-4,0.001775279977918976,0.9093055594,2.378197E-4,0.001542140395683869,0.9397619039,4.009546E-4,0.0020023850778509112
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.9702479422,5.71075E-5,0.002389717556532571,0.8117768407,5.809882E-4,0.0024103696811900036,0.9401446337,3.052393E-4,0.0017471098992335886,0.9103719062,2.454175E-4,0.0015665806713986996,0.9410743809,3.662124E-4,0.0019136676827495416
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.971827966,5.90437E-5,0.0024298909440548973,0.8129032195,6.577514E-4,0.002564666450047647,0.9417204267,2.961279E-4,0.0017208367150894938,0.9122580689,2.338569E-4,0.0015292380455638683,0.9424946213,3.620077E-4,0.001902649994087194
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.9737668216,1.073038E-4,0.003275725873756838,0.812780267,6.795168E-4,0.0026067543037271465,0.9435201782,2.998773E-4,0.0017316965669539222,0.913408072,2.498166E-4,0.0015805587619573023,0.9438116574,3.595062E-4,0.0018960648723079072
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.9755868554,1.398411E-4,0.0037395333933527056,0.8147887349,6.740404E-4,0.0025962288034763036,0.9452582151,2.962109E-4,0.001721077859947074,0.9153286397,2.552866E-4,0.0015977690696718347,0.9454225385,3.386791E-4,0.0018403236128463928
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.9781326771,1.065842E-4,0.003264723571759177,0.8164619207,6.681463E-4,0.0025848526070165008,0.946437341,2.720856E-4,0.001649501742951489,0.9166584778,2.672901E-4,0.0016349009144287613,0.9471007353,3.103134E-4,0.0017615714575344367
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.979896915,8.38439E-5,0.002895581116114691,0.8172680438,4.907386E-4,0.0022152620612469307,0.9481701082,2.542825E-4,0.0015946237800810573,0.9175515497,2.903269E-4,0.001703898177708985,0.9484793836,2.887166E-4,0.0016991662661434872
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.9807065248,8.60671E-5,0.0029337194821591243,0.8220108747,6.23966E-4,0.002497931143966943,0.9508423954,2.466022E-4,0.0015703572841872643,0.9184239131,3.290793E-4,0.0018140542990770702,0.9504076087,2.746891E-4,0.001657374731314557
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.9813753545,8.80304E-5,0.0029669917424893517,0.8257879615,4.885928E-4,0.002210413535970136,0.9521203405,2.458547E-4,0.0015679754462363242,0.9200859541,3.376753E-4,0.001837594351319137,0.9519770718,2.521284E-4,0.0015878551571223364
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.9818181932,7.3462E-5,0.002710387426180988,0.826666671,3.893482E-4,0.0019731908169257225,0.9539696908,2.38509E-4,0.0015443736594490337,0.9215151566,3.325263E-4,0.0018235303671724251,0.9533333272,2.374525E-4,0.0015409493826858817
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.9832258165,5.73478E-5,0.0023947400694021054,0.8319354832,5.513933E-4,0.0023481765265839787,0.9559999949,2.292478E-4,0.0015140931279151886,0.9237741983,3.335445E-4,0.0018263200705243318,0.9558709604,1.832855E-4,0.001353829752960098
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.9831615031,5.8914E-5,0.002427220632740254,0.836426121,5.12249E-4,0.0022632918503807677,0.9580755997,2.28785E-4,0.0015125640482306856,0.9254982764,3.318169E-4,0.0018215842006341623,0.9572164965,1.732886E-4,0.0013163912792175433
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.9841911614,6.3227E-5,0.0025144979618206094,0.8397058845,5.172287E-4,0.0022742662553008166,0.9598161811,2.105982E-4,0.001451200192943758,0.9268382323,3.242581E-4,0.0018007168017209146,0.9582352996,1.579702E-4,0.0012568619653724907
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.9833333254,6.57877E-5,0.002564911304509378,0.8388888896,4.801097E-4,0.002191140570570496,0.961349203,2.193832E-4,0.001481159005643891,0.9277777719,3.432536E-4,0.001852710446885859,0.9597222161,1.747683E-4,0.0013219996217851198
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.9832617998,6.73351E-5,0.00259490076881564,0.8356223226,5.650832E-4,0.0023771478708738336,0.9630472106,2.247213E-4,0.0014990707121413586,0.9298283195,3.21279E-4,0.001792425730678959,0.9610729563,1.653162E-4,0.0012857534755932026
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.9830985844,7.93493E-5,0.0028169007792252817,0.828169024,5.78956E-4,0.0024061504524862947,0.9649295789,2.335306E-4,0.0015281708019720833,0.9323943657,3.295091E-4,0.001815238551816262,0.9629577458,1.700511E-4,0.001304036425871609
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.9819587827,8.41392E-5,0.0029006757833304983,0.8211340129,6.497917E-4,0.002549101214153726,0.9672165096,2.316287E-4,0.0015219352811470007,0.9350000125,3.579719E-4,0.0018920145348278908,0.9641752666,1.843147E-4,0.0013576255006444156
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.9800000012,1.034014E-4,0.003215608807053495,0.8120000005,7.288889E-4,0.0026997942514199115,0.9685714287,2.298907E-4,0.0015162146945601074,0.9365714318,4.007422E-4,0.0020018546400775456,0.9653714311,2.050349E-4,0.0014319039772275235
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.9793548405,1.831428E-4,0.004279518664522915,0.8012903214,5.438778E-4,0.00233211877913626,0.9690967721,2.424204E-4,0.0015569855490658866,0.9382580608,3.693583E-4,0.0019218696625942146,0.9665806413,2.063342E-4,0.0014364337784945047
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.9772058725,2.216694E-4,0.004708177991537703,0.7889705837,7.094629E-4,0.0026635744780276,0.969999997,2.759862E-4,0.0016612832389451234,0.9391911787,4.607658E-4,0.00214654559699998,0.9680882335,2.339788E-4,0.0015296365581405277
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.9769230783,2.280825E-4,0.0047757983625777165,0.7829059958,0.0011233674,0.0033516673462621557,0.9713675231,3.296534E-4,0.0018156359767310187,0.9398290634,4.809878E-4,0.002193143406163856,0.9700000018,3.121211E-4,0.0017666949368807282
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.9742268026,2.893211E-4,0.005378857685419833,0.7752577186,0.001624922,0.004031032125895302,0.972061854,3.914048E-4,0.001978395309335321,0.9403092748,6.104085E-4,0.002470644652717181,0.9715463901,4.447064E-4,0.002108806297410931
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.974358958,2.556797E-4,0.005056478023288542,0.7551282108,0.0018792455,0.004335026528177193,0.9723076791,4.440195E-4,0.002107177021514804,0.9426922983,7.718704E-4,0.0027782555677978945,0.971923067,6.033213E-4,0.00245625996181186
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.9745762587,3.989914E-4,0.006316576604459096,0.7423728764,0.004264419,0.006530251909382976,0.9715254182,5.912614E-4,0.0024315867247540236,0.9427118617,8.808568E-4,0.002967923179598825,0.97135593,8.513457E-4,0.002917782891169252
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.9769230783,6.50157E-4,0.008063231362177325,0.6974359155,0.0046460656,0.006816205395966292,0.970256412,9.525896E-4,0.003086405028508086,0.9453846186,0.0010845469,0.0032932459671272656,0.970256412,0.0013776156,0.0037116244422085594
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.9849999964,0.0011388894,0.010671876123718829,0.6950000048,0.013583334,0.011654756110704333,0.966499995,0.0019219699,0.004384027714328457,0.9434999925,0.0022047978,0.004695527446411106,0.9644999999,0.0031967166,0.0056539513616585
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.98,0.0197979798,0.014070529414346854,0.92,0.0743434343,0.027265992426464145

==> tables/acc_rej_sample_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.859870559,8.16661E-5,0.0028577281186285023,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.8670071423,8.34318E-5,0.0028884563351382,0.7689274788,5.72637E-5,7.567278242538726E-4,0.8539836574,0.0069856737,0.008358034278465242,0.8579366711,0.0074599655,0.008637109180738657,0.9144167531,3.60091E-5,6.000758285416935E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.8740610838,8.78532E-5,0.002964004048580231,0.7763722599,5.8017E-5,7.616889128771667E-4,0.8553466779,0.007022579,0.008380082935150463,0.8599422204,0.0075218724,0.008672872880424341,0.9158316147,4.42802E-5,6.654336931655925E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.8772101641,7.15838E-5,0.002675514903714797,0.7777314425,5.52426E-5,7.432536579122903E-4,0.8564011672,0.0070497944,0.00839630537796238,0.8617055902,0.0075575127,0.00869339559665842,0.9171809828,5.57475E-5,7.466424847274631E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.8792500615,6.19785E-5,0.002489548151773731,0.7772698581,5.6419E-5,7.511258216836911E-4,0.8574236366,0.0070514812,0.008397309807313293,0.8632294083,0.0075833151,0.008708223182716437,0.9184579742,6.94767E-5,8.335268441987937E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.8813497901,5.35673E-5,0.0023144610603766914,0.7760059655,5.72479E-5,7.566234202032078E-4,0.8583776879,0.0070885763,0.008419368325474305,0.8647434539,0.0075881004,0.008710970324826046,0.9196274209,8.39757E-5,9.163825620340012E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.8825731516,4.42389E-5,0.0021033045428563123,0.7750645459,5.58465E-5,7.473051585530505E-4,0.8591566268,0.007131379,0.008444749256194645,0.8660348532,0.0076018115,0.008718836791682706,0.9206368339,1.000457E-4,0.0010002284738998386
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.8841452837,4.20766E-5,0.002051258150501784,0.7743366659,5.25684E-5,7.250406885134103E-4,0.8601391923,0.0071342908,0.00844647311012117,0.867379294,0.0075843534,0.008708819322962212,0.9217224872,1.175247E-4,0.0010840880960512388
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.8861508012,4.03826E-5,0.0020095422364309738,0.7734447122,5.26973E-5,7.259290598949735E-4,0.8611518994,0.0071548795,0.008458652079380024,0.868546932,0.0075829569,0.008708017512614453,0.9227016938,1.361423E-4,0.00116680032567702
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.8885111153,3.89471E-5,0.001973501963515618,0.7726888835,5.2175E-5,7.223226425912454E-4,0.8620533329,0.0071814433,0.008474339679290652,0.8699022195,0.0075700416,0.008700598600096433,0.9236199975,1.539905E-4,0.0012409290874179715
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.8917303443,4.51211E-5,0.0021241727801664346,0.7714157283,5.55799E-5,7.45519282111469E-4,0.8630876383,0.0072059714,0.008488799326170929,0.8711101109,0.0075694821,0.008700277064553749,0.9246741593,1.724749E-4,0.0013132969961132173
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.8953192413,4.78667E-5,0.00218784597264067,0.7701431572,5.68866E-5,7.542320597800123E-4,0.864155874,0.0072241725,0.008499513221355679,0.872315383,0.0075505785,0.008689406481457752,0.9255828226,1.913985E-4,0.001383468467295153
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.899999994,5.57041E-5,0.002360171603930528,0.7691795051,5.65211E-5,7.51805160929346E-4,0.8653321069,0.0072248391,0.008499905352414225,0.8734497833,0.0075544839,0.008691653410025046,0.9266191685,2.10855E-4,0.0014520847082729023
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.9044862866,5.47829E-5,0.0023405747157482495,0.7681775928,5.65913E-5,7.522718923368067E-4,0.8664504862,0.0072116627,0.008492150905394935,0.8746280777,0.0075846232,0.008708974222030973,0.9276290095,2.304244E-4,0.0015179736493101585
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.9093132615,4.79879E-5,0.0021906140691596043,0.7674506068,6.03237E-5,7.766833331545103E-4,0.8677328354,0.007211577,0.008492100446885918,0.8758231428,0.0075814885,0.008707174340737643,0.9286735696,2.475665E-4,0.0015734246089342825
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.9136569083,5.16325E-5,0.002272278592074484,0.7665477037,6.40407E-5,8.002543345712037E-4,0.8689364728,0.0072092205,0.00849071286759834,0.8768189409,0.0075611347,0.008695478537722925,0.9296454936,2.633419E-4,0.001622781254513374
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.9177462101,4.26756E-5,0.0020658073482297426,0.7654707432,6.5079E-5,8.067155632563438E-4,0.8702167115,0.0071675292,0.008466126150725608,0.8777775106,0.0075522667,0.008690377839887055,0.9306814367,2.784845E-4,0.0016687854865140696
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.9217836261,3.5861E-5,0.001893700081850344,0.7640838146,6.13358E-5,7.831717563855326E-4,0.8714522451,0.0071595558,0.008461415838971632,0.8786184183,0.0075382909,0.008682333154170024,0.9316301173,2.911604E-4,0.0017063422868815038
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.9252774417,3.29759E-5,0.001815926760637664,0.7631565869,6.08592E-5,7.801230672143979E-4,0.8726387188,0.0071383559,0.008448879156432526,0.8794204676,0.0075001459,0.008660338272839,0.9326288551,3.046832E-4,0.0017455176882518262
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.9294132352,3.14359E-5,0.001773017202398217,0.7619225979,6.24583E-5,7.903056370797314E-4,0.8741173562,0.0071421368,0.00845111637595886,0.8804244682,0.0074893363,0.008654095157785128,0.9336803979,3.173955E-4,0.0017815597099171275
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.9326339662,2.88996E-5,0.0016999882352534091,0.7605409443,5.88011E-5,7.668187530309884E-4,0.8754726994,0.0070858904,0.008417773102192765,0.8812487355,0.0074935276,0.008656516389402841,0.9346006054,3.256024E-4,0.0018044456212366168
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.9360215068,3.10018E-5,0.00176073280198899,0.7588837683,6.17838E-5,7.860267171031784E-4,0.8768202743,0.0070486606,0.008395630172893517,0.882155658,0.0074910275,0.008655072212292628,0.9356118786,3.313785E-4,0.0018203804547401623
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.9388384759,3.23919E-5,0.0017997749859357418,0.7572206438,6.02175E-5,7.759993556698356E-4,0.8782058591,0.0070123175,0.008373958144151426,0.8830593726,0.00748877,0.008653767965458746,0.9368265486,3.34046E-4,0.0018276925343175203
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.9415287614,3.22481E-5,0.0017957755984532142,0.7555555522,5.50019E-5,7.41632658396325E-4,0.8795770952,0.00698804,0.00835944974265651,0.883961125,0.0074944156,0.008657029282611906,0.9378539526,3.3493E-4,0.001830109286354233
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.944225657,3.50141E-5,0.0018712054937927048,0.7537253797,5.95776E-5,7.718652732180662E-4,0.8809712681,0.0069628224,0.008344352820920265,0.8849707302,0.007500002,0.008660255192544849,0.9388903689,3.368781E-4,0.0018354239292326991
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.9469525337,2.99983E-5,0.0017320017321007506,0.7517259955,5.8382E-5,7.640811475229577E-4,0.8823597625,0.0069438577,0.008332981279230142,0.8858144507,0.0074869266,0.008652702814727893,0.9400458437,3.350067E-4,0.0018303188246860164
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.9491664529,2.36027E-5,0.0015363170245753317,0.7493577361,5.767E-5,7.594076639065476E-4,0.8838398468,0.0069290527,0.008324093163822712,0.8866985524,0.0074945737,0.008657120595209473,0.941150586,3.352684E-4,0.001831033587895099
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.9511911392,1.87367E-5,0.0013688206602765754,0.7476177275,5.80524E-5,7.619212557738496E-4,0.8850387841,0.0068921839,0.008301917790486727,0.8876703608,0.0075310708,0.008678174231945335,0.9421634316,3.300649E-4,0.0018167688350475412
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.9528651774,1.71625E-5,0.0013100572506573901,0.7457865179,5.84416E-5,7.644710589682255E-4,0.8865870774,0.0068676578,0.008287133279970825,0.8884887624,0.0075329628,0.008679264254532177,0.9432696652,3.222988E-4,0.0017952682250850429
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.9553118765,1.56737E-5,0.0012519464844792686,0.7434064448,5.5153E-5,7.426506581159138E-4,0.8880091122,0.0068452777,0.008273619341013944,0.8892195931,0.0075218876,0.008672881643375516,0.9444146967,3.08689E-4,0.001756954751836256
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.9571800053,1.48005E-5,0.001216573055759497,0.7409130275,6.07207E-5,7.792348811494516E-4,0.8895001444,0.0068151317,0.008255381093565578,0.8901011279,0.007517581,0.00867039849141895,0.9456168741,2.948351E-4,0.001717076294169831
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.9588804185,1.39354E-5,0.0011804829520158265,0.7382473648,6.21794E-5,7.885391556543024E-4,0.8908851135,0.0067594308,0.00822157576137324,0.8908939046,0.0075232694,0.00867367822783391,0.946752637,2.836933E-4,0.0016843197439916212
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.9604699552,1.70347E-5,0.0013051704869479696,0.7358120143,6.22605E-5,7.89053230143569E-4,0.892501491,0.0067503102,0.008216027142116802,0.89165378,0.0075287892,0.008676859570144028,0.9480160588,2.665606E-4,0.0016326683680404908
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.9621491134,1.49863E-5,0.0012241854434684315,0.7331421733,6.27117E-5,7.91907191531937E-4,0.8941140983,0.0067193209,0.008197146393715314,0.8924479342,0.0075218664,0.00867286942136223,0.949281615,2.4741E-4,0.0015729272074701994
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.9636642098,1.3917E-5,0.0011797033525424942,0.7305147111,6.25177E-5,7.906813517467072E-4,0.8956403175,0.0067040815,0.008187845565226545,0.8932843137,0.0075002239,0.008660383305604898,0.9505300242,2.293821E-4,0.0015145365627808396
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.965432483,1.45523E-5,0.0012063291424814374,0.7277535796,6.34841E-5,7.96769100806501E-4,0.8971188578,0.006638304,0.008147578781454034,0.8942874953,0.0074867239,0.008652585682904272,0.9516894847,2.139908E-4,0.0014628424385421692
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.9667298496,1.81253E-5,0.0013463023434578134,0.7250552893,5.51893E-5,7.428950127709836E-4,0.8986319119,0.0066477936,0.008153400272279045,0.8950963655,0.0074991351,0.008659754673199467,0.9529162717,2.015135E-4,0.001419554507583277
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.967865175,1.55607E-5,0.0012474253484677951,0.7221508861,5.92072E-5,7.694621498163506E-4,0.9001219878,0.0066154002,0.008133511049970978,0.8959325814,0.0074828082,0.008650322652941913,0.9539807397,1.914503E-4,0.0013836556652577982
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.9690150023,1.56021E-5,0.0012490836641314304,0.7186888456,6.11148E-5,7.817595538271343E-4,0.9017645124,0.0065678702,0.00810423975459759,0.8968525738,0.0074755269,0.00864611294166344,0.9550000024,1.831554E-4,0.0013533491788891734
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.9702254593,2.14936E-5,0.0014660695754294883,0.7155835509,5.77967E-5,7.602414090274221E-4,0.9033587545,0.0065358482,0.008084459289278412,0.8976425746,0.0074916409,0.008655426563722899,0.9560344833,1.761919E-4,0.001327372969440014
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.971115607,2.46643E-5,0.001570487185557399,0.7124368072,5.96962E-5,7.726331600442735E-4,0.9050623512,0.0065300952,0.008080900444876176,0.8985237613,0.0074703976,0.008643146186430032,0.9570576358,1.695894E-4,0.001302264950000575
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.9720260501,2.50508E-5,0.0015827444518936088,0.7088447034,5.97558E-5,7.730187578577896E-4,0.9065855327,0.0065456764,0.008090535458175806,0.8994000703,0.007446609,0.008629373673679915,0.9580425107,1.649016E-4,0.0012841401792639308
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.9733612239,2.50498E-5,0.001582712860881594,0.7055090606,6.14679E-5,7.840146682301294E-4,0.9080299842,0.0065298768,0.008080765310290852,0.9004532796,0.0074501225,0.008631409212869008,0.9590725255,1.589376E-4,0.0012607045649159839
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.9744945049,3.36531E-5,0.0018344781274247997,0.7018800974,6.10227E-5,7.811702759322067E-4,0.9095494875,0.0064922632,0.008057458159990654,0.9015360051,0.0074276807,0.008618399329341846,0.9600815898,1.540261E-4,0.00124107252004063
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.9751173675,3.94588E-5,0.001986423922530133,0.6981942892,5.64022E-5,7.510139812280461E-4,0.9111520424,0.006485418,0.00805320929816182,0.9025966063,0.0074256498,0.008617221013760758,0.9610725886,1.497E-4,0.0012235195135346228
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.9756985307,4.14038E-5,0.002034792372700468,0.6943382382,6.10104E-5,7.810915439306714E-4,0.9128235281,0.006434048,0.008021251772634993,0.9037058818,0.007421664,0.008614908008794987,0.9620477945,1.426294E-4,0.0011942755126016775
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.976329577,3.51247E-5,0.001874158477824114,0.6899250984,6.35426E-5,7.971361238834932E-4,0.9146741581,0.0063966187,0.007997886408295633,0.9047340837,0.0074222806,0.008615265869373969,0.963048687,1.339411E-4,0.001157329253065004
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.9766882896,3.21364E-5,0.0017926628238461352,0.6859977067,5.86153E-5,7.656062956898931E-4,0.9162266299,0.0063807146,0.007987937531052682,0.9057649761,0.0074406412,0.008625915139856177,0.9639908469,1.274316E-4,0.001128856058140275
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.977401793,2.95326E-5,0.0017185051643797873,0.681952554,6.59283E-5,8.119624375548416E-4,0.9179152083,0.0063550512,0.007971857499980792,0.906993387,0.007438693,0.008624785794441507,0.9650914031,1.227742E-4,0.0011080351979968867
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.9777557492,3.37308E-5,0.0018365946749351093,0.6777557492,6.1178E-5,7.821636657375489E-4,0.9193893725,0.0063492104,0.007968193270748394,0.9081364018,0.0074452273,0.008628573057000793,0.9659912759,1.175911E-4,0.001084394300980967
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.9777103543,3.56545E-5,0.0018882399211964565,0.6737459481,6.24487E-5,7.902448987497484E-4,0.9209506473,0.0063420024,0.0079636690036691,0.9090574419,0.0075044903,0.008662846125841091,0.9669498384,1.122688E-4,0.001059569723991772
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.9780437469,3.53456E-5,0.0018800425527099114,0.6694593549,5.89136E-5,7.67551952639038E-4,0.9223648354,0.0063251702,0.00795309386339681,0.9102146131,0.0075067171,0.008664131289402303,0.9678373927,1.072645E-4,0.0010356857631540564
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.9782224059,3.80519E-5,0.0019506896216466628,0.6650800347,6.44069E-5,8.025390956208925E-4,0.923967987,0.0062960265,0.007934750468666296,0.9112426266,0.0075474572,0.008687610258293128,0.9687363082,1.031292E-4,0.0010155254797394302
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.9783993065,3.48826E-5,0.001867688410843736,0.6601118743,6.65499E-5,8.157812206713268E-4,0.925512048,0.0062708004,0.00791883855120181,0.9124139425,0.0075954898,0.008715210726081155,0.9696213454,9.81267E-5,9.905892185966896E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.978285712,3.56887E-5,0.0018891453093925837,0.6554285705,6.34362E-5,7.964684551192219E-4,0.9270901147,0.0062706158,0.007918721992847077,0.9135912102,0.0075875719,0.008710666966426854,0.9705274743,9.44379E-5,9.717916443353483E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.9781572998,3.69067E-5,0.0019211116573484217,0.6510112345,6.94525E-5,8.333816652650813E-4,0.9284853905,0.0062412536,0.007900160504698623,0.9147910145,0.007575022,0.0087034602314252,0.9713303375,9.13599E-5,9.558237285190194E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.9783088207,4.35436E-5,0.002086710329681626,0.6470588207,6.96004E-5,8.342685418976315E-4,0.9300689369,0.0062052944,0.007877369103958504,0.9159374994,0.0075678544,0.008699341584280961,0.9720772046,8.87875E-5,9.422711923857165E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.9786453366,4.42589E-5,0.00210377993145671,0.6423800588,7.24231E-5,8.510176261394355E-4,0.9316603935,0.006173966,0.007857458876761621,0.9171213546,0.0075497601,0.00868893555045726,0.9729962403,8.36981E-5,9.148666569506181E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.9786230087,4.07569E-5,0.002018833821789203,0.6379874885,7.51288E-5,8.667687119410806E-4,0.9330139637,0.0061474888,0.007840592324563241,0.9181945109,0.0075275545,0.008676148050834541,0.9738854116,8.03557E-5,8.964134090920327E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.979289937,3.85788E-5,0.00196414867054406,0.6338264287,8.16534E-5,9.036227088779919E-4,0.9344329369,0.0061241541,0.007825697476902618,0.9193836287,0.0075552376,0.00869208697609498,0.9748274165,7.61379E-5,8.725703410040935E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.9799797773,4.17581E-5,0.002043479875114996,0.6297775447,8.49729E-5,9.218074636278445E-4,0.9358543992,0.0060782296,0.007796300148147197,0.9204044479,0.0075884176,0.008711152392192436,0.9756066734,7.13147E-5,8.444803135656863E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.9804043531,4.442E-5,0.0021076052761368766,0.625349921,7.5788E-5,8.70563036201285E-4,0.9371695182,0.006069785,0.007790882491733526,0.9213271111,0.00756138,0.008695619586895461,0.9765266967,7.07203E-5,8.409536253563569E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.9807344258,4.71931E-5,0.0021723972933144617,0.6226716399,6.97387E-5,8.350970003538511E-4,0.938621611,0.00603223,0.007766743204200845,0.9223682857,0.007595414,0.008715167238785496,0.9772751498,6.69206E-5,8.18050120713884E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.980983609,5.19441E-5,0.0022791248320353143,0.619617486,6.53913E-5,8.086488731210847E-4,0.9399016389,0.0059220832,0.007695507260733369,0.9230601117,0.0076625612,0.008753605657099251,0.9780765045,6.49529E-5,8.059336200953526E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.9815730333,5.6306E-5,0.0023728885350980987,0.6160112441,7.77997E-5,8.82041382249155E-4,0.9411123556,0.0059416625,0.007708218017155457,0.9238426968,0.0076280178,0.008733852414599185,0.9788314617,6.45573E-5,8.034755752354891E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.9821490407,5.39505E-5,0.0023227246931136715,0.6143847466,7.74458E-5,8.80032953928431E-4,0.9425187773,0.005926991,0.007698695344017712,0.9247718096,0.0076377869,0.008739443288905763,0.9793934143,6.38084E-5,7.988016024019982E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.9829268396,4.15268E-5,0.002037812552714307,0.6126115382,9.51407E-5,9.754009432023326E-4,0.9438429567,0.0058255731,0.007632544202295851,0.9256335497,0.0076248095,0.008732015517622493,0.9802260667,6.2428E-5,7.90113915837457E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.9838847995,3.3545E-5,0.0018315294155431957,0.6105392158,1.041433E-4,0.0010205062469186555,0.9450306368,0.0057458983,0.007580170380670872,0.9262377447,0.0076407519,0.008741139456615482,0.9807965666,6.21757E-5,7.885156942001852E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.984080857,3.1641E-5,0.0017787917247390152,0.6087176263,1.105131E-4,0.001051252110580521,0.9461970934,0.00568854,0.007542241046267349,0.926974099,0.0075842033,0.008708733145526965,0.9814087188,6.61089E-5,8.130737973886503E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.9844096482,3.6164E-5,0.0019016834647227704,0.6091976523,1.005588E-4,0.0010027901076496517,0.9473450744,0.0056171621,0.007494772911836622,0.9276059991,0.0075063305,0.008663908182800646,0.9818199557,6.89477E-5,8.30347517609344E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.984568733,3.45554E-5,0.0018589082817610984,0.607681936,1.034089E-4,0.0010169016668291975,0.9484973127,0.0054938821,0.007412072652099411,0.9281334203,0.0075033652,0.008662196719077673,0.98223046,7.08424E-5,8.416792738329726E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.9846583009,3.37168E-5,0.0018362134952123624,0.6089958191,1.069909E-4,0.0010343640558333415,0.9495815921,0.0054416501,0.007376754096484442,0.9286680633,0.0075071237,0.008664365931792125,0.9825523031,7.12645E-5,8.441830370245543E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.9847653449,3.41114E-5,0.001846927177773937,0.6096028805,8.51541E-5,9.227897918811196E-4,0.9509314075,0.0052860837,0.0072705458529604226,0.9294512621,0.0074709254,0.00864345150966904,0.9831263518,7.04213E-5,8.391739986439046E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.9850187361,3.37904E-5,0.0018382165269630235,0.6139325738,8.34413E-5,9.134620955463888E-4,0.9520449436,0.0051759722,0.007194422978946956,0.9299700376,0.0074169513,0.008612172374029678,0.9835730356,6.87627E-5,8.292327779339165E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.9855365336,3.87256E-5,0.001967882110290146,0.6202954888,7.5792E-5,8.705860095361055E-4,0.9529782289,0.0050384542,0.007098206956689837,0.93065319,0.0073271451,0.008559874473378684,0.9841135281,7.13053E-5,8.444246562008952E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.9863268614,3.96313E-5,0.0019907611609633136,0.6261326849,8.28337E-5,9.101302104644149E-4,0.9541747582,0.0049593732,0.007042281732506872,0.9313511321,0.0072490941,0.008514161203547886,0.9846278322,7.31279E-5,8.551485251112815E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.9874473393,3.41385E-5,0.0018476606831342166,0.6315079987,6.23309E-5,7.894992083593245E-4,0.9553664711,0.0049162818,0.007011620212190617,0.9316849172,0.0072008822,0.008485801199651097,0.9851895529,7.31272E-5,8.551444322452202E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.9877855897,3.73131E-5,0.0019316599079548138,0.6370825946,8.76849E-5,9.36402157195294E-4,0.9564147615,0.0048337347,0.006952506526426278,0.9324516711,0.0071766316,0.00847150022133034,0.9856414795,7.41478E-5,8.610911682278479E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.9883272111,2.91073E-5,0.0017060861642953441,0.6405330837,1.836828E-4,0.0013552962775718084,0.9572610295,0.0047775739,0.006911999638310176,0.9328952226,0.0071217026,0.008439018070842129,0.9860845596,7.91193E-5,8.894903034884641E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.9888354182,2.70078E-5,0.001643405001817872,0.6432146192,2.175968E-4,0.001475116266604094,0.9585563064,0.0047032235,0.006858005176434325,0.9336381155,0.007014285,0.008375132834767459,0.9864196306,8.14782E-5,9.026527571552639E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.9888776481,2.65816E-5,0.0016303864572548435,0.6446916103,1.90433E-4,0.0013799746374480945,0.9596663296,0.0045593891,0.006752324858891195,0.9341658217,0.0069234766,0.008320743115852094,0.9869160789,7.72006E-5,8.786387198388197E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.9895744681,2.91233E-5,0.0017065550093682887,0.6447872341,1.776695E-4,0.0013329272298216433,0.9609468073,0.0044584663,0.006677174776804932,0.934404254,0.0068029139,0.008247977873394182,0.98767021,7.2776E-5,8.530885065454815E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.9893258393,2.78444E-5,0.0016686641363677713,0.6441573024,1.843337E-4,0.0013576954739557764,0.9621460691,0.0043421133,0.006589471374852463,0.934977529,0.0067354943,0.008207005726816572,0.988112362,7.5115E-5,8.666891022737046E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.9894173503,2.43342E-5,0.0015599423066254726,0.6448275864,1.806761E-4,0.001344158100819989,0.963198573,0.0042931912,0.006552244806171393,0.9351724145,0.0066706301,0.008167392545972062,0.9884066546,8.18149E-5,9.045158926188086E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.9896464705,2.29568E-5,0.0015151501575751494,0.6462121189,2.280803E-4,0.0015102327635169355,0.9639772734,0.0042721514,0.006536169673440248,0.9352020222,0.006688141,0.008178105526342882,0.9887878799,8.73532E-5,9.346293382940641E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.9898921728,2.55294E-5,0.0015977922267929581,0.6487870634,2.317622E-4,0.0015223738042938076,0.965660378,0.0041220718,0.006420336284027496,0.9354312652,0.0065348637,0.008083850382088972,0.9892587644,8.68331E-5,9.318427979010193E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.989466089,2.54729E-5,0.0015960231827890222,0.6484848559,2.619938E-4,0.0016186222536466006,0.9668975478,0.0039142497,0.006256396486796533,0.9351803774,0.0064728913,0.00804542808059335,0.9895382398,8.848E-5,9.406380813043879E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.9897356212,2.53694E-5,0.001592777448358684,0.6502332807,3.506812E-4,0.0018726483919839303,0.9682737187,0.0037380548,0.0061139633626641895,0.9354432359,0.006328214,0.007955007228155108,0.9898911399,9.32047E-5,9.654258127893619E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.9893939495,2.45944E-5,0.001568260182495239,0.6506733894,3.616724E-4,0.0019017686504935345,0.9690572396,0.0037099551,0.0060909400752264834,0.9356565666,0.0063009548,0.00793785537787128,0.990033679,1.016686E-4,0.0010083084845423052
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.989338243,3.06374E-5,0.0017503542498591535,0.6507352948,5.451628E-4,0.002334872159241272,0.9702022067,0.0036225616,0.00601877196776884,0.9349816176,0.0061452447,0.00783916111583376,0.9904595649,1.154833E-4,0.0010746315647699913
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.9898989975,2.99291E-5,0.0017300028901709962,0.6523232281,7.413753E-4,0.002722820780000035,0.971050505,0.0035191674,0.0059322570746723376,0.9347878778,0.0059770505,0.00773113866128399,0.990888893,1.315467E-4,0.0011469380977193145
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.9910112381,2.9177E-5,0.001708127629891865,0.6503370702,7.880042E-4,0.0028071412504539206,0.9723370814,0.0034560166,0.0058787895012493855,0.9346516865,0.0060041068,0.007748617166953081,0.9912134832,1.545661E-4,0.0012432461542269094
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.9909090877,3.85449E-5,0.001963285511585108,0.6472222328,9.112592E-4,0.003018707007975435,0.973459594,0.0033226218,0.005764218767534765,0.9345707062,0.0058238614,0.007631422803121316,0.9916666687,1.799059E-4,0.0013412900506601844
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.991642648,3.40507E-5,0.0018452831761006222,0.6397694468,9.947578E-4,0.003153978122942517,0.9740345794,0.0033484348,0.005786566166561997,0.9341498539,0.0058615663,0.007656086663563834,0.9923054743,1.996655E-4,0.001413030431377895
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.9942760885,4.54729E-5,0.0021324375723570433,0.6329966247,0.0011462678,0.003385657690907337,0.9746127877,0.0033482046,0.005786367254158691,0.933063975,0.0057746879,0.007599136727286857,0.9922895581,2.350467E-4,0.001533123282714081
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.9947580695,6.5217E-5,0.002553761930955977,0.6358870924,9.757261E-4,0.003123661473335419,0.9761693603,0.0033733852,0.005808085054473634,0.9312903225,0.0057852591,0.007606089073893363,0.9923790359,2.66352E-4,0.0016320294114996823
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.9944444478,1.102495E-4,0.0033203840139357376,0.6383838415,0.001542926,0.003928009674122507,0.976666671,0.0034380021,0.00586344787646313,0.9304040408,0.0060200928,0.007758925698832281,0.9927272779,2.851286E-4,0.0016885751389855294
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.9946308732,1.281223E-4,0.00357941755038442,0.6228187919,0.0024303202,0.004929827786038779,0.9781207994,0.003467511,0.00588855754833049,0.9286577204,0.0058325292,0.007637099711277836,0.9928187871,2.905092E-4,0.0017044330435661004
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.9919191957,2.902196E-4,0.005387203356102311,0.6282828391,0.00400866,0.006331397949900164,0.9804040384,0.003332622,0.005772886626290179,0.9251515192,0.0056046541,0.007486423779081705,0.9940404016,1.486037E-4,0.0012190311726941194
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.9899999976,4.666668E-4,0.006831301486539736,0.6540000081,0.0022266661,0.004718756298009042,0.9818000025,0.0028128892,0.005303667787484431,0.9175999981,0.0045921617,0.006776549048003711,0.9956000018,1.016565E-4,0.0010082484812783008
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.03162277660168379,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7864589095,3.52734E-5,0.001878121401826836,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.789494133,3.42206E-5,0.001849881077258752,0.7722248614,2.95984E-5,5.440441158582638E-4,0.8408420557,0.0020845239,0.004565658660040192,0.8408063734,0.0028133451,0.005304097566975932,0.8395425034,1.94616E-5,4.4115303467164317E-4
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7922306716,3.2027E-5,0.0017896088958205365,0.7735842943,2.71839E-5,5.213818178647966E-4,0.8430356431,0.0021655607,0.004653558530844971,0.8427881479,0.002876231,0.005363050437950402,0.8398358011,2.19146E-5,4.68130323734748E-4
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7947155416,3.33794E-5,0.001827003010397082,0.7747997165,3.01148E-5,5.487695326819812E-4,0.8450352019,0.0022462515,0.004739463577241627,0.8445990133,0.0029258198,0.005409084765466335,0.8402443969,2.66022E-5,5.157732059733231E-4
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.7973017156,3.22296E-5,0.0017952604267904978,0.7760179937,2.90798E-5,5.392568961079682E-4,0.8470359808,0.0023269392,0.004823835818101608,0.8463663089,0.0029757448,0.005455038771631234,0.8407170856,3.24318E-5,5.694892448501552E-4
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.7999669492,3.16747E-5,0.0017797387448724039,0.7766917288,2.86103E-5,5.348859691560435E-4,0.8488564819,0.0024085958,0.004907744695886289,0.8481136906,0.0030220613,0.0054973278053978185,0.8412707591,3.85737E-5,6.210772898762279E-4
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.8027557373,3.1562E-5,0.0017765697284373614,0.7777787089,2.9125E-5,5.396758286230726E-4,0.8507883084,0.0024933772,0.004993372808032663,0.8498271406,0.0030536152,0.005525952587563524,0.8419482249,4.53036E-5,6.730794901049949E-4
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.806254226,3.25862E-5,0.0018051648124201847,0.7790682018,2.87012E-5,5.357350091229804E-4,0.852521103,0.002573506,0.005072973487019226,0.851441592,0.0030742576,0.0055445988132596215,0.8426080364,5.41064E-5,7.355705268701296E-4
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.8095819116,3.25928E-5,0.0018053476119573204,0.7807593882,2.40866E-5,4.90781010227576E-4,0.8543054599,0.0026525296,0.00515027144915683,0.8530861783,0.0031032556,0.005570687210748778,0.8432593852,6.34825E-5,7.967590601932305E-4
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.8127232015,2.93514E-5,0.00171322502900232,0.7826533198,2.14819E-5,4.634857063599696E-4,0.8560665894,0.0027314146,0.005226293715435443,0.854758907,0.0031304198,0.00559501546021099,0.8439627373,7.43636E-5,8.623433191020847E-4
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.8159427941,3.19893E-5,0.0017885552829029357,0.7843363106,1.92065E-5,4.3825221049071734E-4,0.857819643,0.0027936822,0.0052855294909781745,0.856431188,0.0031508041,0.005613202383666565,0.8446729439,8.43415E-5,9.183762845370083E-4
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.8193420291,2.99684E-5,0.0017311383538007586,0.7857558608,1.87742E-5,4.332920493154704E-4,0.8594813898,0.0028599345,0.0053478355434699,0.8580878496,0.0031580624,0.005619664046898177,0.845470981,9.44231E-5,9.717154933415438E-4
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.8222816885,2.93254E-5,0.001712466058057794,0.7867630124,1.69155E-5,4.112845730148409E-4,0.8611560097,0.0029196538,0.005403382089025354,0.8596075225,0.0031687071,0.005629127019352112,0.846234948,1.043171E-4,0.0010213574300899759
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.8255075216,3.19159E-5,0.0017865021690443032,0.7879545212,1.32293E-5,3.6372104695769257E-4,0.8627357236,0.002959241,0.005439890623900447,0.8611901122,0.0031832984,0.005642072668798232,0.8470973569,1.147537E-4,0.0010712315342632517
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.8285323083,3.26873E-5,0.001807962942098095,0.7893483102,1.04108E-5,3.226577133744055E-4,0.8643556044,0.0029912161,0.005469201129964046,0.862751919,0.0031925535,0.005650268577687259,0.847918036,1.254429E-4,0.0011200129463537463
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.831535691,3.28178E-5,0.0018115683812652507,0.7905439138,1.06439E-5,3.2624990421454533E-4,0.8660513437,0.0030126179,0.005488732002931096,0.864330036,0.0032088642,0.005664683751102086,0.8489057142,1.386206E-4,0.0011773724984048166
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.8345294893,3.51794E-5,0.0018756172317399944,0.7919353247,1.02101E-5,3.1953247096343744E-4,0.8677048892,0.0030316352,0.0055060286958932576,0.8657648849,0.0032157476,0.005670756210594844,0.8499476683,1.515701E-4,0.0012311380913609977
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.8373841584,3.67913E-5,0.001918105836495995,0.7926139534,1.14788E-5,3.38803778019077E-4,0.8692405891,0.0030551794,0.005527367727951525,0.8672035187,0.0032188674,0.005673506323253725,0.8509438246,1.619847E-4,0.0012727321006401936
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.8402546406,3.06171E-5,0.0017497742711561398,0.7937775314,1.19438E-5,3.4559803240180636E-4,0.8707361677,0.0030699012,0.005540668912685543,0.8686779636,0.0032270463,0.005680709726785906,0.8520352304,1.741958E-4,0.0013198325651384724
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.8434925854,2.97974E-5,0.001726192341542506,0.7940498054,1.254E-5,3.5411862419251544E-4,0.8723006102,0.0030878287,0.00555682346309472,0.8700891542,0.0032379048,0.005690259045069917,0.8530778188,1.880665E-4,0.0013713733991878362
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.8463304579,2.94468E-5,0.0017160069929927442,0.7948979497,1.2926E-5,3.5952746765720143E-4,0.8737921911,0.0030955727,0.005563787109514526,0.8714688003,0.0032392802,0.005691467473332339,0.8541679764,2.003612E-4,0.0014154900211587505
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.8491554022,2.7997E-5,0.0016732304085211936,0.7953895152,1.16017E-5,3.406126832635567E-4,0.8753487653,0.003116605,0.005582656177842229,0.8728139901,0.0032437102,0.005695357934318088,0.8552384722,2.133226E-4,0.0014605567431633733
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.8516856074,2.85088E-5,0.0016884549150036551,0.7958438158,1.49299E-5,3.8639228770771296E-4,0.8768300283,0.0031214752,0.005587016377280454,0.874043476,0.0032581796,0.005708046601071159,0.8563711381,2.293117E-4,0.0015143041306157755
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.854546386,2.76414E-5,0.0016625702992655678,0.7961060107,1.53322E-5,3.9156353252058594E-4,0.8781661576,0.0031277475,0.005592626842549036,0.8752996945,0.0032704989,0.005718827589637583,0.8575066233,2.450192E-4,0.0015653089151985303
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.8572815537,3.07935E-5,0.0017548076817702847,0.7963127494,1.41155E-5,3.757060020814147E-4,0.8796271437,0.0031408166,0.005604298885676959,0.8765564948,0.0032719056,0.005720057342369918,0.8588163614,2.604846E-4,0.0016139535309295618
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.8595081091,3.51747E-5,0.0018754919354665325,0.7972579777,1.77168E-5,4.2091329273378857E-4,0.8809209794,0.0031531803,0.005615318601824833,0.8778189397,0.0032895954,0.005735499455147738,0.8600502324,2.81951E-4,0.0016791396606595892
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.8627453089,3.93603E-5,0.001983943043537289,0.798355788,1.69626E-5,4.1185677122028717E-4,0.8823008394,0.0031640086,0.005624952088684845,0.8789042139,0.0032957252,0.0057408407049838964,0.8613111258,3.030758E-4,0.001740907234748595
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.8653548479,3.80385E-5,0.0019503461231278924,0.7989247441,1.59299E-5,3.991227881241561E-4,0.8835720259,0.0031810374,0.00564006861660388,0.8800268674,0.0033040391,0.0057480771567542475,0.8626075292,3.246935E-4,0.0018019253591644688
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.8679058135,3.76526E-5,0.00194042778788596,0.7999345899,1.80691E-5,4.250776399671006E-4,0.8849732888,0.0031917635,0.005649569452622031,0.8811381233,0.0032998357,0.005744419639963641,0.8639409155,3.494579E-4,0.0018693793087546464
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8704035342,3.33334E-5,0.0018257436840914993,0.8009950221,1.9204E-5,4.3822368717357126E-4,0.8862001115,0.0032016087,0.005658275974181536,0.882241016,0.0033057393,0.005749555895893177,0.8653145379,3.768881E-4,0.0019413606053487332
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8727741659,3.56122E-5,0.001887119498071068,0.8020183861,1.84197E-5,4.2918177966917465E-4,0.8874915904,0.0032184756,0.0056731610236269514,0.8831632638,0.0033204652,0.005762347785408305,0.8664992154,4.033983E-4,0.0020084777818039213
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.8751422048,3.41405E-5,0.0018477148048332568,0.803014791,2.04069E-5,4.5173996945145335E-4,0.8887610906,0.0032377092,0.005690087169806804,0.8841968119,0.0033220049,0.005763683631151175,0.8676951063,4.321413E-4,0.0020788008562630522
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8774904728,3.51689E-5,0.0018753373029937843,0.8044326425,1.82071E-5,4.266977853235238E-4,0.89006926,0.0032639464,0.005713095833258882,0.8851217806,0.0033411958,0.0057803077772727645,0.8688098782,4.64957E-4,0.0021562861591171057
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.8796626091,3.38376E-5,0.0018394999320467506,0.8058341086,1.86717E-5,4.3210762548235595E-4,0.8912406278,0.0032887599,0.00573477105035589,0.8860215545,0.0033401524,0.0057794051597028565,0.8699332225,4.951812E-4,0.0022252667255859464
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.881945771,2.72887E-5,0.0016519291752372437,0.8072549999,1.3511E-5,3.675731219771108E-4,0.892495243,0.0033100469,0.005753300704812847,0.8869374406,0.0033651337,0.005800977245257906,0.8710680306,5.256629E-4,0.002292733957527563
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8840840399,2.37063E-5,0.0015396850327258494,0.8084047854,1.60285E-5,4.0035609149855584E-4,0.8936529422,0.0033068093,0.005750486327259635,0.8878867298,0.0033708318,0.005805886495618046,0.8722147065,5.631143E-4,0.0023730029498506737
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8860910177,2.43682E-5,0.001561031710119945,0.8096528888,1.56106E-5,3.95102518341759E-4,0.8948019159,0.0033110029,0.005754131472255392,0.8886900538,0.0033911705,0.005823375739208316,0.8734514904,5.976938E-4,0.002444777699505622
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.887490654,2.09296E-5,0.0014467066046714517,0.8114253759,1.99922E-5,4.4712638034452855E-4,0.8959294814,0.0033168557,0.005759214963864433,0.8893844998,0.0034033792,0.005833848815319094,0.8744941455,6.330878E-4,0.0025161236058667707
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8894163787,2.15628E-5,0.0014684277306016799,0.8125458956,2.37525E-5,4.873653660243001E-4,0.8969072032,0.0033099175,0.00575318824652905,0.8901506513,0.0034059708,0.005836069567782756,0.875550071,6.662331E-4,0.00258114916267929
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8907733858,2.12543E-5,0.0014578854550341051,0.8139235616,2.49827E-5,4.998269700606401E-4,0.8980440086,0.0033073774,0.0057509802642679965,0.8909162253,0.0034130395,0.005842122473895939,0.8766992652,6.96898E-4,0.0026398825731460103
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.8923600256,2.03767E-5,0.0014274697895227065,0.8150575638,2.66984E-5,5.167049448186072E-4,0.8990868652,0.0033062767,0.005750023217344431,0.8916627431,0.0034232811,0.00585088121568025,0.8777734172,7.344352E-4,0.0027100464940661073
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8937741101,1.54175E-5,0.001241672259495234,0.8163762152,2.49458E-5,4.994577059171277E-4,0.9001516539,0.0032994177,0.0057440557970827545,0.8923759449,0.0034352612,0.005861110133754526,0.8789610201,7.706118E-4,0.0027759895532944645
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8953038335,1.89558E-5,0.0013768006391631287,0.8175801992,2.55667E-5,5.056352440247811E-4,0.9011760724,0.0033013223,0.005745713445691492,0.8930613089,0.0034553256,0.005878201765846422,0.8800906754,8.064208E-4,0.0028397549190026946
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8975626647,1.92632E-5,0.0013879193060117004,0.8191545129,2.56243E-5,5.062045041285192E-4,0.9021536791,0.0033103908,0.005753599568965501,0.8935527378,0.0034868509,0.005904956308051737,0.8811305457,8.402413E-4,0.0028986916013953607
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8991869807,2.37347E-5,0.001540607023221691,0.8197645128,2.40143E-5,4.900438755866662E-4,0.9031160647,0.0033079435,0.005751472420172073,0.8941449416,0.0035028033,0.0059184485298091425,0.8821825063,8.738641E-4,0.0029561192465798803
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.9009133756,2.60252E-5,0.0016132327792355323,0.8213072538,2.1931E-5,4.683054558725533E-4,0.9040516609,0.0033205351,0.005762408437450438,0.894649635,0.003517849,0.005931145757777328,0.8833495075,8.990704E-4,0.0029984502663876218
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.9025290608,2.30568E-5,0.0015184465746281627,0.8220058024,2.07705E-5,4.5574664014120825E-4,0.9049273252,0.0033287106,0.005769497898431023,0.8951991296,0.0035323511,0.005943358562294555,0.8844607568,9.30729E-4,0.0030507851448438646
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.9041321039,1.93516E-5,0.0013911002839479259,0.8233412385,2.20363E-5,4.694283757933685E-4,0.9058856642,0.0033406662,0.005779849652023831,0.8957479262,0.003563862,0.0059698090421721195,0.8856324077,9.585515E-4,0.0030960482877371276
0.48,0.9659215099,7.396E-7,8.6E-5,0.9060226321,1.6694E-5,0.0012920526305069775,0.8246943355,2.13065E-5,4.615896445978831E-4,0.9068135858,0.0033313647,0.005771797553622268,0.8961056632,0.0035803901,0.005983636101903256,0.8868015105,9.858506E-4,0.003139825791345755
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.9075111628,1.53169E-5,0.0012376146411545073,0.8257349551,2.10098E-5,4.583644837899202E-4,0.9077251053,0.0033531316,0.005790623109821601,0.8966061258,0.0035979599,0.005998299675741451,0.8878928715,0.0010092624,0.0031768890443325216
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.9095290422,1.31659E-5,0.0011474275576261884,0.8268602908,2.21442E-5,4.7057624249424235E-4,0.908580845,0.0033499866,0.005787906875546634,0.8970753527,0.0035966552,0.005997212018930129,0.8890784967,0.0010234983,0.0031992159977094385
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.910988307,1.43799E-5,0.0011991622075432497,0.8279032528,2.01736E-5,4.491503089167367E-4,0.9095771259,0.0033595592,0.005796170459881248,0.8975060046,0.0036008845,0.006000737038064575,0.890294733,0.0010332753,0.0032144599857518836
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.9124284565,1.81628E-5,0.0013476943273606223,0.8288961649,1.93621E-5,4.4002386298927016E-4,0.910444808,0.0033852087,0.005818254635197741,0.8979280436,0.0035985016,0.005998751203375582,0.8914881444,0.0010361625,0.0032189478094557544
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.913410157,1.73548E-5,0.001317376180139902,0.8294923127,2.01546E-5,4.4893874860608767E-4,0.9112975949,0.0034030816,0.005833593746568233,0.898236472,0.0036352154,0.0060292747490888155,0.8927454901,0.0010293448,0.0032083403809446405
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.9149488091,1.92987E-5,0.001389197610133274,0.8303413033,2.04221E-5,4.519081765137692E-4,0.9120119339,0.0034179028,0.005846283263749713,0.8984675884,0.003644478,0.006036951217295035,0.8939914674,0.0010272971,0.0032051475785055514
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.9160823286,2.0645E-5,0.0014368368035375485,0.8317809224,1.13263E-5,3.3654568783450485E-4,0.9129548192,0.0034402388,0.005865354891223548,0.8987615532,0.0036889457,0.006073669154637911,0.8952206504,0.0010219791,0.0031968407842743744
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.9174991071,1.66752E-5,0.001291324901022202,0.8324830532,1.00086E-5,3.163637147335326E-4,0.913826257,0.0034575238,0.005880071258071623,0.8989832348,0.0036877988,0.006072724923788331,0.8966286123,9.947458E-4,0.0031539590992909214
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.9188937604,1.80397E-5,0.0013431195032460811,0.8335889041,1.42716E-5,3.77777712418295E-4,0.9147115755,0.0034514354,0.005874891828791403,0.8990963852,0.0036955301,0.006079087184767134,0.8981818205,9.629223E-4,0.0031030989349358487
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.9206503391,1.53994E-5,0.0012409431896746926,0.8352644384,1.09837E-5,3.314166561897576E-4,0.9155447561,0.0034629774,0.005884706789637016,0.8991067082,0.0037150506,0.006095121491816222,0.8996187627,9.280072E-4,0.0030463210599015987
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.9216925085,1.70579E-5,0.0013060589573216058,0.8361860871,1.47704E-5,3.8432278100575826E-4,0.9165230685,0.0034803714,0.0058994672640841055,0.8991288543,0.0037358005,0.006112119517810495,0.9011430222,8.749711E-4,0.0029579910412305174
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.9234105229,1.74826E-5,0.0013222178337929042,0.837244904,1.57554E-5,3.9693072443437787E-4,0.9173351657,0.0034810823,0.005900069745350473,0.8991719002,0.0037560972,0.006128700677957767,0.9028237849,8.286738E-4,0.0028786694843277857
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.9249748409,1.90965E-5,0.0013819008647511586,0.8377339482,1.77487E-5,4.212920602147636E-4,0.9180941844,0.0035039925,0.005919453099738185,0.8991326207,0.0037779158,0.006146475250092528,0.904580397,7.790567E-4,0.0027911587199584333
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.9257797897,2.07195E-5,0.001439426969317999,0.8390208662,1.61396E-5,4.0174121023365275E-4,0.918898986,0.0035185849,0.005931766094511819,0.8989940101,0.0037960192,0.006161184301739398,0.9064180964,7.181588E-4,0.0026798485031807305
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.9273865044,2.56711E-5,0.0016022203344109697,0.8395417869,2.00824E-5,4.4813390855859145E-4,0.9196308923,0.003537116,0.005947365803446094,0.8988120484,0.00382333,0.006183308176049452,0.9083177769,6.613372E-4,0.0025716477208202527
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.9284717739,2.7539E-5,0.001659487872808958,0.8406147838,1.81919E-5,4.265196361247627E-4,0.9205145013,0.0035094819,0.00592408803108124,0.8985633314,0.0038225371,0.006182666981165976,0.9101046425,6.090334E-4,0.0024678602067378127
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.9296254635,2.95154E-5,0.0017180046565711047,0.8414666951,2.31184E-5,4.8081597311237486E-4,0.9211302966,0.0035286576,0.005940250499768507,0.8981408393,0.0038443271,0.006200263784711099,0.9120722103,5.573168E-4,0.0023607558111757346
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.9302400708,2.9578E-5,0.001719825572550891,0.8426823497,2.54151E-5,5.041339107816494E-4,0.9218120998,0.0035433036,0.005952565497329702,0.8976408154,0.0038628406,0.006215175460113737,0.9140073866,5.10574E-4,0.002259588458104705
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.9312083781,3.1306E-5,0.0017693501631955164,0.8444576621,2.41471E-5,4.913969881877585E-4,0.9225975257,0.0035503565,0.005958486804550296,0.8970765942,0.0038868264,0.006234441755281703,0.9162036145,4.604124E-4,0.0021457222560247635
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.9323031604,4.19392E-5,0.0020479062478541347,0.8455972552,2.84529E-5,5.334125982764187E-4,0.9235565382,0.0035636011,0.0059695905219704975,0.8965881771,0.0038977718,0.00624321375575112,0.9182879585,4.220676E-4,0.0020544283876543375
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.933215189,3.47922E-5,0.0018652667369574787,0.8464810073,3.10663E-5,5.573715098567561E-4,0.9242354405,0.003583022,0.005985834945936949,0.8958708888,0.0038886328,0.006235890313339387,0.920318988,3.912331E-4,0.001977961324192159
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.9341967583,3.42628E-5,0.0018510213396933056,0.8479853511,2.84477E-5,5.333638532934154E-4,0.9249188942,0.0035950653,0.005995886339816658,0.8951595986,0.0039157523,0.00625759722257673,0.9223443216,3.631809E-4,0.001905730568574687
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.9348037899,3.71988E-5,0.0019286990433968697,0.8490121782,2.56101E-5,5.060642251730505E-4,0.9256968868,0.0036050846,0.006004235671590514,0.8944113684,0.0039326607,0.006271092966939654,0.9241975659,3.449889E-4,0.0018573876816647622
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.9360246658,4.883E-5,0.0022097511172075464,0.8504065037,2.53284E-5,5.032732856013718E-4,0.9265180808,0.0036131392,0.006010939360865322,0.893599661,0.0039547906,0.0062887125868495534,0.9260779333,3.212969E-4,0.0017924756623173437
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.9367732525,5.46888E-5,0.0023385636617376917,0.8518023193,3.24649E-5,5.697797820210892E-4,0.9272907001,0.003632226,0.0060267951682465536,0.8927209306,0.0039764306,0.0063058945439961175,0.9280290717,3.185932E-4,0.001784917925283961
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.9380320013,5.68525E-5,0.0023843762287021736,0.8530636907,3.14181E-5,5.605185099530613E-4,0.9281557536,0.0036819152,0.006067878706764004,0.891832177,0.0040060662,0.00632934925565022,0.930117718,3.070095E-4,0.0017521686562657146
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.9389324963,6.46728E-5,0.0025430847410182773,0.8543799043,4.20775E-5,6.486717197473619E-4,0.9288885427,0.0037452141,0.006119815438393547,0.8909921485,0.0040135464,0.006335255638093856,0.9321130329,3.099891E-4,0.0017606507319738347
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.9393394411,6.69957E-5,0.002588352758029709,0.8559515953,3.1873E-5,5.645617769562513E-4,0.9296860653,0.0037773761,0.006146036202301448,0.8901831245,0.0039975383,0.006322608876089046,0.9341138035,3.041192E-4,0.0017439013733580233
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.9400341332,6.42225E-5,0.002534215855052604,0.8578498363,3.66339E-5,6.052594485012192E-4,0.9304334515,0.0038252932,0.006184895472035077,0.8893856621,0.0040365532,0.006353387442931527,0.9361774719,3.097757E-4,0.0017600446017075817
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.9410631478,7.40703E-5,0.002721585934707923,0.8590438724,4.33722E-5,6.58575735963602E-4,0.9311344993,0.0038610439,0.006213729878261526,0.8886229032,0.0040371565,0.006353862211285353,0.9381377107,3.072674E-4,0.0017529044469108976
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.9415919244,7.60311E-5,0.002757373750509713,0.8611733913,4.17154E-5,6.45874600832081E-4,0.9320179403,0.0039015154,0.0062462111715823375,0.8879708511,0.0040199176,0.006340282012655273,0.9402279502,3.171945E-4,0.001780995508135829
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.9427394092,8.73325E-5,0.0029552072685346455,0.8620879114,3.57414E-5,5.97841116016622E-4,0.9329003134,0.0039796096,0.006308414697846044,0.8873194653,0.003950645,0.006285415658490694,0.9420879096,3.27979E-4,0.001811019050148286
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.9432879031,9.34595E-5,0.003057114652740391,0.8629905045,3.71955E-5,6.098811359601147E-4,0.933750518,0.0040287188,0.006347218918550076,0.8866501462,0.0039677195,0.006298983648176903,0.943907479,3.296058E-4,0.0018155048884538978
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.9438099384,1.165259E-4,0.0034135890203713746,0.8639058352,2.24568E-5,4.738860622554751E-4,0.9344725382,0.0041196339,0.006418437426663907,0.8859415817,0.0039981846,0.0063231199577423805,0.9459895384,3.354189E-4,0.0018314445118539629
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.9442751586,1.45891E-4,0.003819568038404343,0.8664358199,3.14536E-5,5.608350916267633E-4,0.9350276989,0.0041646705,0.006453425834392149,0.8855309331,0.004006768,0.006329903632757769,0.947714681,3.330865E-4,0.0018250657522401762
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.944286412,1.644247E-4,0.004054931565390469,0.8698381484,4.60317E-5,6.784666535652287E-4,0.9359195709,0.0041731756,0.006460012074292121,0.8855272216,0.0039946399,0.006320316368663835,0.9495586085,3.466877E-4,0.0018619551552064835
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.9442700326,1.945551E-4,0.004410840056043746,0.8726321399,3.27499E-5,5.722752834082563E-4,0.9367765573,0.0042338441,0.006506799597344304,0.8858765012,0.0039878665,0.00631495566096865,0.9513239151,3.574927E-4,0.001890747735685541
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.9440022469,2.340777E-4,0.0048381577072269975,0.8740470886,3.80569E-5,6.169027476028941E-4,0.9378139001,0.0043264534,0.0065775781257237835,0.8867264593,0.0039855327,0.006313107554920952,0.9529988784,3.616468E-4,0.0019017013435342575
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.94435727,2.665065E-4,0.005162426754928345,0.8763427913,3.80764E-5,6.170607749646707E-4,0.9389740491,0.004312927,0.006567287872478258,0.8877730811,0.0040449887,0.006360022562853059,0.9546952325,3.574159E-4,0.0018905446305231728
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.9442773163,3.074822E-4,0.005545107753687028,0.8782210588,4.57021E-5,6.760332832043108E-4,0.940300853,0.0044504593,0.006671176283085316,0.8895356417,0.0040816519,0.006388780713093853,0.9565533024,3.542616E-4,0.001882183837992453
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.9444365203,3.661245E-4,0.006050822258172851,0.8796718955,6.04904E-5,7.777557457196957E-4,0.9410128361,0.0045990182,0.006781606151937754,0.8914051342,0.0040013544,0.0063256259769290816,0.9585449368,3.568881E-4,0.0018891482207598217
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.9456828833,4.309787E-4,0.006564896800407452,0.8839874387,6.59654E-5,8.121908642677532E-4,0.9422448993,0.0047191499,0.006869606902872973,0.8928257465,0.0039651042,0.00629690733614526,0.9600784916,3.566618E-4,0.001888549178602453
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.9462946773,5.748416E-4,0.007581830913440368,0.8862249374,6.81138E-5,8.25310850528454E-4,0.9434263295,0.0046953697,0.006852276774912117,0.8947079355,0.0038861423,0.006233893085384125,0.9621621621,3.469299E-4,0.0018626054332574035
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.9452941179,6.638046E-4,0.00814742045067026,0.8868627369,1.115381E-4,0.0010561159974169505,0.9449215645,0.0047935019,0.006923512042309163,0.8967058796,0.0038862966,0.006234016843095629,0.9644999945,3.479294E-4,0.001865286573157058
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.9449551463,7.852138E-4,0.008861229034394721,0.8895739913,6.29105E-5,7.931613959340179E-4,0.9466704029,0.0048492439,0.006963651269269592,0.9004035908,0.0038325839,0.006190786622069929,0.9663116586,3.562332E-4,0.0018874141040057955
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.9450980425,8.55891E-4,0.009251437726105063,0.8917647123,6.67549E-5,8.170367188811039E-4,0.9487843162,0.0048303749,0.006950089855534243,0.9036078489,0.0041274156,0.0064244965561513065,0.9681699365,3.72105E-4,0.0019290023328135196
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.9463108361,8.252092E-4,0.009084102597395078,0.8921507061,1.550142E-4,0.0012450469870651467,0.9501726869,0.0048114463,0.006936458966936948,0.9085871261,0.0042982537,0.006556106847817537,0.9693406606,3.825859E-4,0.00195598031687438
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.9480391979,8.34081E-4,0.009132803512613199,0.8880392015,1.516083E-4,0.0012312932225915971,0.952215673,0.0049766136,0.007054511747810758,0.9140588135,0.0043507779,0.006596042677242166,0.971117633,3.902037E-4,0.00197535743601
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.9485639632,4.939398E-4,0.007028085087703478,0.8864229798,2.048932E-4,0.0014314090959610393,0.953394255,0.0052812033,0.007267188796226502,0.9167362875,0.0044856662,0.0066975116274628444,0.9730026108,4.49411E-4,0.002119931602670237
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.9549019635,4.451279E-4,0.006671790614220443,0.8850980461,2.359776E-4,0.0015361562420535223,0.9557647079,0.0060207084,0.007759322393095933,0.9188627496,0.0047766225,0.0069113113806281365,0.9759215701,4.852896E-4,0.002202928959362966
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.96640625,2.312554E-4,0.004808902161616516,0.88984375,8.605957E-4,0.002933591143973543,0.95703125,0.0067181828,0.00819645215931869,0.927421875,0.0058190486,0.00762826887307992,0.977578125,6.308877E-4,0.002511747797849139
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,0.96,0.0387878788,0.019694638559770525,0.95,0.047979798,0.02190429136037046

==> tables/acc_rej_sample_aleatoric_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5750982165,0,0,0.4918324113,0.0022655952,0.015051894232952875,0.5085749269,0.0027220715,0.016498701464054678,0.5815719962,5.3232E-6,0.001631441080762649
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.5764732957,0,0,0.494715628,0.0023151638,0.015215662325380385,0.5117381543,0.0027678152,0.016636752086870803,0.5851126313,5.0252E-6,0.0015851182921157651
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5780040026,0,0,0.4974652618,0.0023525706,0.015338091797873685,0.5147523552,0.0028032722,0.016742975243366993,0.5886308253,6.3491E-6,0.0017817266906010024
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.578130722,0,0,0.5001907408,0.0023810321,0.015430593313285139,0.5177500665,0.0028536309,0.016892693390930885,0.5918150842,6.5594E-6,0.0018109942020890072
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5804691315,0,0,0.5029194593,0.002418045,0.015550064308548696,0.5207220584,0.0028981209,0.01702386824432097,0.5948281288,7.1006E-6,0.0018842239781936753
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5813469887,0,0,0.5056230366,0.0024583334,0.01567907331445325,0.5237135202,0.0029277155,0.01711056837162343,0.5979490876,1.04637E-5,0.0022873237637029
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5833499432,0,0,0.5084113181,0.0024856175,0.015765841239845084,0.5266697705,0.0029712419,0.01723729068038246,0.6009269655,1.21699E-5,0.002466769142015523
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5834060311,0,0,0.511253491,0.0025155392,0.015860451443764138,0.5294956923,0.0030122356,0.01735579326910758,0.6039696038,1.40462E-5,0.0026501132051291697
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5841190219,0,0,0.5139976025,0.0025253142,0.015891237207970938,0.532379207,0.003054043,0.017475820438537355,0.607124269,1.41155E-5,0.002656642618042555
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.585259378,0,0,0.5168712676,0.0025454578,0.015954490903817644,0.5354159504,0.0030861015,0.0175673034356443,0.6101890504,1.32288E-5,0.002571847584908561
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5853850245,0,0,0.519853428,0.0025827602,0.016070968234677088,0.5382227182,0.0031240954,0.017675110749299422,0.6130106151,1.20099E-5,0.0024504999489900017
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5857239962,0,0,0.5226929545,0.0026067848,0.016145540560786438,0.5411727637,0.0031552585,0.017763047317394615,0.6159079671,1.11526E-5,0.0023614190648845027
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5859287977,0,0,0.5255622596,0.0026257879,0.016204283075779688,0.5442048103,0.0031978868,0.01788263627097526,0.6187418699,1.06335E-5,0.0023058078844517813
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5858513117,0,0,0.5286561877,0.0026568143,0.016299737114444515,0.5472499371,0.0032404782,0.01800132828432391,0.6216416657,1.23813E-5,0.00248810168602491
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5865949988,0,0,0.5317648202,0.0026697727,0.016339439096860087,0.5503207296,0.0033039038,0.018176643804619155,0.624512881,1.50956E-5,0.002747325972650497
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5861317515,0,0,0.535045442,0.0026904126,0.016402477251927526,0.5534744233,0.0033550986,0.018316928235924276,0.6274646819,1.33548E-5,0.002584066562610182
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5858556032,0,0,0.5382092655,0.0027243272,0.016505536040977282,0.5566445857,0.0033952965,0.018426330345459457,0.6306363344,1.14444E-5,0.002392112037509949
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.5859239697,0,0,0.5414577872,0.0027484409,0.016578422421931464,0.5597666502,0.0034519764,0.018579495149222972,0.6334838867,1.53743E-5,0.0027725710090095077
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5860702395,0,0,0.5447687298,0.0027666335,0.016633200233268402,0.5629099041,0.003489099,0.018679130065396513,0.63602072,1.3033E-5,0.0025527436220662662
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5856801271,0,0,0.5481058449,0.0027871897,0.01669487855601232,0.5661754519,0.0035375823,0.0188084616595829,0.6391353607,1.44461E-5,0.002687573254815578
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.585826993,0,0,0.5514623553,0.0028110393,0.016766154299659778,0.5693309337,0.0035635928,0.0188774807641274,0.642172575,1.56765E-5,0.0027996874825594376
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5859776735,0,0,0.5549075425,0.0028362122,0.016841057567742,0.5725145727,0.0036025737,0.018980447044261103,0.6449447274,1.26914E-5,0.002519067287707893
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.5859452486,0,0,0.5583567142,0.0028562924,0.016900569221183055,0.5759438872,0.0036381708,0.01907398961937434,0.6475884914,1.42793E-5,0.0026720123502708593
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5860201716,0,0,0.5620320082,0.0028663814,0.016930391017339202,0.5792901784,0.0036721741,0.019162917575358925,0.6504507363,1.64689E-5,0.0028695731389877487
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.5859051347,0,0,0.5655172318,0.0028845829,0.016984059879781393,0.5829232216,0.0037115112,0.01926528276460016,0.6535539031,1.59676E-5,0.0028255618910227394
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5853143334,0,0,0.5690132588,0.0029134186,0.01706873926217165,0.5864181101,0.0037398231,0.019338622236343517,0.6565879881,1.1837E-5,0.002432796744489765
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.5853555202,0,0,0.5726304322,0.0029418508,0.017151824392757756,0.5897156268,0.0037563777,0.019381376886072877,0.6596769989,9.4193E-6,0.0021701728041794276
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5855979323,0,0,0.5762223125,0.0029462609,0.017164675645056623,0.5931504548,0.0037854934,0.019456344466522994,0.6621517539,7.7754E-6,0.001971725132973661
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.5852676034,0,0,0.579842937,0.0029530469,0.017184431617018936,0.5967399865,0.003803877,0.019503530449639112,0.6650004387,5.9456E-6,0.0017241809649801846
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5853393078,0,0,0.583599329,0.0029628148,0.017212828936580993,0.6003086209,0.0038258594,0.01955980419124895,0.6681803465,7.188E-6,0.0018957847979135184
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5850552917,0,0,0.5874198735,0.0029622212,0.017211104554908728,0.6039955825,0.003862891,0.019654238728579645,0.671333164,9.0906E-6,0.002131970919126244
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5850352645,0,0,0.5912438393,0.002980767,0.01726489791455484,0.6076215565,0.0038865419,0.019714314342629317,0.6742912233,8.7168E-6,0.0020876781361119823
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.5846154094,0,0,0.5950437605,0.0029910393,0.017294621418232896,0.6115154296,0.003900077,0.019748612609497406,0.6777061224,9.9128E-6,0.0022262973745661202
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.5843257308,0,0,0.5990585387,0.002998074,0.017314947299948678,0.6153313637,0.0039168609,0.019791060860903844,0.6807624996,8.3388E-6,0.0020419108697492163
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5839452744,0,0,0.602937454,0.0030057965,0.01733723305490239,0.6193403393,0.0039325236,0.01983059151916553,0.6838281751,6.1726E-6,0.0017567868396592683
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5832636952,0,0,0.6070340097,0.0030085928,0.01734529561581468,0.6233009636,0.0039599841,0.01989970879183914,0.686861068,8.0741E-6,0.0020092411502853507
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5824950933,0,0,0.6111495674,0.0029932674,0.01730106181712556,0.6272305697,0.0039464304,0.01986562458117036,0.6896309555,9.7192E-6,0.0022044500447957536
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.581900835,0,0,0.6151722252,0.0029986312,0.017316556239622242,0.6311176628,0.0039565043,0.019890963526184448,0.6926561296,1.0035E-5,0.002239977678460212
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5811184645,0,0,0.6195358932,0.0030190706,0.017375472943203588,0.6350512654,0.0039637331,0.019909126299262857,0.6957636178,4.8145E-6,0.0015515315014526776
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.580550015,0,0,0.6237500727,0.0030141018,0.01736116873945991,0.6390233874,0.0039724161,0.01993092095212863,0.6994890571,4.0502E-6,0.0014230600830604447
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.5800669789,0,0,0.6282082617,0.0030123241,0.01735604822533056,0.6430255234,0.0039538381,0.019884260358383966,0.7029920518,4.925E-6,0.0015692354826475215
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5799574256,0,0,0.632359004,0.003001139,0.01732379577344411,0.6473891437,0.0039308434,0.01982635468259357,0.7065803707,5.6784E-6,0.0016849925815860436
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5791943669,0,0,0.6369152427,0.0029834803,0.017272753978448255,0.6515954375,0.0039021322,0.01975381532767784,0.7096989751,5.6345E-6,0.0016784665620738473
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.5782570243,0,0,0.64155339,0.0030009817,0.017323341767684432,0.6557425261,0.0038748766,0.019684706246220693,0.7130391896,4.0017E-6,0.0014145140508315922
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.5770238042,0,0,0.6460160136,0.0029857672,0.017279372673798084,0.6600366652,0.0038315551,0.019574358482463736,0.7169497311,3.3312E-6,0.0012905812643921343
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5768117309,0,0,0.6506667674,0.0029410788,0.017149573755636027,0.6645888865,0.0038073905,0.01951253571425303,0.7212908566,5.8794E-6,0.0017145553359399048
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5766692758,0,0,0.6553183198,0.002931347,0.017121176945525677,0.6690139651,0.0037738384,0.019426369707178953,0.7254270315,6.9442E-6,0.0018633571852975479
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5768774152,0,0,0.6602595508,0.0029154417,0.01707466456478721,0.6734588861,0.0037264444,0.019304000621632813,0.7293463647,2.9127E-6,0.0012067932714429593
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5771744251,0,0,0.665132314,0.0028884385,0.01699540673240861,0.6778481483,0.0036799739,0.01918325806530267,0.7336211205,2.5518E-6,0.0011295574354586843
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5768249631,0,0,0.6701012254,0.0028509302,0.016884697806001738,0.6824746966,0.0036457776,0.01909391945096658,0.7381079495,1.8702E-6,9.670056876771718E-4
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.577049017,0,0,0.6750923753,0.0028451855,0.016867677670621996,0.6872228682,0.003607344,0.01899300924024416,0.7422321141,1.7065E-6,9.237153241123588E-4
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5760822892,0,0,0.6800643086,0.002819241,0.01679059558205128,0.6919502735,0.0035252937,0.018775765497044322,0.7468709648,8.828E-7,6.643794096749236E-4
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5743740201,0,0,0.6850464046,0.0028211875,0.016796390981398353,0.6966599405,0.0034894136,0.018679972162720156,0.7515758872,3.105E-7,3.940177660969109E-4
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.5721889138,0,0,0.6899856865,0.0028228819,0.016801434164975322,0.7017756522,0.0034142445,0.018477674366651233,0.7560380995,3.611E-7,4.2491175554460717E-4
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.5702267885,0,0,0.6954050899,0.0028095131,0.016761602250381674,0.7064694583,0.003369479,0.01835614066191475,0.7614758611,8.194E-7,6.400781202322105E-4
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5687365532,0,0,0.7006359398,0.0028063724,0.016752230896212004,0.7112877607,0.0032937881,0.018148796378823582,0.7665762603,5.291E-7,5.143442427013255E-4
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5664593577,0,0,0.7061578929,0.0027686608,0.016639293254222066,0.7162344456,0.0031880213,0.017855030943686432,0.7713397145,1.4834E-6,8.612200647918045E-4
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.567257762,0,0,0.7118546069,0.0027743337,0.016656331228694993,0.72107867,0.0031577853,0.01777015841234962,0.7766728699,9.406E-7,6.857842226239971E-4
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.57281214,0,0,0.7178191364,0.0027519965,0.016589142533597088,0.7261491418,0.0030949802,0.01759255581204732,0.7823665142,3.223E-7,4.0143492623338095E-4
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5791071057,0,0,0.7232434988,0.0027849358,0.01668812691706292,0.731174773,0.0030105317,0.01735088383915932,0.7876761854,4.286E-7,4.6292547996410827E-4
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5872019529,0,0,0.7288879514,0.0028097491,0.01676230622557648,0.7361679554,0.0029447785,0.017160356931019822,0.7931261957,1.1703E-6,7.64950978821519E-4
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5956686735,0,0,0.7342501462,0.0028349878,0.016837422011697634,0.741321063,0.0029005283,0.017030937437498853,0.7983216047,2.3451E-6,0.0010828434789940788
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.6042037606,0,0,0.7394628644,0.0028291762,0.01682015517169803,0.7464301586,0.0028060523,0.016751275473825867,0.8029915392,3.958E-7,4.448595283907045E-4
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.6153846383,0,0,0.7456623554,0.0028763095,0.0169596860230371,0.7518059134,0.0027588848,0.016609891029142846,0.80834952,7.202E-7,6.000833275471E-4
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.6232071519,0,0,0.7513049603,0.0029049404,0.01704388570719717,0.757000941,0.0026858883,0.01638867993463781,0.8130731285,8.362E-7,6.466065264130884E-4
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.6281616688,0,0,0.7569889903,0.0029539584,0.0171870835222268,0.7622473657,0.0026511347,0.016282305426443763,0.8181048036,1.4354E-6,8.471717653463198E-4
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.6325207353,0,0,0.7624664843,0.0030157239,0.01736583974358856,0.7673358679,0.0025832163,0.01607238719045805,0.822993964,5.2555E-6,0.0016210336208728059
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.6359544992,0,0,0.7683340907,0.0030956938,0.01759458382571182,0.7722497284,0.0025319699,0.015912164843288924,0.8293255568,1.9864E-6,9.965942002640794E-4
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.6398088336,0,0,0.7742881894,0.0031916852,0.017865288130897862,0.7774208486,0.0024941125,0.01579275941689735,0.8351032138,5.51E-8,1.6598192672697833E-4
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.6437144279,0,0,0.780255127,0.0032524927,0.018034668558085564,0.7821411431,0.0024537774,0.015664537656758338,0.841266036,2.881E-6,0.0012002083152519816
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.6483150125,0,0,0.7855693519,0.0033209477,0.018223467562459128,0.7871585608,0.0023312255,0.015268351253491649,0.8460447192,4.0268E-6,0.001418943268774337
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.6503049731,0,0,0.7911308706,0.0033611259,0.0183333736666223,0.7917775095,0.0022754919,0.01508473367348592,0.8506503105,4.9917E-6,0.0015798259397794428
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.6541949511,0,0,0.7964108884,0.0034405345,0.01854867785045608,0.7961594164,0.0022677222,0.015058958131291818,0.856549561,5.3684E-6,0.00163835283135227
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.65537709,0,0,0.8015035152,0.0034860772,0.018671039606834965,0.8005064547,0.0022373443,0.014957754844895674,0.8616760373,6.136E-7,5.538952969650492E-4
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.6568183899,0,0,0.8063616157,0.003535502,0.01880293062264497,0.8043946981,0.0022509229,0.015003076017937123,0.8658546507,1.9505E-6,9.875474672136019E-4
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.6576939821,0,0,0.8114616394,0.0035697175,0.01889369603862622,0.8085555077,0.0022414934,0.014971617815052586,0.8717102408,4.446E-7,4.714870093650513E-4
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.6566777229,0,0,0.8160837412,0.0035921352,0.01895292906122956,0.8124161363,0.0021801344,0.014765278189048794,0.8767778873,9.002E-7,6.708949247087803E-4
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.6592162848,0,0,0.81999439,0.0035912701,0.018950646690812426,0.8158795416,0.0021562677,0.01468423542442711,0.8817918301,4.373E-7,4.676002566295275E-4
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.6660135388,0,0,0.8241990745,0.0036235887,0.019035726148481966,0.8187518418,0.0021275519,0.014586130055638472,0.8864504695,0.0,0.0
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.6747248173,0,0,0.8284744322,0.0035362648,0.018804958920455,0.8217878819,0.002138218,0.014622646819232147,0.8905462623,1.3545E-6,8.229520034607121E-4
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.6747157574,0,0,0.8322685421,0.0034879628,0.018676088455562637,0.8249702096,0.0021091734,0.014522993493078484,0.8946399391,5.863E-7,5.414332830552625E-4
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6737912893,0,0,0.8363470137,0.0032932628,0.018147349117708624,0.8285175443,0.0020369343,0.014272120725386259,0.8985026777,2.61E-8,1.1423659658795862E-4
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.678325057,0,0,0.8405300796,0.0031954258,0.0178757539701127,0.8316955149,0.0019814501,0.014076399042368756,0.9025777578,4.687E-7,4.840970976983853E-4
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.6885688305,0,0,0.8447859049,0.0029869568,0.0172828145855934,0.8346277356,0.0019272505,0.013882544795533707,0.9060048759,1.1904E-6,7.714920608794364E-4
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.7041558027,0,0,0.8482512712,0.0029231942,0.017097351256846777,0.8375257134,0.0018255792,0.013511399631422349,0.9092716873,9.4E-9,6.855654600401044E-5
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.7187362313,0,0,0.8520646513,0.0027902004,0.016703892959427154,0.8397942662,0.0017322787,0.013161605905055811,0.9132255614,1.08E-8,7.348469228349534E-5
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.7339769006,0,0,0.8555309355,0.0025829552,0.01607157490727029,0.8433138192,0.0015237895,0.012344186891002583,0.9179458916,6.136E-7,5.538952969650492E-4
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.7490142584,0,0,0.8589233637,0.0023441211,0.015310522851947284,0.8461512089,0.0014098411,0.011873672978484795,0.9226813018,7.1125E-6,0.001885802216564611
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.7516364455,0,0,0.8630821049,0.0020831882,0.01443325396436992,0.8489059329,0.001262043,0.01123406871974709,0.9276229739,6.9954E-6,0.001870213891510808
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.7521086335,0,0,0.8662826538,0.0018601656,0.013638788802529351,0.8530137777,0.0010983366,0.010480155533197016,0.9322156012,2.8968E-5,0.003805785070126793
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.754514277,0,0,0.8701485634,0.0014923983,0.012216375485388455,0.8567542911,8.914262E-4,0.009441536951153663,0.9352000058,1.3819E-5,0.0026285927794163933
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.7606068254,0,0,0.8747235835,0.0011004471,0.010490219730777807,0.8606839836,8.587461E-4,0.00926685545371244,0.9382874966,1.1901E-6,7.713948405323955E-4
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.7660887241,0,0,0.8799294829,8.366078E-4,0.009146626700592957,0.8658242702,7.701171E-4,0.008775631601201135,0.9422568381,3.886E-7,4.407947368106838E-4
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.7898525596,0,0,0.8865958154,5.352262E-4,0.007315915527123041,0.8726088524,6.793209E-4,0.008242092574097915,0.9415495396,9.9308E-6,0.002228317751129762
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.8091320395,0,0,0.8967914462,4.266936E-4,0.006532178809555048,0.8799670994,7.921665E-4,0.008900373587664734,0.9434389174,1.42981E-5,0.002673770745595067
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.8426735401,0,0,0.9042159319,4.963727E-4,0.00704537223998846,0.890128535,0.0010257541,0.010127951915367688,0.9452441931,1.322E-7,2.570992026436488E-4
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.8834818602,0,0,0.9106922567,7.261722E-4,0.008521573798307447,0.8992460608,0.0014592243,0.012079835677690323,0.9482522309,5.8721E-6,0.0017134905894109836
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.9249743223,0,0,0.9195272386,0.001250633,0.011183170391262041,0.9077081203,0.0022800839,0.015099946688647612,0.949640274,0.0,0.0
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.9548254609,0,0,0.9273100615,0.0015574456,0.012479766023447714,0.9149897277,0.0019931405,0.014117862798596677,0.9661191106,1.89737E-5,0.0030800730510817434
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_sample_aleatoric_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.501499638,2.160592E-4,0.004648216862410789,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.504913187,2.189759E-4,0.0046794860828941465,0.6640930951,1.782257E-4,0.001335011984964929,0.8569117141,1.141356E-4,0.0010683426416651168,0.8562282974,1.038813E-4,0.001019221761934075,0.8526117474,9.71994E-5,9.858975606015059E-4
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.5080597013,2.102422E-4,0.004585217552090632,0.6691417933,1.947676E-4,0.0013955916308146879,0.8623544794,1.115266E-4,0.0010560615512364797,0.8615820885,1.046327E-4,0.001022901266007624,0.8574216413,1.012827E-4,0.0010063930643640188
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.511802423,2.201669E-4,0.004692194582495488,0.6751508236,2.201727E-4,0.0014838217547940185,0.8673906475,1.095135E-4,0.0010464869803299035,0.8667533916,1.026822E-4,0.001013322258711413,0.862232281,9.90712E-5,9.953451662614331E-4
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.5152761877,2.294002E-4,0.004789574093799991,0.6811428607,2.46454E-4,0.0015698853461320033,0.8720190465,1.023156E-4,0.0010115117399219842,0.8715352392,9.99472E-5,9.997359651427971E-4,0.8666438061,9.81976E-5,9.909470217927898E-4
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.518976143,2.473909E-4,0.004973840568413909,0.6869515061,2.56181E-4,0.0016005655250566908,0.8765242511,9.78952E-5,9.89420032140041E-4,0.8760816002,9.58643E-5,9.791031610611825E-4,0.8707313341,9.52296E-5,9.758565468346256E-4
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.5229182959,2.413845E-4,0.004913089659267374,0.6879766583,2.808165E-4,0.0016757580374266445,0.8811245179,9.65139E-5,9.82414881809106E-4,0.8805097306,9.28117E-5,9.633882913965687E-4,0.8747159523,9.53959E-5,9.767082471239812E-4
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.5265434504,2.336016E-4,0.004833234941527258,0.6914667726,4.218162E-4,0.002053816447494761,0.8855446309,9.47141E-5,9.732116933124057E-4,0.8848839957,9.09647E-5,9.53754161196689E-4,0.8787337804,9.47295E-5,9.732908095733772E-4
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.5296502411,2.426514E-4,0.004925965895131634,0.6959459484,5.803872E-4,0.0024091226618833668,0.8898211426,9.03702E-5,9.506324210755701E-4,0.8890659755,9.00466E-5,9.489288698316645E-4,0.8826748806,9.10416E-5,9.541572197494499E-4
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.5331591606,2.582692E-4,0.005082019283709971,0.7014067531,7.320404E-4,0.002705624512011968,0.894015274,8.65426E-5,9.302827527155386E-4,0.8933480698,8.77034E-5,9.365009343294859E-4,0.8866680038,9.10064E-5,9.539727459419373E-4
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.5364892304,2.612815E-4,0.005111570208849722,0.7060138166,9.627178E-4,0.0031027694081255863,0.8982405496,8.21362E-5,9.062902404859053E-4,0.8973262882,8.65079E-5,9.300962315803672E-4,0.890581063,9.21291E-5,9.59839049007697E-4
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.5401807725,2.592611E-4,0.005091768847856312,0.7120378017,0.0011397192,0.0033759727487051787,0.9022555482,8.03636E-5,8.96457472499393E-4,0.9011503685,8.41723E-5,9.174546310308756E-4,0.8946055925,9.25625E-5,9.620940702446928E-4
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.544596839,2.651483E-4,0.005149255285961262,0.7196176231,0.0012511513,0.003537161715273985,0.9063341665,7.98838E-5,8.937773772030706E-4,0.9054945982,8.16331E-5,9.035103762547501E-4,0.898399837,9.27888E-5,9.632694327134023E-4
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.5480033576,2.582829E-4,0.005082154070864047,0.7276586831,0.0012766585,0.0035730358240577435,0.9101807505,7.80464E-5,8.834387358498607E-4,0.9094031137,7.98118E-5,8.933745015389683E-4,0.9018789387,8.95665E-5,9.463957945806817E-4
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.5512329936,2.864294E-4,0.005351909939451523,0.7348639488,0.0012359089,0.0035155496014136964,0.9137074816,7.62224E-5,8.730544083847238E-4,0.9129804391,7.76362E-5,8.811140675304191E-4,0.9055144572,8.98145E-5,9.477051229153507E-4
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.5549483657,2.834075E-4,0.005323603103162369,0.7428571343,0.001227399,0.0035034254665969418,0.9173364902,7.25791E-5,8.519336828650456E-4,0.9166867477,7.6162E-5,8.72708427826843E-4,0.9094836479,8.68811E-5,9.321003164895934E-4
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.5589899957,2.619728E-4,0.005118327851945399,0.7507618606,0.0012286709,0.0035052402200134586,0.9207618648,7.02084E-5,8.379045291678521E-4,0.9198911631,7.62389E-5,8.731488991002623E-4,0.9132041794,8.04934E-5,8.971811411303739E-4
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.5625991166,2.465255E-4,0.0049651334322453,0.7585903108,0.0012519811,0.0035383344952109883,0.9240088129,6.87873E-5,8.293810945518351E-4,0.9230440521,7.26067E-5,8.520956519076951E-4,0.9164801788,7.97985E-5,8.933000615694595E-4
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.5667261302,2.558938E-4,0.005058594666505708,0.7668153405,0.0012965689,0.0036007900521968787,0.9272033918,6.56082E-5,8.099888888126799E-4,0.9263648552,6.79666E-5,8.244185830025909E-4,0.920124889,7.34991E-5,8.573161610514525E-4
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.5706997752,2.767213E-4,0.005260430590740648,0.7749435604,0.0013716029,0.003703515762083375,0.9300451458,6.37672E-5,7.985436744474281E-4,0.9292821693,6.36566E-5,7.978508632570375E-4,0.9233724636,6.84962E-5,8.276243109044103E-4
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.5753656268,2.28076E-4,0.004775730310643598,0.7836837232,0.0014673901,0.0038306528164269863,0.9327239513,5.82218E-5,7.63032109416111E-4,0.9321023786,5.6109E-5,7.490594101938778E-4,0.9263848263,6.45863E-5,8.036560209442844E-4
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.5794444442,2.151063E-4,0.004637955368478657,0.7934259295,0.0015414378,0.003926114873510453,0.9356851852,5.59681E-5,7.481183061521754E-4,0.935180552,5.20963E-5,7.2177766659824E-4,0.9294166666,6.31937E-5,7.949446521613942E-4
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.5838256001,2.326436E-4,0.004823314213277008,0.8032348752,0.0015960087,0.003995007759692088,0.9383872461,5.19879E-5,7.210263518069225E-4,0.9376605719,5.25042E-5,7.245978194833324E-4,0.9322034693,6.25323E-5,7.907736717923783E-4
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.5883665681,2.327548E-4,0.004824466809917962,0.8130104423,0.0016512613,0.004063571458704769,0.9406790143,5.23733E-5,7.236939961060891E-4,0.9400759709,5.1074E-5,7.146607586820476E-4,0.9348290598,6.13561E-5,7.83301346864666E-4
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.5932146192,1.950478E-4,0.004416421628422721,0.8206929743,0.0014898176,0.0038598155396339863,0.9429740137,5.30421E-5,7.283000755183264E-4,0.9423291647,4.72138E-5,6.871229875357104E-4,0.9373387885,5.78928E-5,7.608731826000966E-4
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.5979522109,1.682118E-4,0.004101363188014444,0.8257435441,0.0011287125,0.0033596316762407154,0.9451828367,5.19877E-5,7.210249648937268E-4,0.9444904912,4.36128E-5,6.603998788612851E-4,0.9398342323,5.79848E-5,7.614775111584057E-4
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.6021739244,1.520944E-4,0.0038999282044673593,0.8299901247,7.770964E-4,0.0027876448841271015,0.9471739137,4.84893E-5,6.96342588098703E-4,0.9465167999,4.21657E-5,6.493512146750785E-4,0.9419466388,5.5708E-5,7.463779203593847E-4
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.6071142316,1.554434E-4,0.003942631101181038,0.8350200534,4.99945E-4,0.0022359449903787882,0.9490881741,4.51896E-5,6.722321027740344E-4,0.9487675333,3.91342E-5,6.255733370277222E-4,0.9442635292,5.61302E-5,7.492009076342607E-4
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.6113763273,1.51367E-4,0.003890591214712746,0.8411884129,3.235095E-4,0.001798636983940895,0.9508024371,4.19711E-5,6.478510631310255E-4,0.9506094462,3.52529E-5,5.937415262553227E-4,0.9463484025,5.67795E-5,7.535217316043379E-4
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.6161688983,1.47144E-4,0.003835935348777401,0.84814623,2.535747E-4,0.0015924029012784422,0.9524356383,4.01251E-5,6.334437623025425E-4,0.952116375,3.53568E-5,5.946158423721992E-4,0.948254379,5.67782E-5,7.53513105393662E-4
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.6208986402,1.500854E-4,0.0038740856985874745,0.8539707482,1.986774E-4,0.0014095297088036138,0.9540386599,4.01099E-5,6.333237718576494E-4,0.9537408578,3.23783E-5,5.690193318332867E-4,0.9504075241,5.98533E-5,7.736491452848636E-4
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.6249072552,1.255533E-4,0.0035433501097125583,0.8602013767,1.71923E-4,0.0013111941122503563,0.9555431885,3.85225E-5,6.206649659840646E-4,0.955447799,3.16482E-5,5.62567329303791E-4,0.9521674597,6.06759E-5,7.789473666429587E-4
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.6278494596,9.20978E-5,0.003034761934649899,0.8672043085,2.451146E-4,0.0015656136177230958,0.9570107353,3.91527E-5,6.257211839150086E-4,0.956784929,3.16775E-5,5.628276823327012E-4,0.9538064367,5.93732E-5,7.705400703402777E-4
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.6298034906,4.65338E-5,0.0021571694416526485,0.8763100386,3.043234E-4,0.0017444867440023727,0.9584061146,3.8734E-5,6.223664515379986E-4,0.9582314414,3.18027E-5,5.639388264696802E-4,0.9555021834,5.99789E-5,7.744604573507934E-4
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.6290858746,6.74746E-5,0.002597587342131155,0.8856509686,2.884636E-4,0.0016984216202109534,0.9594958425,3.68873E-5,6.073491582277858E-4,0.9592022145,3.15524E-5,5.617152303436324E-4,0.9570249254,6.01297E-5,7.7543342718766E-4
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.6262092233,8.23293E-5,0.002869308279010814,0.8948256373,2.662769E-4,0.0016317993136412332,0.9605399513,3.58102E-5,5.98416243095055E-4,0.9602924824,3.13515E-5,5.599241019995478E-4,0.9583183545,6.10984E-5,7.816546552026669E-4
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.621771431,6.85316E-5,0.0026178540830229633,0.9029714286,1.989517E-4,0.0014105023927664922,0.9617257029,3.16239E-5,5.623513136821146E-4,0.961405704,3.12046E-5,5.586107768383993E-4,0.9597828519,5.92489E-5,7.697330706160415E-4
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.6183401167,4.85206E-5,0.0022027392038096567,0.910214746,1.682014E-4,0.0012969248243441098,0.9628728962,3.26192E-5,5.711322088623613E-4,0.9621590281,2.97784E-5,5.45695886002451E-4,0.9610737109,5.75239E-5,7.584451199658417E-4
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.6142688751,4.71884E-5,0.0021722891151962254,0.9135613203,1.517477E-4,0.0012318591640280963,0.963838442,3.24341E-5,5.69509438025394E-4,0.9632429242,2.94363E-5,5.425523016263041E-4,0.9623997647,5.62348E-5,7.498986598201119E-4
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.6085731447,4.49241E-5,0.0021195306084130987,0.9162470043,1.491251E-4,0.0012211678836261623,0.9648441243,3.26642E-5,5.71526027403827E-4,0.9640287751,3.13462E-5,5.598767721561594E-4,0.9636091101,5.44039E-5,7.375899945091446E-4
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.603290683,4.55522E-5,0.002134296136903218,0.9181596696,1.326997E-4,0.0011519535580916446,0.9655575877,3.3035E-5,5.747608198198621E-4,0.9647471052,3.11737E-5,5.583341293526664E-4,0.9645886642,4.93399E-5,7.024236613326746E-4
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.5974597216,4.39369E-5,0.0020961130694692976,0.9203841388,1.045215E-4,0.0010223575695420854,0.9661957908,3.28454E-5,5.731090646639608E-4,0.9656381679,3.14503E-5,5.608056704420882E-4,0.9656753421,4.75466E-5,6.895404266611205E-4
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.5930643141,4.12749E-5,0.0020316225043053643,0.9233291328,1.136291E-4,0.001065969511759131,0.9669230819,3.31086E-5,5.754007299265443E-4,0.9663430035,3.06057E-5,5.532241860222671E-4,0.9665762919,4.42246E-5,6.650157892862394E-4
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.5881334126,3.09449E-5,0.001759116255396442,0.9237972975,1.396889E-4,0.0011819005880360665,0.9677229011,3.21828E-5,5.672988630342916E-4,0.9671712625,3.03085E-5,5.505315613114292E-4,0.9676523417,4.32159E-5,6.573880132767862E-4
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.5827023506,2.74626E-5,0.0016571843590862184,0.9258485615,1.401494E-4,0.0011838471185081291,0.9685443872,3.10877E-5,5.575634493042024E-4,0.9678785884,2.9466E-5,5.428259389528102E-4,0.9684203643,4.035E-5,6.352164985262899E-4
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.5765292585,2.6078E-5,0.0016148684156921268,0.9289228737,1.39153E-4,0.001179631298330118,0.9690359062,2.99746E-5,5.474906391893838E-4,0.9685039914,3.18716E-5,5.645493778227021E-4,0.9693085074,4.04012E-5,6.35619382964365E-4
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.5708192408,3.27445E-5,0.001809544141489784,0.9308056891,1.145783E-4,0.0010704125372957849,0.9696817976,3.12781E-5,5.592682719411142E-4,0.9690182894,3.10238E-5,5.569901255857235E-4,0.9699729258,3.98792E-5,6.314998020585596E-4
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.5644827604,3.33202E-5,0.0018253821517698699,0.9325517237,1.361131E-4,0.0011666751904450528,0.9701034474,3.13084E-5,5.595390960424481E-4,0.9695241338,3.00431E-5,5.481158636638791E-4,0.9707103431,4.05718E-5,6.369599673448873E-4
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.5577355802,4.78549E-5,0.0021875762843841583,0.9348804474,1.301409E-4,0.0011407931451406954,0.9706891686,3.24785E-5,5.698991138789391E-4,0.9701195484,3.08562E-5,5.554835731144531E-4,0.9713572413,3.84627E-5,6.201830374978019E-4
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.5500358462,5.57317E-5,0.0023607562347688505,0.9361290336,9.59735E-5,9.796606555333332E-4,0.9712831551,3.34878E-5,5.786864435944564E-4,0.9706666654,3.36213E-5,5.798387706940611E-4,0.971935485,3.77394E-5,6.143240187392969E-4
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.541185081,5.9198E-5,0.0024330639120253295,0.9377468884,7.86591E-5,8.868996561054695E-4,0.9717117649,3.53735E-5,5.947562525942876E-4,0.9712143248,3.38094E-5,5.814585109876714E-4,0.9725383955,3.76694E-5,6.137540223900777E-4
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.5322388113,6.21024E-5,0.0024920353127514065,0.9381343186,7.98806E-5,8.937594754742464E-4,0.9722761178,3.47468E-5,5.894641634569484E-4,0.9716119397,3.60806E-5,6.00671291140171E-4,0.9731865662,3.63319E-5,6.027594876897418E-4
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.5232292414,6.3935E-5,0.002528537126482425,0.9381568968,8.31158E-5,9.116786714627034E-4,0.9727951241,3.53668E-5,5.946999243315909E-4,0.9721249014,3.80259E-5,6.166514412534848E-4,0.9736938328,3.41638E-5,5.844980752748464E-4
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.5138521314,5.58576E-5,0.0023634212489524586,0.9382879376,8.7753E-5,9.367657124382809E-4,0.9733229572,3.66068E-5,6.050355361464317E-4,0.9726614797,4.0798E-5,6.387331211077127E-4,0.9742334598,3.40964E-5,5.839212275641296E-4
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.5037360847,5.75788E-5,0.002399558292686385,0.9393481731,8.42585E-5,9.179242888168937E-4,0.9736724973,3.57977E-5,5.983117916270747E-4,0.9730286163,4.18481E-5,6.469010743537221E-4,0.974523052,3.43309E-5,5.859257632157849E-4
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.4931762785,6.06309E-5,0.0024623342583816685,0.9404549122,7.5237E-5,8.673926446540805E-4,0.9742973202,3.88149E-5,6.230160511575926E-4,0.9735499591,4.15852E-5,6.44865877528033E-4,0.9747928482,3.51612E-5,5.929688018774681E-4
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.4824605137,6.77473E-5,0.00260283115088167,0.9411471307,9.48645E-5,9.739840861122937E-4,0.9746217775,3.91761E-5,6.259081402250653E-4,0.9739484638,4.16018E-5,6.449945736205848E-4,0.9750457215,3.5889E-5,5.990742858778033E-4
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.4710884392,6.42736E-5,0.002535223855993786,0.9415816307,9.43296E-5,9.712342662818276E-4,0.9750680232,3.86939E-5,6.220442106474426E-4,0.974353739,4.25334E-5,6.521763565171617E-4,0.9753741473,3.60505E-5,6.004206858528444E-4
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.4593559593,7.26825E-5,0.0026959692134740708,0.9425587475,9.52717E-5,9.760722309337562E-4,0.9756048715,4.00835E-5,6.331153133513673E-4,0.9745430797,4.42598E-5,6.652803920152765E-4,0.9756309849,3.67253E-5,6.060140262403173E-4
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.4463871539,7.02402E-5,0.0026502867769356586,0.9429081142,9.99137E-5,9.995684068636824E-4,0.9757627094,4.03843E-5,6.354864278645139E-4,0.9750490636,4.45384E-5,6.673709613101247E-4,0.9757805538,3.81549E-5,6.176965274307441E-4
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.4340036571,5.00951E-5,0.0022381934679557977,0.9438756883,7.22644E-5,8.500847016621344E-4,0.9760054803,4.16819E-5,6.456152104775723E-4,0.9755118787,4.38243E-5,6.619992447125601E-4,0.9758043855,3.96239E-5,6.294751782238915E-4
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.4319587648,2.39011E-5,0.001545998059507191,0.949203372,6.35929E-5,7.97451565927361E-4,0.9763730079,3.96289E-5,6.295148925958781E-4,0.975970009,4.38916E-5,6.625073584497005E-4,0.9761668217,4.08526E-5,6.391603867575024E-4
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.4358999074,6.43186E-5,0.0025361111963003516,0.9518768013,7.30777E-5,8.548549584578661E-4,0.9766794991,3.92403E-5,6.264207850957692E-4,0.9764870059,4.33835E-5,6.586615215723475E-4,0.9762848896,4.3613E-5,6.604013930936245E-4
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.4407114625,1.199918E-4,0.003463983256310573,0.9567193687,1.036744E-4,0.0010182062659402564,0.9771640331,3.95284E-5,6.287161521704369E-4,0.9768379432,4.31071E-5,6.565599744120867E-4,0.9765415031,4.38429E-5,6.621397133536094E-4
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.4442639649,2.112225E-4,0.00459589490741466,0.9583756328,8.84102E-5,9.402669833616407E-4,0.9774923879,3.84178E-5,6.198209418856385E-4,0.9769543141,4.41114E-5,6.641641363398057E-4,0.9766091388,4.58692E-5,6.772680414725029E-4
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.4466039687,3.387748E-4,0.005820436409754856,0.9590386629,7.56556E-5,8.698022763823971E-4,0.9778892398,4.01398E-5,6.335597840772408E-4,0.9773354238,4.4992E-5,6.707607621201467E-4,0.9767920613,4.72552E-5,6.874241776370686E-4
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.4502150536,5.616704E-4,0.007494467292609929,0.9601075172,7.51405E-5,8.668362013667865E-4,0.9781935656,4.29799E-5,6.555905734526694E-4,0.9777742088,4.44276E-5,6.665403213609811E-4,0.9768602324,4.73105E-5,6.878262862089526E-4
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.4535991132,7.674948E-4,0.008760678055949779,0.9603543758,5.19985E-5,7.210998543891131E-4,0.9786378723,4.43551E-5,6.659962462356676E-4,0.9782613504,4.57762E-5,6.765811111758885E-4,0.9771096367,4.69258E-5,6.850240871677433E-4
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.4550857127,9.748899E-4,0.00987365130030426,0.9611428499,4.87618E-5,6.98296498630775E-4,0.9790057218,4.34755E-5,6.593595377333978E-4,0.978548581,4.5064E-5,6.712972515957443E-4,0.9774285799,4.62651E-5,6.801845337847664E-4
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.4557783037,0.0015183246,0.012322031488354507,0.9612028241,4.5257E-5,6.727332309318457E-4,0.9795047116,4.08415E-5,6.390735481930072E-4,0.979009434,4.65507E-5,6.822807340091028E-4,0.9776650929,4.43543E-5,6.65990240168728E-4
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.4535931766,0.0020869814,0.014446388476017112,0.9613885522,3.99085E-5,6.317317468672917E-4,0.9798172939,4.09787E-5,6.401460770792866E-4,0.9795371526,4.61861E-5,6.796035609088581E-4,0.9778197396,4.46964E-5,6.685536627676195E-4
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.4528373271,0.0027600517,0.016613403323822606,0.9625472903,3.35886E-5,5.795567271630966E-4,0.9800882703,4.03268E-5,6.350338573651015E-4,0.979785623,4.42513E-5,6.652165061091013E-4,0.9781336683,4.67174E-5,6.835012801743681E-4
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.4552219331,0.0034021524,0.018444924505131487,0.9629242897,3.30252E-5,5.746755606426986E-4,0.9803002626,4.27653E-5,6.539518330886458E-4,0.98024804,4.60211E-5,6.78388531742688E-4,0.9783028746,4.89175E-5,6.994104660355033E-4
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.4542625159,0.0047250621,0.021737207962385603,0.9634641409,4.80154E-5,6.929314540414513E-4,0.9806495273,4.44457E-5,6.66676083266829E-4,0.9804330176,4.68841E-5,6.847196506600347E-4,0.9782949954,5.17486E-5,7.193649977584398E-4
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.4541490883,0.0062124902,0.024924867502155355,0.9628692031,5.15199E-5,7.177736411989507E-4,0.9809142047,4.88447E-5,6.988898339509597E-4,0.9807173002,5.13639E-5,7.16686123766883E-4,0.9782278466,5.30498E-5,7.283529364257413E-4
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.4543859571,0.0087252866,0.029538596107465905,0.9628654957,5.42429E-5,7.364977936151608E-4,0.981301173,4.97561E-5,7.0538003941138E-4,0.9810526329,5.1208E-5,7.155976523158807E-4,0.9781578988,5.49172E-5,7.410614009648594E-4
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.4573820472,0.011400854,0.03376515067343844,0.9645357728,8.03381E-5,8.963152347249264E-4,0.9818569297,4.99227E-5,7.065599762228257E-4,0.9815068495,5.12656E-5,7.160000000000001E-4,0.9780821943,5.97661E-5,7.730853769151244E-4
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.4602543741,0.015747862,0.03968357594773939,0.9659777343,5.29099E-5,7.273919163697106E-4,0.9821462619,5.21264E-5,7.219861494516359E-4,0.9819077873,5.22247E-5,7.226665897908938E-4,0.9780127209,6.01022E-5,7.752560867223166E-4
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.4624584705,0.0205063984,0.04528399099019432,0.9664451897,5.44513E-5,7.379112412749923E-4,0.9822757465,5.15667E-5,7.180995752679429E-4,0.9821428567,5.35913E-5,7.320607898255446E-4,0.9779069757,5.88383E-5,7.670612752577202E-4
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.4673043534,0.0264045723,0.05138537953542817,0.965739125,4.4394E-5,6.662882259202844E-4,0.9824521738,5.23096E-5,7.232537590638572E-4,0.9823652172,5.38325E-5,7.337063445275637E-4,0.9776869565,6.68495E-5,8.176154352750443E-4
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.466727607,0.0287335762,0.05360370901346287,0.9661791623,5.06892E-5,7.119634822095864E-4,0.9829067618,5.22168E-5,7.226119290462897E-4,0.9829067612,5.50526E-5,7.419743930891416E-4,0.9777148038,7.12785E-5,8.442659533583005E-4
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.4653846174,0.0308070352,0.055504085615385106,0.9657692254,4.66798E-5,6.832261704589484E-4,0.9832307678,5.44707E-5,7.38042681692597E-4,0.9834807688,5.33512E-5,7.304190578017526E-4,0.9776346135,7.87203E-5,8.872446111417077E-4
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.4638945237,0.030434696,0.055167649940884744,0.9645030439,4.68584E-5,6.845319568873319E-4,0.9835294133,5.98691E-5,7.737512520183731E-4,0.9836105484,5.44165E-5,7.376754028703953E-4,0.9776064897,8.14501E-5,9.024970914080554E-4
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.4563440874,0.0309572573,0.05563924631049561,0.9653763354,6.00714E-5,7.75057417227911E-4,0.9840215188,5.78573E-5,7.606398622212749E-4,0.9841720557,5.73215E-5,7.571096353897499E-4,0.9776559263,8.56661E-5,9.255598305890333E-4
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.4481735155,0.0311897506,0.055847784736728814,0.9659817457,8.50807E-5,9.223919990979973E-4,0.9847031969,5.86019E-5,7.655187783457699E-4,0.9846575356,5.82417E-5,7.631624990786693E-4,0.9776484036,8.96452E-5,9.468114912695134E-4
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.4360097274,0.0295414855,0.05435207953703335,0.9678832114,1.023489E-4,0.0010116763316397196,0.9853041464,5.58411E-5,7.472690278607832E-4,0.9851094949,6.0668E-5,7.788966555326836E-4,0.9778345519,1.005665E-4,0.0010028284997944564
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.4211488292,0.0284442298,0.05333313210378704,0.9684073031,1.188456E-4,0.0010901632905211953,0.9857441312,6.2445E-5,7.902214879386665E-4,0.9854569232,6.29732E-5,7.935565512299674E-4,0.9781201071,1.042238E-4,0.0010209005828189148
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.407303375,0.0266398049,0.05161376260262373,0.9702247262,1.073096E-4,0.0010359034704063889,0.9860955089,6.22267E-5,7.888390203330462E-4,0.9859550595,6.18481E-5,7.864356299151253E-4,0.9782303423,1.100474E-4,0.001049034794465846
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.3902735576,0.0240352548,0.04902576343107774,0.9696048617,1.190758E-4,0.001091218584885723,0.9865349549,6.33182E-5,7.957273402365914E-4,0.9863829809,6.01874E-5,7.758053879678847E-4,0.9785714263,1.114937E-4,0.001055905772311147
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.3714285687,0.0220816798,0.046991147889788774,0.9710963368,1.840795E-4,0.0013567590058665541,0.9871760738,5.68638E-5,7.540808975169706E-4,0.987009961,5.55427E-5,7.452697498221701E-4,0.9784053123,1.220803E-4,0.0011048995429449684
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.356934309,0.01943453,0.04408461182771149,0.9704379678,2.410891E-4,0.0015527044148839148,0.9874817538,6.16897E-5,7.85427908849692E-4,0.9878102213,5.81821E-5,7.627719187280035E-4,0.9782846725,1.319538E-4,0.0011487114520191744
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.3514170006,0.0196976381,0.04438202124734744,0.9708501935,3.234494E-4,0.0017984699052249944,0.9878947282,5.31451E-5,7.290068586782981E-4,0.9878137571,6.34101E-5,7.963045899654227E-4,0.9786639547,1.277689E-4,0.001130349061131118
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.3506849289,0.0197373321,0.04442671729939092,0.9716894984,3.234112E-4,0.0017983637007012792,0.9884931499,5.45393E-5,7.385072782308919E-4,0.9885388124,5.66516E-5,7.526725715741208E-4,0.9791324204,1.462699E-4,0.0012094209358201138
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.3578125,0.0215992108,0.04647495110271769,0.975,3.122591E-4,0.0017670854535081204,0.9893750018,6.24299E-5,7.901259393286618E-4,0.9896874988,5.31465E-5,7.290164607195094E-4,0.9803124994,1.669144E-4,0.0012919535595368743
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.3575757585,0.0287644111,0.053632463210261,0.9781818271,2.383432E-4,0.0015438367789374627,0.9898787969,7.05344E-5,8.398476052237096E-4,0.9906060696,6.33515E-5,7.959365552605308E-4,0.9814545542,1.905706E-4,0.0013804731073077808
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.3591240816,0.0274660907,0.05240810118674402,0.9788321316,3.250041E-4,0.001802787009050154,0.9902919787,9.04726E-5,9.511708574173202E-4,0.9910948962,7.91979E-5,8.899320198756757E-4,0.9828467196,1.973759E-4,0.001404905334889152
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.361818181,0.0300238751,0.05479404630067029,0.976363647,4.260791E-4,0.002064168355536922,0.991909098,8.3304E-5,9.127102497507081E-4,0.992181825,8.51823E-5,9.229425767619565E-4,0.9832727349,2.316054E-4,0.0015218587319459056
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.3903614476,0.0349413723,0.059111227613711424,0.9867469907,3.370915E-4,0.0018360051742846478,0.9919277155,1.174613E-4,0.0010837956449441933,0.9927710891,8.50425E-5,9.221849055368451E-4,0.9826506078,2.883238E-4,0.0016980100117490473
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.4163636401,0.0338255297,0.05815971948006627,0.9890909135,1.616162E-4,0.0012712836032923575,0.9925454557,1.475583E-4,0.0012147357737384702,0.9930909121,1.320978E-4,0.0011493380703692018,0.9856363642,3.55923E-4,0.0018865921657846456
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.4071428634,0.049659866,0.07046975663360844,0.9821428657,3.543081E-4,0.0018823073606613772,0.9935714298,2.674706E-4,0.0016354528424873645,0.9964285725,1.417233E-4,0.001190475955238072,0.9910714281,6.280923E-4,0.002506176969010768
1.0,1.0,0.0,0.0,0.6,0.2666666667,0.16329931619575141,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01

==> tables/acc_rej_sample_aleatoric_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.8103747129,2.229424E-4,0.00472167766794812,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.8160245419,2.321026E-4,0.004817702772068862,0.64672122,1.29656E-4,0.0011386658860262741,0.7605216479,0.0085094751,0.009224681620522196,0.7789055538,0.0067753597,0.00823125731586615,0.8512683266,4.99599E-5,7.06823174492744E-4
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.821481055,2.388144E-4,0.004886864025118768,0.6532835841,1.325982E-4,0.0011515129178606726,0.765351322,0.008558107,0.009251003729325809,0.7835235354,0.0068505672,0.008276815329581784,0.8555993116,4.9501E-5,7.035694706281676E-4
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.8268646359,2.410189E-4,0.004909367576378856,0.6582183063,1.383274E-4,0.0011761266938557257,0.7699060416,0.0086117266,0.009279938900660931,0.7879631129,0.0069225271,0.008320172534268746,0.8594606209,5.00642E-5,7.075605981115681E-4
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.8318799794,2.477921E-4,0.004977872035317903,0.6590365589,1.392203E-4,0.0011799165224709756,0.7741338462,0.008631709,0.00929069911255337,0.792232773,0.0069766987,0.008352663467421634,0.8629535848,5.1786E-5,7.196249022928542E-4
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.8353902698,2.472911E-4,0.004972837218329191,0.6596115112,1.463139E-4,0.0012096028273776479,0.7783169505,0.0086623632,0.009307181743148674,0.7961956668,0.0070116673,0.008373569907751413,0.8664396524,5.31774E-5,7.292283592949467E-4
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.8390591264,2.410788E-4,0.004909977596690234,0.6597079277,1.478093E-4,0.0012157684812496169,0.7823617426,0.0086919076,0.009323040062125658,0.7999664825,0.0070523174,0.008397807690105794,0.8698683268,5.52822E-5,7.435200064557779E-4
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.8429764092,2.401524E-4,0.004900534664707515,0.6598911166,1.53447E-4,0.0012387372602775779,0.7862734422,0.0087085923,0.009331983872682163,0.8037979427,0.0070950563,0.008423215716102729,0.8731554741,5.65858E-5,7.522353355167517E-4
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.8470465899,2.515579E-4,0.005015554804804748,0.660058707,1.656979E-4,0.0012872369634220422,0.7900733775,0.0087286975,0.009342749862861576,0.8073718977,0.0071208202,0.00843849524500666,0.876398434,5.70284E-5,7.551715036996562E-4
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.851298213,2.539624E-4,0.005039468225914318,0.6607443154,1.678068E-4,0.0012954026401084723,0.7938662216,0.0087306798,0.009343810678732741,0.8110719553,0.007157366,0.008460121748532938,0.879753955,5.75076E-5,7.583376556653375E-4
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.8552819073,2.505146E-4,0.0050051433545903554,0.6619702518,1.64845E-4,0.0012839197794254904,0.7976572067,0.0087358703,0.009346587773085962,0.8146955827,0.0071895168,0.008479101839228021,0.8829653716,5.87356E-5,7.663915448385375E-4
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.8595701635,2.415816E-4,0.004915095116068457,0.6632237732,1.65503E-4,0.0012864796928051371,0.8014854613,0.0087396153,0.009348590963348434,0.8182958296,0.0072062851,0.008488984097051896,0.8862364078,5.83502E-5,7.638730260979243E-4
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.8629075646,2.389366E-4,0.0048881141557864626,0.6645825267,1.621837E-4,0.001273513643429076,0.8051655838,0.008729534,0.009343197525472744,0.8218463084,0.0072347503,0.008505733536856184,0.8895115697,6.02793E-5,7.763974497639723E-4
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.8665804446,2.336089E-4,0.0048333104597159905,0.6659208477,1.654272E-4,0.0012861850566695291,0.8089071396,0.0087212477,0.009338762069996216,0.8254061031,0.0072565309,0.008518527396211154,0.89263192,6.19583E-5,7.871359475973639E-4
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.8698940337,2.207035E-4,0.00469790910938047,0.6674080908,1.65987E-4,0.0012883594219005813,0.8126233166,0.0087405055,0.009349067065755813,0.8289127302,0.0072676614,0.008525058005667762,0.8956967127,6.3459E-5,7.966115741062266E-4
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.8726767242,2.14729E-4,0.004633886058158962,0.6691421807,1.615453E-4,0.0012710047206836016,0.8162933531,0.0087391074,0.009348319314186908,0.8324688902,0.0072732776,0.008528351306084899,0.8988747662,6.39144E-5,7.994648209896418E-4
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.8754754841,2.082045E-4,0.0045629431291656485,0.6707072079,1.636063E-4,0.0012790867836077425,0.8198727563,0.0087229431,0.009339669747908648,0.8359268704,0.0072656078,0.008523853471288676,0.901980983,6.44813E-5,8.030024906561623E-4
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.8783516407,2.045902E-4,0.004523164821228606,0.6722922623,1.749444E-4,0.001322665490590875,0.8234878701,0.0087071846,0.009331229608149185,0.839399485,0.0072629363,0.008522286254286464,0.9050860804,6.5357E-5,8.084367631423005E-4
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.8808040619,1.914844E-4,0.004375893051709559,0.6743002176,1.747409E-4,0.0013218959868310366,0.827283206,0.0086856494,0.009319683149120468,0.8428251931,0.0072601125,0.008520629378162154,0.9081215698,6.57571E-5,8.109075163050346E-4
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.883094871,1.826135E-4,0.004273330083202092,0.6767328799,1.71759E-4,0.0013105685789000132,0.8308487293,0.0086627858,0.00930740876936218,0.8464481187,0.0072320171,0.008504126704136057,0.9110765392,6.4331E-5,8.020660820655615E-4
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.8853727102,1.691675E-4,0.004112997690249777,0.6792405069,1.747293E-4,0.001321852109730888,0.8344711661,0.0086453668,0.009298046461488563,0.849812941,0.0072029182,0.00848700076587719,0.9140450084,6.21505E-5,7.883558841031125E-4
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.8873664737,1.539226E-4,0.003923297082811854,0.6814556301,1.697206E-4,0.0013027685903490307,0.8381213492,0.0086201048,0.009284451949361363,0.8532459781,0.0071752273,0.008470671342933805,0.9169035727,6.09437E-5,7.8066446057189E-4
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.8894546986,1.500951E-4,0.0038742108873937153,0.6835112631,1.72207E-4,0.0013122766476623747,0.8417815933,0.0085922718,0.009269450792792419,0.8567628369,0.0071471077,0.008454056836809177,0.9196465677,6.09624E-5,7.807842211520414E-4
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.8914511204,1.374231E-4,0.0037070621791386233,0.6858833849,1.659419E-4,0.0012881843812125654,0.8452520844,0.0085561395,0.009249940270077424,0.8602703503,0.0070945701,0.008422927104041682,0.9222870094,6.00143E-5,7.74688969845318E-4
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.8931014061,1.262882E-4,0.003553705108756212,0.6877276123,1.598128E-4,0.0012641708745260666,0.8488763902,0.0084985757,0.009218771989804283,0.8637320498,0.0070367077,0.008388508627878976,0.9250466311,5.96332E-5,7.722253557090701E-4
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.8942544222,1.288929E-4,0.0035901657343359516,0.6899189949,1.39243E-4,0.0011800127117959365,0.852433247,0.0084591348,0.009197355489487182,0.8671932203,0.0069480778,0.00833551306159375,0.9275637555,5.80634E-5,7.619934382919579E-4
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.8958187699,1.189011E-4,0.003448203880283183,0.6914398789,1.409214E-4,0.0011871031968620084,0.8561487013,0.0084108629,0.009171075673005865,0.870425728,0.0068678111,0.008287225772235242,0.9301687706,5.38091E-5,7.335468628519925E-4
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.8972873092,1.084037E-4,0.003292471715899774,0.6930641234,1.309719E-4,0.0011444295522224162,0.859759559,0.0083308954,0.009127373882996137,0.8737469152,0.0067758733,0.008231569291453482,0.9326155978,4.88898E-5,6.992124140774391E-4
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.8986091554,9.87222E-5,0.003142008911508686,0.694405371,1.175349E-4,0.0010841351391777689,0.8632676968,0.0082581725,0.009087448761891315,0.8768713871,0.0066842009,0.00817569623946487,0.9349617141,4.68045E-5,6.841381439446276E-4
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.8994453371,9.99219E-5,0.0031610425495396293,0.6954041243,1.149393E-4,0.001072097476911498,0.8666957235,0.0081690058,0.009038255251983094,0.8800728998,0.0065800782,0.008111768117987594,0.9373502368,4.34462E-5,6.591373149807254E-4
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.9000321567,9.97535E-5,0.0031583777481485648,0.696511811,1.108674E-4,0.0010529358954846206,0.8701736039,0.0080486147,0.008971407191739765,0.8833001116,0.0064656828,0.00804094695915848,0.9395724177,4.09652E-5,6.400406237107142E-4
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.9007989585,1.044314E-4,0.0032315847505519643,0.6974074721,1.025974E-4,0.0010129037466610536,0.87364259,0.0079131334,0.008895579463980972,0.8863231689,0.0063454691,0.007965845278437186,0.9417984682,3.85849E-5,6.211674492437606E-4
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.901687628,1.009632E-4,0.0031774706922330534,0.6984116495,8.74522E-5,9.351588100424441E-4,0.8770218414,0.0077740218,0.008817041340495121,0.8893812013,0.0062055341,0.007877521247194449,0.9438616824,3.58496E-5,5.987453548880359E-4
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.9022502124,9.27532E-5,0.0030455410028433372,0.6990932107,9.63624E-5,9.816435198176576E-4,0.8803157014,0.0076226273,0.00873076588851173,0.892287156,0.0060719729,0.007792286506539656,0.9459865743,3.28007E-5,5.727189537635366E-4
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.9027957618,9.26206E-5,0.0030433632711196344,0.6993862987,1.02194E-4,0.0010109104807053888,0.8836191589,0.0074733402,0.008644848292480325,0.8952011591,0.0059175141,0.007692538007705909,0.9478775996,3.03385E-5,5.508039578652281E-4
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.9029426992,8.66088E-5,0.002942937308200771,0.7004154503,9.38465E-5,9.68744032239683E-4,0.8868132234,0.0072912526,0.008538883182243448,0.8979712659,0.005761571,0.007590501300968204,0.9497230417,2.64137E-5,5.139426037992959E-4
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.9032876253,8.52424E-5,0.002919630113558908,0.7010900199,8.6955E-5,9.324966487875439E-4,0.889971872,0.0071050605,0.008429152092589147,0.9008702528,0.0055975919,0.0074817056210465804,0.951610409,2.37261E-5,4.8709444669386244E-4
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.9037149489,8.2154E-5,0.002866251907980176,0.7018931925,8.4458E-5,9.190103372650386E-4,0.8928433657,0.0069029723,0.008308412784641842,0.9036452931,0.0054235169,0.007364453068626345,0.9533756018,2.03442E-5,4.5104545225509147E-4
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.903865695,8.78203E-5,0.002963449004116656,0.7024682343,8.17682E-5,9.042577066301398E-4,0.8960272235,0.0067071419,0.008189714219678242,0.9064373881,0.0052595474,0.007252273712429778,0.9550508171,1.76701E-5,4.203581806031613E-4
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.9038731098,8.79862E-5,0.002966246786766064,0.7029509366,8.03393E-5,8.963219287733621E-4,0.8988915551,0.0065258105,0.008078248882028826,0.9090335667,0.005075916,0.007124546301344388,0.9566488332,1.57163E-5,3.9643788920838534E-4
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.9041440129,9.15646E-5,0.003025964309108751,0.703543973,7.82128E-5,8.843800088197381E-4,0.9017157328,0.0063125915,0.00794518187331165,0.9118226123,0.0049014105,0.007001007427506416,0.9581867623,1.39297E-5,3.7322513313012566E-4
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.9044050395,9.19452E-5,0.0030322466918112053,0.7044813097,7.75288E-5,8.805044008975765E-4,0.9045022881,0.006086191,0.007801404360754543,0.9145823801,0.0047277241,0.006875844748101864,0.959601447,1.27417E-5,3.569551792592454E-4
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.9040931165,9.83684E-5,0.0031363737022236365,0.7055674076,7.7568E-5,8.807269724494647E-4,0.9074607146,0.0058588295,0.00765429911879592,0.9172725493,0.0045399703,0.006737930171796083,0.9610320085,1.14711E-5,3.3869012385955396E-4
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.9037702322,9.608E-5,0.0030996774025694998,0.7060600102,8.10761E-5,9.004226785238142E-4,0.9103118837,0.0056133806,0.007492249728886511,0.9199091995,0.0043440079,0.006590908814420057,0.9623549163,1.10709E-5,3.327296199619144E-4
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.903536272,9.92527E-5,0.003150439651858134,0.7068917036,8.15735E-5,9.031804913747861E-4,0.9131163329,0.0053675343,0.007326345814933936,0.922441228,0.0041292106,0.006425893400920995,0.963616634,1.00483E-5,3.1699053613633326E-4
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.9032733083,1.026337E-4,0.003203649481450803,0.7073649764,7.77482E-5,8.817493975047559E-4,0.9158081001,0.0051220296,0.007156835613593483,0.9249590802,0.003932948,0.006271322029684012,0.9649120277,9.6379E-6,3.104496738603537E-4
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.9033340216,1.032496E-4,0.0032132475783854565,0.707543242,7.41074E-5,8.608565501870796E-4,0.9185392785,0.004878686,0.006984759122546747,0.9273723668,0.0037380722,0.006113977592369799,0.9661221093,8.7221E-6,2.9533201655086434E-4
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.9033750772,1.04583E-4,0.003233929498303882,0.7080237746,7.9285E-5,8.904212486233693E-4,0.9211547428,0.0046253271,0.006800975738818659,0.9298280585,0.003525957,0.005937976928213851,0.9672405052,7.8247E-6,2.797266522875502E-4
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.9033535302,1.126257E-4,0.00335597526808527,0.7078970134,5.65825E-5,7.522134005719387E-4,0.9238273466,0.0043641492,0.006606170751653336,0.9321116358,0.0033071074,0.005750745516887354,0.9683059269,7.8929E-6,2.8094305472817796E-4
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.902978164,1.169269E-4,0.0034194575593213612,0.7074343741,4.49439E-5,6.704021181350787E-4,0.9265034199,0.0041072913,0.006408815257128263,0.9345907825,0.0031015607,0.00556916573644563,0.9692786205,7.9376E-6,2.817374664470453E-4
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.9030378103,1.16691E-4,0.0034160064402749594,0.7069081962,4.07249E-5,6.38160638084174E-4,0.9291809183,0.0038465587,0.00620206312447721,0.9369464433,0.0029084177,0.005392974782066017,0.9702992839,7.4618E-6,2.7316295502867883E-4
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.9028702676,1.171804E-4,0.0034231622806989445,0.7064293861,3.11112E-5,5.577741478412207E-4,0.9317634934,0.0035985933,0.005998827635463449,0.9391182548,0.0027206064,0.005215943251225036,0.9712652141,7.5861E-6,2.7542875666858026E-4
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.9025082052,1.109166E-4,0.0033304143886309402,0.7054618001,2.37165E-5,4.8699589320650333E-4,0.934153775,0.0033718225,0.005806739618753367,0.9412189418,0.0025264124,0.005026343004610807,0.9721800292,7.7837E-6,2.7899283144912525E-4
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.9023222446,1.160317E-4,0.0034063426134198537,0.7042853713,2.05292E-5,4.5309160221747655E-4,0.9365932494,0.0031365891,0.00560052595744364,0.9432678962,0.0023476168,0.004845221150783522,0.9730404627,7.958E-6,2.820992733064018E-4
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.9021765709,1.103541E-4,0.0033219587595272764,0.7034971893,1.93676E-5,4.4008635516225677E-4,0.9389166045,0.0029207085,0.005404357963717799,0.9452090955,0.0021597764,0.004647339453924149,0.9739178437,7.5919E-6,2.755340269367833E-4
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.90169999,1.074832E-4,0.0032784630545424787,0.7030500054,1.86916E-5,4.323378308684078E-4,0.9412699986,0.0027102624,0.005206018056057816,0.9471275002,0.001985829,0.004456264130412379,0.9747700006,6.7913E-6,2.606012279326404E-4
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.9012528718,1.092929E-4,0.0033059476704872387,0.7028381407,1.93197E-5,4.395418068853064E-4,0.9435285109,0.0024989129,0.004998912781795658,0.9488698566,0.0018276285,0.004275077192285538,0.9755356658,6.7951E-6,2.606741260654766E-4
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.9005756199,1.105657E-4,0.00332514210222661,0.702825743,2.24813E-5,4.7414449274456414E-4,0.9457378316,0.0022966517,0.004792339407846652,0.9507221347,0.0016731725,0.004090443130028824,0.9762689674,6.639E-6,2.5766257004074147E-4
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.8999732077,1.089511E-4,0.0033007741516195865,0.7029199064,2.47652E-5,4.976464608534858E-4,0.9479266006,0.0020910506,0.004572800673547886,0.9524403977,0.0015171662,0.0038950817706435896,0.9768657923,6.449E-6,2.539488137400921E-4
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.8990669549,1.177289E-4,0.003431164525347043,0.7028814435,1.71377E-5,4.1397705250412133E-4,0.9500274408,0.0018938968,0.004351892461906658,0.9541492897,0.0013697646,0.003701033099014382,0.9774890244,6.9199E-6,2.6305702803764813E-4
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.8985372722,1.168441E-4,0.0034182466265616353,0.7030660987,1.61804E-5,4.0224867930174736E-4,0.9521265835,0.0016956358,0.0041178098547650305,0.955690577,0.0012381479,0.003518732584326351,0.9780843908,7.1247E-6,2.6692133672675926E-4
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.898297745,1.22722E-4,0.003503169993020607,0.7046739697,8.2354E-6,2.869738664059848E-4,0.9542238897,0.0014989057,0.0038715703532287774,0.9572186983,0.0010912314,0.0033033791789620517,0.9787449515,7.2026E-6,2.683766010664864E-4
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.8977501452,1.277768E-4,0.003574588088157851,0.7058022499,7.5523E-6,2.7481448287890506E-4,0.9561752522,0.0013202297,0.0036334965253870823,0.9585583156,9.626562E-4,0.0031026701403790895,0.9791799861,7.2269E-6,2.688289418942834E-4
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.8971419811,1.289069E-4,0.0035903607061129666,0.7092125177,1.16108E-5,3.407462398912129E-4,0.9580997199,0.0011410139,0.0033778897258495578,0.9600364792,8.108734E-4,0.002847583888140962,0.979586488,7.6047E-6,2.7576620532617847E-4
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.8968749881,1.166233E-4,0.003415015373318252,0.7175000012,3.35504E-5,5.792270711905651E-4,0.9598843741,9.770806E-4,0.0031258288500812066,0.9613375014,6.849729E-4,0.002617198693259646,0.9799687511,7.7681E-6,2.787131141514514E-4
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.8964963019,1.136101E-4,0.0033706097371247238,0.7291867554,3.89243E-5,6.23893420385245E-4,0.961587913,8.290495E-4,0.002879321968797515,0.9623947269,5.762677E-4,0.002400557643548682,0.9802475113,7.5153E-6,2.7414047493940034E-4
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.8964923859,1.079857E-4,0.003286117770257177,0.7415287852,4.57329E-5,6.762610442721064E-4,0.9632131016,6.847773E-4,0.002616824984594881,0.9632461953,4.816313E-4,0.0021946099881300094,0.9804665792,7.4315E-6,2.726077768516518E-4
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.8960109055,1.048791E-4,0.003238504284388088,0.7530514896,3.39966E-5,5.830660339961503E-4,0.9646709853,5.619464E-4,0.002370540866553454,0.9641152382,4.044151E-4,0.0020110074589618013,0.9807637221,7.4988E-6,2.7383936897385663E-4
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.8961322069,1.064963E-4,0.0032633770851680623,0.7640998483,3.11683E-5,5.582857691182894E-4,0.9660689193,4.474769E-4,0.002115364980328454,0.9647819966,3.280011E-4,0.0018110800644919043,0.9810337549,7.6849E-6,2.7721652187414806E-4
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.8966606259,1.106437E-4,0.0033263147776480804,0.775571692,3.23245E-5,5.685463921264474E-4,0.9672704178,3.617909E-4,0.0019020801770693054,0.965361163,2.640927E-4,0.0016250929204202449,0.9812304908,7.9671E-6,2.822605179616873E-4
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.8970378757,1.272246E-4,0.0035668557582274056,0.7880389929,3.1681E-5,5.628587744718918E-4,0.9683652025,2.830503E-4,0.0016824098787156477,0.9657217824,2.171649E-4,0.001473651587044916,0.9814585745,7.4822E-6,2.73536103649957E-4
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.8964313567,1.456497E-4,0.0038164079970569183,0.8025601268,4.10935E-5,6.410421203009986E-4,0.9691349882,2.238342E-4,0.0014961089532517344,0.9662412721,1.690475E-4,0.0013001826794723887,0.9815671033,8.0201E-6,2.831978107260012E-4
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.8963840961,1.688228E-4,0.004108805179124462,0.8189232647,6.52861E-5,8.079981435622238E-4,0.9699196464,1.743459E-4,0.0013204010754312493,0.9665889925,1.405984E-4,0.0011857419618112534,0.9816472459,8.6607E-6,2.9429067263506673E-4
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.8954999924,1.953239E-4,0.004419546356810844,0.8345416665,7.32042E-5,8.555945301367933E-4,0.9703666693,1.443508E-4,0.0012014607775537242,0.9669250029,1.138461E-4,0.0010669868790196063,0.9817083365,9.0751E-6,3.0124906638859483E-4
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.8935093045,2.381054E-4,0.004879604492169422,0.8525313675,7.85496E-5,8.862821221259063E-4,0.9707485908,1.157638E-4,0.001075935871694963,0.967074858,9.89315E-5,9.946431520902357E-4,0.9817351794,9.3026E-6,3.0500163933985667E-4
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.8911341131,2.639082E-4,0.005137199626255534,0.8680017948,5.36529E-5,7.324813990812327E-4,0.970990091,9.79945E-5,9.899217140764214E-4,0.9671917164,8.78104E-5,9.370720356514754E-4,0.981669656,1.02737E-5,3.205261299800689E-4
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.8878105938,2.893018E-4,0.005378678276305435,0.883638072,5.21062E-5,7.218462440159954E-4,0.9711345536,8.94511E-5,9.45785916579434E-4,0.9672948873,8.06898E-5,8.982750135676713E-4,0.9817018288,1.08674E-5,3.296573979148655E-4
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.8841564834,3.170421E-4,0.005630649163284816,0.8951100171,5.17691E-5,7.195074704268191E-4,0.9711735934,8.45193E-5,9.193437877094727E-4,0.9671295851,7.59893E-5,8.717184178391553E-4,0.981691916,1.2455E-5,3.5291642070042593E-4
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.8802147269,3.788794E-4,0.00615531802590248,0.9062372148,3.36417E-5,5.800146549872684E-4,0.9711912054,8.21737E-5,9.06497104242479E-4,0.9671165651,7.62994E-5,8.734952776060098E-4,0.9815797549,1.37047E-5,3.7019859535119794E-4
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.8757900298,4.197767E-4,0.006479017672456219,0.9151044428,3.30398E-5,5.748025748028622E-4,0.9710873055,8.0821E-5,8.990050055478001E-4,0.9669791114,7.9415E-5,8.911509411990765E-4,0.9814086819,1.50995E-5,3.8858075093859193E-4
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.8709223866,4.567233E-4,0.006758130658695495,0.9241282105,3.73582E-5,6.112135469702876E-4,0.970854907,8.22921E-5,9.071499324808441E-4,0.9669403982,7.6133E-5,8.725422625867472E-4,0.9812204814,1.6378E-5,4.046974178321379E-4
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.8652456999,4.891393E-4,0.006993849440758644,0.9328596771,2.83705E-5,5.326396530488507E-4,0.9706749547,8.41334E-5,9.17242606947584E-4,0.9667554742,7.92041E-5,8.899668533153356E-4,0.9810065138,1.76382E-5,4.199785708818963E-4
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.8590000033,5.464581E-4,0.007392280432992245,0.9404374957,2.26605E-5,4.760304612102045E-4,0.9705000019,8.29545E-5,9.107936099907596E-4,0.9665312517,8.01403E-5,8.952111482773212E-4,0.9809062517,1.98104E-5,4.450887551938377E-4
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.8528127074,5.951114E-4,0.007714346375422871,0.9473858476,2.45522E-5,4.955017658898907E-4,0.9700794196,8.70534E-5,9.330241154439686E-4,0.9663865,8.2992E-5,9.109994511524142E-4,0.9805757797,2.05936E-5,4.538017188156078E-4
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.8454289794,6.665068E-4,0.008163986771179875,0.9549226463,2.32379E-5,4.8205705056559434E-4,0.9697327703,9.18836E-5,9.585593356699417E-4,0.9661603355,8.53732E-5,9.239761901694221E-4,0.9802250385,2.27117E-5,4.765679384935583E-4
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.8377811074,7.951049E-4,0.008916865480649577,0.9586206794,1.45855E-5,3.8190967518511495E-4,0.969400301,9.4864E-5,9.739815193318609E-4,0.9658920556,9.06991E-5,9.523607509762254E-4,0.9798125958,2.44103E-5,4.940678091112595E-4
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.8289959848,8.999788E-4,0.009486721246036483,0.9628915727,1.60284E-5,4.0035484260840407E-4,0.9690522069,9.94113E-5,9.970521551052381E-4,0.9655742961,9.57563E-5,9.785514805057524E-4,0.9792530096,2.69276E-5,5.189181052921549E-4
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.8188581407,0.0010273869,0.010136009569845521,0.9648788989,1.71613E-5,4.1426199439485153E-4,0.9684861588,1.025608E-4,0.0010127230618485984,0.9651557058,9.99125E-5,9.99562404254982E-4,0.9785986125,3.1106E-5,5.577275320440977E-4
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.8096532404,0.0013135254,0.0114609135761509,0.9679475129,8.7445E-6,2.9571100757327246E-4,0.9679193974,1.01532E-4,0.0010076308847985953,0.9650609177,1.040379E-4,0.001019989705830407,0.9778256798,3.35767E-5,5.794540533985417E-4
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.8008179963,0.0018300356,0.013527880839214988,0.9712678909,1.38122E-5,3.716476826242833E-4,0.9676175886,1.061982E-4,0.001030525108864408,0.9647137052,1.109808E-4,0.0010534742521770525,0.9770143151,3.52191E-5,5.934568223552578E-4
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.7911136031,0.0027749765,0.01665826071353189,0.9726659298,8.4494E-6,2.9067851657802303E-4,0.9667154258,1.177655E-4,0.0010851981385903682,0.9642182392,1.195702E-4,0.0010934815956384451,0.9759280205,3.73202E-5,6.109026108963687E-4
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.7799999893,0.0035270842,0.01878053300628073,0.9737500131,1.21527E-5,3.486072288407112E-4,0.9658125013,1.262113E-4,0.0011234380267731727,0.9637125027,1.352732E-4,0.0011630700752749165,0.9748500067,4.33486E-5,6.583965370504314E-4
0.92,0.9699296731,9.3025E-6,3.05E-4,0.768635726,0.0052347533,0.022879583256694164,0.9762306571,1.38251E-5,3.7182119358637966E-4,0.9647538668,1.36066E-4,0.0011664733173116306,0.9625597769,1.612809E-4,0.0012699641727229947,0.9735864967,5.0696E-5,7.120112358664012E-4
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.7585874796,0.0072342497,0.026896560560785463,0.9776886106,2.71674E-5,5.212235604805293E-4,0.9632744795,1.555913E-4,0.001247362417262922,0.9611556995,1.785827E-4,0.0013363483827206137,0.9722150856,5.27626E-5,7.263786891147069E-4
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.7460674167,0.0104521336,0.03232975966505164,0.9786516905,1.49626E-5,3.8681520135589294E-4,0.962022481,1.833537E-4,0.0013540816075850082,0.9591011333,2.11383E-4,0.0014539016472925532,0.9706367111,6.56652E-5,8.103406691015823E-4
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.7364044964,0.0160507773,0.04006342134665985,0.9802247286,2.44638E-5,4.946089364336232E-4,0.9600000006,2.437199E-4,0.0015611530994748722,0.9570786548,2.574411E-4,0.0016044971174794924,0.9684269649,7.87959E-5,8.876705469936468E-4
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.7278089881,0.0227707824,0.047718740972494234,0.9811797798,4.74302E-5,6.886958690162153E-4,0.9564887744,3.23825E-4,0.0017995138232311527,0.9546629322,3.428775E-4,0.0018516951692975818,0.9660955137,1.073184E-4,0.0010359459445357176
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.7228464425,0.0272038264,0.05215728750615776,0.9812734127,5.92268E-5,7.695895009678861E-4,0.9540824074,4.499028E-4,0.002121091228589662,0.9493258548,4.949137E-4,0.002224665592847608,0.963970046,1.557977E-4,0.0012481894888197063
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.75,0.0262189842,0.0512044765621132,0.9792134881,7.04877E-5,8.395695325582033E-4,0.9466854048,8.687396E-4,0.0029474388882553613,0.9391011369,7.87269E-4,0.00280583142758078,0.9619663012,2.205203E-4,0.001484992592574118
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.7887640536,0.0194924898,0.044150299885731235,0.9696629286,2.258412E-4,0.0015028013840824076,0.9222472042,0.0019910761,0.004462147577120237,0.92101125,0.0014778642,0.0038442999362692815,0.9687640524,3.840448E-4,0.0019597061004140394
1.0,0.58,0.2460606061,0.049604496378856625,0.9,0.1,0.1,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.89,0.0988888889,0.03144660377528868,0.85,0.1287878788,0.035887028129952474

==> tables/acc_rej_sample_aleatoric_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7716942132,1.514844E-4,0.003892099690398487,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.778142935,1.468856E-4,0.0038325657202453816,0.7238915026,1.22879E-4,0.0011085080062859267,0.8086697984,2.213966E-4,0.0014879401869698928,0.808805421,2.196863E-4,0.0014821818376973858,0.8225352126,2.038405E-4,0.001427727214841827
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7839304566,1.581937E-4,0.003977357162740103,0.7306111693,1.262152E-4,0.0011234553840718377,0.8133561671,2.193843E-4,0.0014811627189475166,0.813682822,2.182923E-4,0.0014774718271425686,0.8278767103,1.989843E-4,0.0014106179496943883
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7909478128,1.618172E-4,0.004022650867276454,0.7379126668,1.260036E-4,0.0011225132515921582,0.8181203371,2.191665E-4,0.0014804273031797273,0.8185090524,2.18075E-4,0.0014767362662303652,0.8331363165,1.907808E-4,0.0013812342306792139
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.7969876349,1.601908E-4,0.00400238428939551,0.7447552502,1.226413E-4,0.0011074353254253721,0.8224798286,2.240098E-4,0.0014966956938536303,0.8228079611,2.169687E-4,0.0014729857433118624,0.8377998912,1.78647E-4,0.0013365889420461326
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.8014130533,1.509137E-4,0.0038847612539253938,0.7514673948,1.161815E-4,0.0010778752246897597,0.8268967396,2.270967E-4,0.0015069727933841408,0.8271684802,2.187487E-4,0.00147901555096625,0.8424021715,1.705857E-4,0.0013060846067540954
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.8063186765,1.494888E-4,0.0038663781501555175,0.7546153843,1.097021E-4,0.0010473877028111414,0.8311868167,2.309053E-4,0.0015195568432934648,0.8314175862,2.216122E-4,0.0014886645021629286,0.8467362672,1.584058E-4,0.0012585936596058317
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.810049963,1.460962E-4,0.0038222532621478658,0.756246525,1.021498E-4,0.0010106918422546013,0.8351582378,2.321169E-4,0.0015235383158949433,0.8356357497,2.159465E-4,0.0014695118237020074,0.8508606225,1.467069E-4,0.0012112262381570175
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.8134118915,1.455753E-4,0.0038154331339967157,0.756397301,9.91229E-5,9.956048412899567E-4,0.8387934911,2.341066E-4,0.00153005424740432,0.8393771064,2.126546E-4,0.0014582681509242392,0.8548484844,1.444776E-4,0.0012019883526889934
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.8171396196,1.387744E-4,0.0037252436161947853,0.7576617479,9.13328E-5,9.556819554642642E-4,0.8427355319,2.324865E-4,0.0015247507993111531,0.8434109002,2.114792E-4,0.0014542324435935267,0.8588819551,1.381923E-4,0.0011755522106652687
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.820711422,1.293409E-4,0.0035963995884773425,0.7599541008,9.03505E-5,9.505288001949231E-4,0.8465232366,2.366917E-4,0.0015384787941339977,0.847033847,2.10188E-4,0.0014497861911330237,0.862214573,1.366488E-4,0.0011689687763152615
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.8244199574,1.232954E-4,0.0035113444718512022,0.7640951335,1.14697E-4,0.0010709668528950838,0.8501682127,2.324434E-4,0.0015246094581892113,0.8506960547,2.08078E-4,0.0014424909011844754,0.8657250619,1.418849E-4,0.0011911544820047482
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.8275821626,1.411113E-4,0.0037564784040374838,0.7667840421,1.198658E-4,0.0010948324072660618,0.8539730048,2.303784E-4,0.0015178221239657828,0.8545187807,2.056127E-4,0.001433920151193922,0.8693838054,1.419564E-4,0.001191454573200338
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.8307418287,1.216921E-4,0.0034884394791940996,0.7670623064,1.142136E-4,0.001068707630739109,0.8574599409,2.260923E-4,0.0015036365917335212,0.8580652815,2.132301E-4,0.0014602400487591072,0.8730029714,1.495108E-4,0.0012227460897504437
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.8339339375,1.341283E-4,0.0036623530687250787,0.7672072053,1.107975E-4,0.0010526039141101461,0.8612612599,2.235087E-4,0.0014950207356421515,0.8617717701,2.169163E-4,0.0014728078625537006,0.8763183182,1.485169E-4,0.001218675100262576
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.8369380295,1.140263E-4,0.003376778050153726,0.7673754513,1.25448E-4,0.0011200357137163082,0.8647873652,2.262624E-4,0.0015042021140790887,0.8651761854,2.214483E-4,0.0014881139069305145,0.8799149436,1.432634E-4,0.0011969268983526102
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.8404425263,1.198951E-4,0.0034625871830179238,0.7683466613,1.1681E-4,0.0010807867504739315,0.8680823565,2.213311E-4,0.0014877200677546835,0.8687092763,2.220732E-4,0.0014902120654457203,0.8829686522,1.367603E-4,0.0011694455951432713
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.8431238353,1.150027E-4,0.0033912048006571353,0.7697573066,1.060146E-4,0.001029633915525319,0.8716988176,2.169609E-4,0.0014729592662392262,0.871997512,2.227586E-4,0.001492509966465886,0.8860485381,1.378324E-4,0.0011740204427521696
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.8462846577,1.307253E-4,0.0036155953866548727,0.7708438337,1.390969E-4,0.0011793934881963695,0.8749370259,2.149381E-4,0.0014660767374186114,0.8753589356,2.186893E-4,0.0014788147280846238,0.8891876417,1.414238E-4,0.0011892173897147655
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.8490121126,1.305705E-4,0.003613454026274584,0.7717654467,1.52416E-4,0.0012345687506169916,0.8782281744,2.15193E-4,0.0014669458067699706,0.8787316769,2.259272E-4,0.001503087489136943,0.8923008281,1.389904E-4,0.0011789418984835512
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.8521626592,1.369787E-4,0.003701063360711351,0.7728211939,1.581367E-4,0.001257524154837592,0.8815170872,2.13281E-4,0.0014604143247722544,0.8820529169,2.202612E-4,0.0014841199412446422,0.8953324538,1.38264E-4,0.0011758571341791485
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.8550980389,1.204714E-4,0.0034708990189862917,0.7734640479,1.417499E-4,0.0011905876700184662,0.8847712302,2.130278E-4,0.0014595471900558747,0.8852287495,2.16182E-4,0.0014703128918702984,0.8981111026,1.324872E-4,0.0011510308423322113
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.8581072152,1.223666E-4,0.003498093766610609,0.7737260103,1.291068E-4,0.0011362517326719463,0.8878888154,2.155033E-4,0.0014680030653918949,0.8881072134,2.136121E-4,0.0014615474675835883,0.9010390478,1.346771E-4,0.0011605046316150573
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.8615694165,1.147755E-4,0.0033878533026091904,0.7750503063,1.39566E-4,0.0011813805483416426,0.8914151591,2.133858E-4,0.00146077308299407,0.891113348,2.041883E-4,0.0014289447155156143,0.9040241444,1.324534E-4,0.0011508840080564156
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.8648777187,1.029123E-4,0.0032079947007437526,0.7762228251,1.605247E-4,0.0012669834253059508,0.8940692919,2.130817E-4,0.0014597318246856166,0.8941779888,2.049665E-4,0.0014316651144733535,0.9071195644,1.322826E-4,0.0011501417303967367
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.8681818247,1.066892E-4,0.003266331275299552,0.7782369196,2.157609E-4,0.0014688801857197203,0.8971831977,2.157251E-4,0.0014687583191253762,0.8969628114,2.042227E-4,0.0014290650789939552,0.9096900845,1.291445E-4,0.0011364176168997028
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.8706210732,1.086714E-4,0.0032965345440325667,0.7806699216,2.226074E-4,0.0014920033512026707,0.8999790651,2.148209E-4,0.0014656769766902937,0.8997417998,1.972603E-4,0.0014044938590111386,0.9125750178,1.214398E-4,0.0011019972776735885
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.8741159916,1.103665E-4,0.0033221453911591527,0.7855021238,2.63196E-4,0.0016223316553652032,0.9030198008,2.080189E-4,0.0014422860326578774,0.9022560114,1.950012E-4,0.0013964283010595281,0.9152545965,1.137824E-4,0.0010666883331132858
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.8773314297,1.213327E-4,0.003483284369671819,0.7888091803,2.681893E-4,0.001637648619209872,0.9059899569,2.040268E-4,0.0014283795013930998,0.9050573862,1.84846E-4,0.0013595808177522953,0.918070302,1.151915E-4,0.0010732730314323565
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.8805090964,1.041455E-4,0.0032271581925898828,0.7922909021,2.530852E-4,0.0015908651734197969,0.9085236329,1.922145E-4,0.0013864144402017746,0.907650907,1.795032E-4,0.0013397880429381359,0.9203199989,1.058847E-4,0.001029002915447765
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.8839233041,8.58319E-5,0.002929708176593703,0.7967551589,2.765427E-4,0.0016629573055253102,0.9110914457,1.879565E-4,0.0013709722827249281,0.9100811195,1.776281E-4,0.0013327719234737803,0.9227286118,9.89105E-5,9.945375809892756E-4
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.8879491091,1.013504E-4,0.0031835577582321325,0.8012724459,2.567533E-4,0.001602352333290029,0.913937127,1.848619E-4,0.0013596392904002149,0.9126796395,1.65997E-4,0.001288398230362026,0.9252544951,9.88657E-5,9.94312325177557E-4
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.890888375,1.02246E-4,0.0031975928446254694,0.805087316,1.759146E-4,0.0013263280137281275,0.9163477564,1.805563E-4,0.001343712394822642,0.9149962044,1.586399E-4,0.001259523322531187,0.9276841259,8.54456E-5,9.243678921295352E-4
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.8937596202,1.041269E-4,0.0032268700004803416,0.8065485477,1.443556E-4,0.001201480753070976,0.9186286616,1.733593E-4,0.001316659789011573,0.9172265035,1.662312E-4,0.0012893067904885943,0.9297457588,7.94709E-5,8.914645253738368E-4
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.8964006245,9.48602E-5,0.0030799383110705317,0.8075117409,1.62454E-4,0.0012745744387833925,0.9210015661,1.753785E-4,0.0013243054783545977,0.9196165895,1.617841E-4,0.0012719437880661236,0.9320422536,7.55295E-5,8.690770966951091E-4
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.8987291574,9.34056E-5,0.0030562329754127058,0.8097696662,1.698125E-4,0.0013031212529922148,0.9229864979,1.740461E-4,0.0013192653258537496,0.9218745035,1.540568E-4,0.001241196197222663,0.9342017466,6.7966E-5,8.244149440663968E-4
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.9015322506,1.010885E-4,0.003179441774903261,0.8120161295,1.460354E-4,0.0012084510747233418,0.9248951679,1.746609E-4,0.0013215933565208324,0.9239758152,1.513556E-4,0.0012302666377659764,0.9362016141,6.29459E-5,7.933845221580769E-4
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.9053278685,9.63376E-5,0.0031038298922460295,0.8136885345,1.726013E-4,0.0013137781395654291,0.9273114783,1.69742E-4,0.0013028507205355493,0.926188525,1.502037E-4,0.0012255761910220026,0.937811473,5.78976E-5,7.609047246534877E-4
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.9071606994,8.2771E-5,0.002876994960023392,0.813655293,1.620447E-4,0.0012729677922084283,0.9294005013,1.675698E-4,0.0012944875433931375,0.9282431293,1.48033E-4,0.0012166881276646042,0.9394754356,5.63552E-5,7.507010057273135E-4
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.910330236,8.06907E-5,0.0028406108497997396,0.8140558839,1.566497E-4,0.00125159777884111,0.9314733315,1.660073E-4,0.001288438201855254,0.930194748,1.399367E-4,0.0011829484350553915,0.9411177003,5.46261E-5,7.390947165282674E-4
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.9143717825,7.47601E-5,0.0027342293246909633,0.8146299481,1.60662E-4,0.0012675251476795242,0.9334595531,1.680187E-4,0.0012962202744904122,0.9321084356,1.397412E-4,0.0011821218211335073,0.9424870896,5.52545E-5,7.433337070253171E-4
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.91741032,7.33457E-5,0.0027082411266355143,0.8140857399,1.652062E-4,0.0012853256396726863,0.9354155719,1.559843E-4,0.001248936747797902,0.9340857369,1.381062E-4,0.00117518594273417,0.9436832887,5.29719E-5,7.27817971748431E-4
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.9198575258,6.5021E-5,0.002549921567421241,0.8136242211,1.778035E-4,0.0013334297881778404,0.9373820102,1.573847E-4,0.0012545305895035003,0.9360106874,1.357453E-4,0.001165097849967976,0.9451380241,4.80713E-5,6.933346955114824E-4
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.9215579569,4.85353E-5,0.0022030728539928044,0.8138586938,1.841952E-4,0.00135718532264389,0.9391213787,1.578167E-4,0.0012562511691536849,0.9378532636,1.342071E-4,0.0011584778806692857,0.9463858706,4.75324E-5,6.894374518402667E-4
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.9247004688,5.05993E-5,0.0022494288163887296,0.8145622075,1.847659E-4,0.0013592862097439229,0.9408018452,1.605188E-4,0.0012669601414409216,0.9394193548,1.283596E-4,0.0011329589577738462,0.9475852537,4.09052E-5,6.395717317080235E-4
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.9270422518,5.05583E-5,0.00224851728923751,0.8163380325,1.983145E-4,0.0014082418116218535,0.9423661989,1.539748E-4,0.0012408658267516275,0.9412676048,1.297442E-4,0.001139053115530615,0.9490140826,3.9372E-5,6.274711148730274E-4
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.9295411229,3.69755E-5,0.0019229014535331757,0.8184512436,2.019797E-4,0.0014211956234100919,0.9437380505,1.520968E-4,0.0012332753139506199,0.9430114728,1.36024E-4,0.0011662932735808777,0.9504302108,3.82833E-5,6.187349998181775E-4
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.9309639692,3.31733E-5,0.0018213538920264782,0.8211295068,1.896324E-4,0.001377070804279867,0.9452969801,1.527968E-4,0.001236110027465193,0.9445569611,1.302613E-4,0.0011413207261764767,0.9516845179,4.04102E-5,6.35690176107827E-4
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.9336643517,2.77872E-5,0.0016669493093672645,0.8251241326,1.797964E-4,0.001340881799414102,0.9467725939,1.511293E-4,0.0012293465744044679,0.9461767596,1.213657E-4,0.00110166101864412,0.9527308828,4.13385E-5,6.429502313554293E-4
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.9351214707,1.80871E-5,0.0013448828945302263,0.8295546532,1.951445E-4,0.0013969413015585156,0.9481072998,1.46709E-4,0.0012112349070267088,0.9472975862,1.211995E-4,0.0011009064447081779,0.9536336142,4.01639E-5,6.337499506903334E-4
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.9376033008,1.02452E-5,0.0010121857537033407,0.832851249,2.041452E-4,0.0014287938969634493,0.9495661116,1.397801E-4,0.0011822863443345694,0.9488223112,1.201402E-4,0.0010960848507300884,0.9544628096,4.22287E-5,6.498361331905144E-4
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.9397260249,1.64827E-5,0.0012838496796743768,0.8358271837,1.921681E-4,0.0013862470919717017,0.9509905148,1.414206E-4,0.0011892039354122572,0.9504320335,1.186844E-4,0.0010894237008620658,0.955774501,4.07462E-5,6.38327502149171E-4
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.9420430064,2.34966E-5,0.0015328600718917563,0.8389247179,2.042114E-4,0.0014290255421090274,0.9523978364,1.386007E-4,0.0011772879851591114,0.9516881579,1.182422E-4,0.0010873922935169258,0.95691396,3.91066E-5,6.25352700481896E-4
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.9449450433,2.42724E-5,0.0015579602048832956,0.8407692313,1.823319E-4,0.001350303299262799,0.9538681179,1.320774E-4,0.0011492493202086309,0.9529889983,1.113801E-4,0.0010553677084315211,0.9580439466,3.74322E-5,6.118186005671943E-4
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.9460157216,2.22396E-5,0.0014912947394797582,0.8421997726,2.004776E-4,0.0014159011264915358,0.9550617319,1.296258E-4,0.00113853326697115,0.9542087543,1.09779E-4,0.001047754742294207,0.958720538,3.60734E-5,6.006113552040121E-4
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.9480504513,1.60883E-5,0.001268396625665647,0.8423165023,1.926657E-4,0.0013880407054549949,0.9563073361,1.270092E-4,0.0011269835846186935,0.9553096306,1.071083E-4,0.0010349313986926863,0.9597362375,3.33934E-5,5.778702276463116E-4
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.9494131446,2.55467E-5,0.0015983335071254685,0.8433098555,2.318183E-4,0.0015225580448705396,0.9573239434,1.276713E-4,0.0011299172536075376,0.9564201885,1.056059E-4,0.0010276473130408116,0.9605164331,3.59432E-5,5.995264798155291E-4
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.950420171,3.55644E-5,0.0018858525923305884,0.8457382917,2.473175E-4,0.0015726331422172178,0.9582593054,1.283021E-4,0.0011327051690532715,0.9574429786,1.101791E-4,0.0010496623266555774,0.9612004822,4.0145E-5,6.336008207065392E-4
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.9519656003,3.90553E-5,0.001976241382017895,0.8466830611,2.695796E-4,0.0016418879377107316,0.9593857479,1.255186E-4,0.0011203508379074832,0.9583538085,1.09441E-4,0.0010461405259332992,0.9617444706,4.39965E-5,6.632985753037617E-4
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.9535264373,4.49248E-5,0.0021195471214389174,0.8483627439,2.411736E-4,0.001552976496924535,0.9605037689,1.242854E-4,0.0011148336198733872,0.9592191339,1.130781E-4,0.0010633818693207063,0.9625062883,4.61395E-5,6.792606274472267E-4
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.9554838538,4.22707E-5,0.002055983949353691,0.8496774256,2.838712E-4,0.0016848477676039459,0.961677413,1.249373E-4,0.0011177535506541683,0.9601161206,1.090143E-4,0.001044099133224427,0.9632903129,4.75726E-5,6.89728932262523E-4
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.9578042269,5.3054E-5,0.0023033453931184528,0.8513227642,2.605846E-4,0.0016142632994651151,0.9626455021,1.213502E-4,0.001101590668079573,0.9610714281,9.82733E-5,9.91328906064985E-4,0.9640872991,5.08774E-5,7.13283954677238E-4
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.9585597873,5.63045E-5,0.002372856927840362,0.8520380437,2.60683E-4,0.0016145680536911414,0.9636141306,1.201084E-4,0.0010959397793674614,0.9620244533,1.006332E-4,0.0010031610040267713,0.9647826087,5.15657E-5,7.18092612411519E-4
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.9595537007,4.71168E-5,0.0021706404584822428,0.8535564899,3.241979E-4,0.001800549638304926,0.9646861929,1.200074E-4,0.001095478890714011,0.9630404437,1.0058E-4,0.0010028958071504736,0.9653695947,5.93795E-5,7.705809496736861E-4
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.9602582395,5.58292E-5,0.0023628203486511625,0.8546628475,3.490394E-4,0.0018682596179332251,0.9653515059,1.2822E-4,0.0011323427043081966,0.9637589669,9.92044E-5,9.960140561257155E-4,0.965954088,6.74021E-5,8.209878196416802E-4
0.65,0.9781858397,4.25104E-5,6.52E-4,0.9620943904,5.51344E-5,0.0023480715491653995,0.8579645991,4.056165E-4,0.0020139923038581847,0.9660914451,1.247451E-4,0.0011168934595564611,0.9646607649,9.66812E-5,9.832659863943227E-4,0.9666961628,7.10273E-5,8.427769574448509E-4
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.9631259561,6.50117E-5,0.0025497392023499186,0.8619119883,4.170367E-4,0.002042147644025769,0.9668437022,1.236167E-4,0.0011118304726890696,0.9651593286,9.36842E-5,9.679059871702417E-4,0.9671775389,7.72509E-5,8.789249114685509E-4
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.9638497531,5.79338E-5,0.0024069441206642085,0.8666666746,4.135091E-4,0.0020334923161890728,0.9675586861,1.185864E-4,0.0010889738288866267,0.9657902974,9.04428E-5,9.51014195477649E-4,0.9677464795,8.47963E-5,9.208490647223355E-4
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.965322572,5.56426E-5,0.0023588683727584292,0.8690322518,3.768067E-4,0.0019411509472475343,0.9680967784,1.126029E-4,0.0010611451361618731,0.9664032257,8.30921E-5,9.115486821887243E-4,0.9684516215,8.71002E-5,9.332748791219016E-4
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.9660565615,5.85699E-5,0.002420121897756392,0.872545737,3.225043E-4,0.0017958404717568874,0.9687520641,1.053489E-4,0.001026396122362122,0.9669716966,7.99451E-5,8.94120237999342E-4,0.9688518989,9.36315E-5,9.676337116905343E-4
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.9664371729,5.48049E-5,0.0023410446386175556,0.8776247859,3.00489E-4,0.0017334618542096621,0.9691910505,1.051812E-4,0.0010255788609365931,0.967676416,7.58609E-5,8.709816301162729E-4,0.969139412,1.019348E-4,0.0010096276541379005
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.9672597885,5.00952E-5,0.002238195701899188,0.8804270446,2.566668E-4,0.0016020823948848574,0.9700533831,9.70979E-5,9.853826667848384E-4,0.9681494671,7.28848E-5,8.537259513450438E-4,0.969252671,1.081009E-4,0.0010397158265603155
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.9677716315,5.36998E-5,0.0023173217299287553,0.881215477,2.828189E-4,0.001681722034106707,0.9706629854,9.18296E-5,9.582776215690316E-4,0.9689871085,7.03473E-5,8.387329730015388E-4,0.9693738496,1.119323E-4,0.001057980623641095
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.9688336492,5.7723E-5,0.002402561133457378,0.8822179735,2.877615E-4,0.0016963534419453983,0.9712810725,8.97348E-5,9.472845401462013E-4,0.969196943,7.14121E-5,8.450568028245201E-4,0.9696367115,1.053408E-4,0.0010263566631537012
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.9692460358,5.53334E-5,0.0023523052523003896,0.8867063463,3.844462E-4,0.001960729966109561,0.9716071397,9.37422E-5,9.682055566872151E-4,0.9697817403,7.36337E-5,8.581008099285305E-4,0.9698015851,1.097187E-4,0.0010474669445858424
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.9702479422,5.71075E-5,0.002389717556532571,0.8904958725,4.192946E-4,0.0020476684301907865,0.9721694243,8.87792E-5,9.422271488340803E-4,0.970165292,7.67803E-5,8.762436875664212E-4,0.9700619853,1.114636E-4,0.001055763231032413
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.971827966,5.90437E-5,0.0024298909440548973,0.8935483932,4.021018E-4,0.002005247615632543,0.9726021582,8.7042E-5,9.32963021775247E-4,0.9706236601,8.14922E-5,9.027303030252169E-4,0.9700645214,1.252608E-4,0.0011191997140814502
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.9737668216,1.073038E-4,0.003275725873756838,0.8982062757,3.152644E-4,0.0017755686413090314,0.9730493212,8.85587E-5,9.410563213750812E-4,0.9713228673,8.49345E-5,9.215991536454447E-4,0.9698430479,1.376526E-4,0.0011732544481057807
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.9755868554,1.398411E-4,0.0037395333933527056,0.899999994,1.998428E-4,0.0014136576671882057,0.9734037608,9.02871E-5,9.501952430948073E-4,0.9719014144,8.67694E-5,9.315009393446686E-4,0.9696948367,1.481782E-4,0.001217284683219172
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.9781326771,1.065842E-4,0.003264723571759177,0.9031941116,1.572267E-4,0.001253900713772825,0.9737346417,8.76498E-5,9.362147189614144E-4,0.9719901705,8.65894E-5,9.30534255145935E-4,0.9695085931,1.659947E-4,0.0012883893045194065
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.9796391845,8.92318E-5,0.0029871692285506693,0.9064432979,1.432583E-4,0.001196905593603773,0.9743814468,8.34442E-5,9.134779690829987E-4,0.9722422755,8.78773E-5,9.374289306395446E-4,0.9694845444,1.69583E-4,0.001302240377196161
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.9807065248,8.60671E-5,0.0029337194821591243,0.908152169,2.031477E-4,0.0014252989160172683,0.9745923877,8.89648E-5,9.432115351287854E-4,0.9722010833,8.84397E-5,9.404238406165595E-4,0.9694836986,1.786912E-4,0.0013367542780930233
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.9813753545,8.80304E-5,0.0029669917424893517,0.9103151917,2.646395E-4,0.0016267744158302959,0.9747564393,9.44901E-5,9.720601833219999E-4,0.9724355221,9.35091E-5,9.670010341256104E-4,0.969713462,1.916115E-4,0.0013842380575609095
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.9818181932,7.3462E-5,0.002710387426180988,0.9115151465,2.424247E-4,0.0015569993577391097,0.9754848593,8.8506E-5,9.40776275211062E-4,0.9723030388,9.59125E-5,9.793492737527301E-4,0.9701818204,1.951047E-4,0.001396798840205704
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.9832258165,5.73478E-5,0.0023947400694021054,0.9158064604,2.64655E-4,0.0016268220554197068,0.9755483961,9.00117E-5,9.487449604609239E-4,0.9723548448,1.110493E-4,0.0010537993167581768,0.9700645196,2.07503E-4,0.0014404964422031733
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.9831615031,5.8914E-5,0.002427220632740254,0.9192439914,2.971939E-4,0.0017239312631308708,0.975670101,9.51116E-5,9.75251762367031E-4,0.972577315,1.226183E-4,0.0011073314770203185,0.9693814409,2.388274E-4,0.0015454041542586844
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.9841911614,6.3227E-5,0.0025144979618206094,0.9205882311,3.910757E-4,0.001977563399742218,0.9762499899,1.063346E-4,0.0010311866950266572,0.9723529345,1.262842E-4,0.0011237624304095595,0.9689705831,2.75877E-4,0.001660954544832579
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.9833333254,6.57877E-5,0.002564911304509378,0.9246031702,8.013492E-4,0.0028308111911605834,0.9763095194,1.121236E-4,0.0010588843185164278,0.9729365045,1.378677E-4,0.0011741707712253785,0.9689682466,2.867487E-4,0.0016933655836823896
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.9832617998,6.73351E-5,0.00259490076881564,0.9287553608,7.376162E-4,0.002715909055914796,0.9768240339,1.172179E-4,0.0010826721572110367,0.9736051506,1.437778E-4,0.00119907380923778,0.9690557939,2.780834E-4,0.0016675832812786293
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.9830985844,7.93493E-5,0.0028169007792252817,0.9352112591,6.45571E-4,0.002540808926306738,0.9763380265,1.259792E-4,0.0011224045616443298,0.9739906108,1.564811E-4,0.0012509240584463951,0.9692018753,2.953647E-4,0.0017186177585490033
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.9819587827,8.41392E-5,0.0029006757833304983,0.9463917673,5.916326E-4,0.00243234989259358,0.9761855805,1.372961E-4,0.0011717341848730028,0.9747938281,1.41652E-4,0.0011901764575053566,0.9688144445,3.07236E-4,0.0017528148789875103
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.9800000012,1.034014E-4,0.003215608807053495,0.9502857149,4.212248E-4,0.002052376183841549,0.9764000005,1.488551E-4,0.0012200618836763978,0.9753142917,1.351507E-4,0.001162543332525717,0.9681714392,3.306567E-4,0.001818396821378656
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.9793548405,1.831428E-4,0.004279518664522915,0.9548387051,3.237368E-4,0.0017992687403498122,0.9770322609,1.734896E-4,0.0013171545087801962,0.9752258134,1.637354E-4,0.0012795913410147788,0.9673548448,3.462894E-4,0.001860885273196604
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.9772058725,2.216694E-4,0.004708177991537703,0.9573529482,2.979622E-4,0.001726158161930708,0.9775735211,1.959199E-4,0.001399713899338004,0.9762499911,1.887985E-4,0.0013740396646385433,0.9663235223,3.289597E-4,0.0018137246207735064
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.9769230783,2.280825E-4,0.0047757983625777165,0.9555555582,4.675286E-4,0.0021622409671449663,0.977692309,2.359706E-4,0.001536133457743825,0.9770940185,2.093843E-4,0.0014470117483973653,0.9657264978,3.091695E-4,0.001758321642931122
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.9742268026,2.893211E-4,0.005378857685419833,0.9556701005,5.443961E-4,0.0023332297357954272,0.9782474214,2.595731E-4,0.0016111272451299432,0.9783505142,2.265186E-4,0.0015050534874216264,0.9638144308,4.111581E-4,0.002027703380674797
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.974358958,2.556797E-4,0.005056478023288542,0.9641025543,3.944773E-4,0.00198614526155566,0.9776922911,3.673154E-4,0.0019165474165801378,0.9787179339,2.962564E-4,0.001721210039478041,0.9617948574,7.238062E-4,0.002690364659298066
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.9745762587,3.989914E-4,0.006316576604459096,0.9661016941,5.107088E-4,0.002259886722824841,0.9766101599,6.255023E-4,0.002501004398236836,0.9798305005,3.580475E-4,0.001892214311329454,0.9594915229,0.0011833068,0.0034399226735495085
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.9769230783,6.50157E-4,0.008063231362177325,0.9666666687,4.456132E-4,0.0021109552340113705,0.9769230783,7.238724E-4,0.0026904876881338816,0.979743591,5.086366E-4,0.002255297319645461,0.9548717976,0.0020603136,0.004539067745694043
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.9849999964,0.0011388894,0.010671876123718829,0.9899999976,4.444447E-4,0.0021081857128820505,0.9779999971,0.0012282828,0.003504686576571434,0.9774999964,0.0013320708,0.0036497545122925732,0.963999998,0.0026303027,0.005128647677507201
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.95,0.047979798,0.02190429136037046,0.87,0.1142424242,0.033799766892687294

==> tables/acc_rej_sample_aleatoric_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.859870559,8.16661E-5,0.0028577281186285023,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.8667007089,8.50943E-5,0.002917092730785225,0.7689887643,5.86768E-5,7.660078328581242E-4,0.8560102135,0.0069985335,0.00836572381805663,0.860328905,0.0074882816,0.00865348577164139,0.9178998989,3.15093E-5,5.613314528867949E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.8741436303,8.92766E-5,0.0029879190082731494,0.7763309896,5.786E-5,7.606576102294645E-4,0.8614568698,0.0070952044,0.008423303627437395,0.8657511362,0.0075839684,0.008708598279861117,0.9232335955,2.97361E-5,5.453081697535808E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.8778356969,7.23664E-5,0.0026901003698747007,0.7782110095,5.46826E-5,7.394768420985203E-4,0.8666180134,0.0071672535,0.008465963323804327,0.8708548802,0.0076830079,0.00876527689237482,0.9281505442,2.68414E-5,5.180868653034933E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.8798609555,6.23655E-5,0.0024973085512206934,0.7792500556,5.57424E-5,7.466083310545095E-4,0.8715125328,0.007230018,0.008502951252359383,0.875761534,0.0077435369,0.00879973687106609,0.9323446393,2.50886E-5,5.008852163919395E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.8818181813,5.26345E-5,0.0022942210006884687,0.7802427113,4.78936E-5,6.920520211660393E-4,0.8763508624,0.0073010501,0.00854461824776274,0.8804449648,0.0077757345,0.008818012531177305,0.9363380891,2.32011E-5,4.8167520176982333E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.8832401037,4.54656E-5,0.0021322663998665833,0.7813683271,5.04519E-5,7.10295009133529E-4,0.8809100685,0.0073644629,0.008581644888947573,0.8847956115,0.0078120585,0.00883858501118816,0.9400322723,2.12914E-5,4.6142605041328127E-4
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.8851674557,4.3043E-5,0.0020746806983244436,0.7833840847,4.56921E-5,6.759593183025144E-4,0.8852501085,0.0074007364,0.008602753280200473,0.8890278381,0.007843474,0.008856338972735855,0.943632012,2.04751E-5,4.524941988578417E-4
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.8872719228,4.0075E-5,0.0020018741219167604,0.7850736439,4.13127E-5,6.427495624269223E-4,0.8892393899,0.0074317288,0.008620747531391927,0.8930358303,0.0078503482,0.008860219071783722,0.9470433062,1.9302E-5,4.393404147127828E-4
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.8906000137,4.01432E-5,0.0020035768016225383,0.7866444468,3.93685E-5,6.274432245231436E-4,0.8929977784,0.0074604948,0.008637415585694601,0.8968022218,0.0078250444,0.008845928102805267,0.9502422202,1.79395E-5,4.2355046924776274E-4
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.8942247212,4.9882E-5,0.0022334278586961342,0.7877303362,3.44535E-5,5.869710384678276E-4,0.8968022487,0.0074868091,0.008652634916601995,0.9004584238,0.0078154319,0.008840493142353542,0.9532606727,1.71119E-5,4.13665323661532E-4
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.8980913401,4.86263E-5,0.0022051371839411716,0.788843447,2.53794E-5,5.037797137638632E-4,0.9003726411,0.0074765498,0.008646704458925377,0.9039195636,0.0077872729,0.008824552623221191,0.9560895252,1.57489E-5,3.968488377203592E-4
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.9026430666,5.06536E-5,0.0022506354658184875,0.7896115839,2.83036E-5,5.320112780759445E-4,0.9039278325,0.0074581835,0.008636077523968853,0.9072994703,0.0077413526,0.00879849566687397,0.9588393462,1.4941E-5,3.865358974273929E-4
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.9066480756,4.88963E-5,0.00221125077727516,0.7905160427,2.64738E-5,5.145269672232934E-4,0.9071641111,0.0074375596,0.00862412870961467,0.9105044165,0.0077109349,0.008781192914405194,0.9611994445,1.32852E-5,3.6448868295188536E-4
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.9107713997,4.91312E-5,0.002216555886956158,0.7915333927,2.71664E-5,5.212139675795345E-4,0.9103269047,0.0074109861,0.008608708439713822,0.9137511772,0.0076765783,0.00876160847105142,0.9633584189,1.25115E-5,3.5371598776419476E-4
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.9146086097,4.42608E-5,0.00210382508778653,0.7923863947,2.34509E-5,4.8426129310528217E-4,0.9135474664,0.007379096,0.008590166471029535,0.9166452548,0.0076447216,0.00874340986114685,0.9652748054,1.1831E-5,3.439622072263172E-4
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.9181796312,3.45791E-5,0.0018595456434301364,0.7927763104,2.01409E-5,4.4878614060596834E-4,0.9166409832,0.0073388635,0.008566716698945985,0.9195641696,0.0075915294,0.008712938310352025,0.9670936644,1.09415E-5,3.3077938267068584E-4
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.9221978486,3.07951E-5,0.001754853270219479,0.7930799246,2.09625E-5,4.578482281280556E-4,0.9196564326,0.0073084682,0.008548957948194623,0.9224171522,0.0075071661,0.008664390399791552,0.9687938589,1.03982E-5,3.224624009090052E-4
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.9256226897,2.86809E-5,0.0016935436221131122,0.7928236783,2.31433E-5,4.8107483825284394E-4,0.9223033261,0.007276359,0.008530157677323439,0.9250110993,0.0074401607,0.008625636614186805,0.9703773087,9.2984E-6,3.049327794777072E-4
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.9296129882,2.71189E-5,0.001646781709881428,0.7928838909,2.10758E-5,4.5908387033307974E-4,0.9249288359,0.0072537523,0.008516896324366054,0.927695381,0.0073664667,0.008582812301338064,0.971905117,9.283E-6,3.046801601680031E-4
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.9328614712,2.78481E-5,0.0016687749998127368,0.7932760298,2.23473E-5,4.727293094361719E-4,0.9274721941,0.0072394198,0.008508478007258407,0.930341256,0.0073094171,0.008549512910101954,0.9732709825,8.407E-6,2.899482712485108E-4
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.9361495197,3.03572E-5,0.0017423317709322757,0.7931387663,2.23871E-5,4.731500818979111E-4,0.9299667147,0.0072148528,0.008494028961570593,0.93282386,0.0072261629,0.00850068403130007,0.9746185362,7.7806E-6,2.789372689333571E-4
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.9389162481,3.1507E-5,0.0017750211266348353,0.7932330787,2.14993E-5,4.6367337641922034E-4,0.9321052614,0.0071995645,0.008485024749521949,0.9352087137,0.0071307999,0.008444406373452193,0.9758283657,7.0165E-6,2.648867682614592E-4
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.9414762259,3.34686E-5,0.0018294425380426683,0.7936432898,2.41675E-5,4.916045158458169E-4,0.9342920941,0.0071702466,0.008467730864877556,0.9375702652,0.007024198,0.008381048860375412,0.9767980015,6.6908E-6,2.586658075587108E-4
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.9443587065,3.51438E-5,0.0018746679706017277,0.7938797355,2.52111E-5,5.021065623948764E-4,0.9363624322,0.007165109,0.008464696686828182,0.9398110723,0.006910129,0.008312718568555054,0.9778073448,6.0509E-6,2.459857719462652E-4
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.9471143365,2.97623E-5,0.0017251753534061399,0.7935814559,3.0712E-5,5.541840849392916E-4,0.9382605135,0.007146387,0.008453630580998912,0.9420199549,0.0067896082,0.00823990788783467,0.9787432599,5.8999E-6,2.42897097553676E-4
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.9491664469,2.39845E-5,0.0015486929973367865,0.7938234508,4.19969E-5,6.480501523801997E-4,0.9401038542,0.0071303769,0.008444155908082228,0.9439464357,0.0066718465,0.008168137180532659,0.979606449,5.3488E-6,2.3127472840758025E-4
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.9513019383,1.8822E-5,0.0013719329429676948,0.7931578934,4.66208E-5,6.82794258909666E-4,0.9419916898,0.0071129973,0.008433858725399661,0.9459501356,0.0065487858,0.008092456858087042,0.9803379518,4.9404E-6,2.2227010595219504E-4
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.9529213548,1.69241E-5,0.0013009265928560303,0.792696631,6.12998E-5,7.829418880095764E-4,0.943851124,0.0070941433,0.008422673744126623,0.9477696624,0.0064321022,0.008020038777961114,0.9809691042,4.754E-6,2.1803669415949232E-4
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.9554258049,1.61027E-5,0.0012689641444895124,0.7923383594,7.85702E-5,8.863983303233372E-4,0.9455568245,0.0070742555,0.008410859349674086,0.9494901749,0.0063210304,0.007950490802459935,0.9815949893,4.9915E-6,2.2341665112520152E-4
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.9572666824,1.44601E-5,0.0012025015592505483,0.7922276735,1.007627E-4,0.001003806256206844,0.9471713367,0.007035645,0.008387875177898156,0.9510546073,0.0061940227,0.007870211369461434,0.9822768033,4.9773E-6,2.2309863289585616E-4
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.9589097261,1.37016E-5,0.0011705383376891165,0.7915885091,1.151308E-4,0.0010729902143076608,0.9487485337,0.0069968323,0.008364706988293134,0.9526084378,0.0060909069,0.0078044262441258295,0.982980656,4.3543E-6,2.0866959529361245E-4
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.9604402184,1.63575E-5,0.0012789644248375324,0.790630579,1.302197E-4,0.001141138466620068,0.9502290317,0.0069409409,0.008331230941463572,0.9540511587,0.0059625137,0.007721731476812698,0.9835008973,4.4047E-6,2.098737715866373E-4
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.9621792972,1.49427E-5,0.0012224033704142016,0.7898581326,1.413149E-4,0.0011887594373968184,0.9517687908,0.0068699546,0.008288518926804716,0.955466347,0.0058369068,0.00763996518316674,0.9841231489,4.3898E-6,2.0951849560361013E-4
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.9636948526,1.36051E-5,0.0011664090191695192,0.7886335731,1.342766E-4,0.0011587778044129082,0.9531832114,0.0068366497,0.008268403533935677,0.9567892122,0.0057047076,0.0075529514760787385,0.9846139693,4.1349E-6,2.0334453521056326E-4
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.9654013693,1.46029E-5,0.0012084245942548504,0.7873677671,1.366103E-4,0.0011688040896574584,0.9544835097,0.0067899614,0.00824012220783163,0.9581300554,0.005583503,0.007472284122007139,0.985003112,3.8723E-6,1.9678160483134596E-4
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.9667298496,1.81253E-5,0.0013463023434578134,0.7863823056,1.294315E-4,0.0011376796561422728,0.9556429687,0.0067573162,0.008220289654264015,0.9592827776,0.0054675211,0.0073942687941405,0.9854154873,3.7445E-6,1.9350710581268068E-4
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.9678972781,1.53214E-5,0.0012377964291433385,0.7856821775,1.279346E-4,0.001131081783073178,0.9567062613,0.0066815272,0.008174060924656728,0.9605393255,0.0053378119,0.007306033054948493,0.9858523268,3.6877E-6,1.920338511825454E-4
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.9690150023,1.56021E-5,0.0012490836641314304,0.7843444228,1.293521E-4,0.0011373306467338336,0.9578277901,0.0065930011,0.00811972973688164,0.9616536173,0.0052113098,0.007218940226930821,0.9862296081,3.5085E-6,1.8730990363565936E-4
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.9702254593,2.14936E-5,0.0014660695754294883,0.7835875332,1.258649E-4,0.0011218952714045995,0.9589688301,0.0064729827,0.008045484882839567,0.962805039,0.0050855076,0.007131274500396125,0.9865616727,3.2724E-6,1.80897761180176E-4
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.971115607,2.36545E-5,0.0015380019505839386,0.7817323923,1.242543E-4,0.001114694128449594,0.9599595556,0.0063730338,0.00798312833418078,0.9636467808,0.0049909639,0.007064675434866064,0.9868924856,3.2172E-6,1.793655485314836E-4
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.9720260501,2.50508E-5,0.0015827444518936088,0.7805964887,1.270045E-4,0.0011269627323030695,0.9609496054,0.0062793896,0.007924259965447877,0.9645663342,0.0048801265,0.0069857902201540525,0.9871683216,3.0467E-6,1.7454798767101268E-4
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.9733960927,2.44243E-5,0.0015628275656642354,0.7803347349,1.287608E-4,0.0011347281612791673,0.9618933034,0.0061537713,0.0078445976952295,0.9653800547,0.0047355324,0.006881520471523716,0.9874407315,3.0381E-6,1.743014629886967E-4
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.9744945049,3.36531E-5,0.0018344781274247997,0.7792124808,1.178174E-4,0.0010854372390884698,0.9628591695,0.0060414816,0.007772696829286474,0.9661830428,0.004576593,0.006765052106229486,0.9876622921,3.1589E-6,1.7773294573601148E-4
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.9750812531,4.02573E-5,0.0020064221888725212,0.7782231808,1.268422E-4,0.001126242425057767,0.9637558705,0.0059143776,0.0076904990735322245,0.96688335,0.0044411219,0.006664174292438636,0.9878837168,3.4263E-6,1.851026742108282E-4
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.9756985307,4.14038E-5,0.002034792372700468,0.7766176462,1.2664E-4,0.0011253443917308159,0.9646213195,0.0057814404,0.0076035783681106354,0.9676286769,0.0042956526,0.0065541228246043725,0.9881286764,3.4441E-6,1.8558286558839425E-4
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.976329577,3.57794E-5,0.0018915443425941672,0.7749063611,1.229111E-4,0.0011086527860425914,0.9654456928,0.0056478167,0.007515195739300474,0.9682996273,0.0041702006,0.00645770903649274,0.9882921368,3.5129E-6,1.8742731924668824E-4
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.9766501367,3.22772E-5,0.0017965856506161903,0.773254478,1.104395E-4,0.001050901993527465,0.9663143846,0.0054964991,0.007413837805077745,0.9690461677,0.0040357736,0.0063527738823288835,0.988542546,3.5097E-6,1.873419333731773E-4
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.977401793,2.95326E-5,0.0017185051643797873,0.7717619658,1.125157E-4,0.0010607341797076212,0.966985606,0.0053298015,0.007300548951962448,0.9697316217,0.0039241142,0.006264275057817944,0.9887047887,3.4533E-6,1.8583056799138296E-4
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.9777160943,3.34286E-5,0.0018283489820053501,0.770340997,1.145544E-4,0.0010703008922728224,0.96774782,0.0051553765,0.007180095055081096,0.9703330702,0.0038089419,0.006171662579888826,0.9888065046,3.2678E-6,1.8077057282644206E-4
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.9777103543,3.56545E-5,0.0018882399211964565,0.7684466004,1.367055E-4,0.0011692112726107288,0.9686488712,0.004972592,0.007051660797287402,0.9710436893,0.0037060038,0.006087695623140171,0.9890291309,3.0655E-6,1.750856933047358E-4
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.9780437469,3.43234E-5,0.0018526575506552742,0.7665703654,1.426315E-4,0.001194284304510446,0.9693437871,0.0048030226,0.006930384260630864,0.9716302097,0.003609952,0.006008287609627222,0.9891621971,3.1335E-6,1.7701694834111224E-4
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.9782645345,3.68353E-5,0.0019192524586411242,0.7661330998,1.807784E-4,0.0013445385825628063,0.9700884601,0.0046299793,0.006804395123741713,0.972329399,0.003482164,0.005900986358228597,0.9892923313,3.1981E-6,1.7883232370016332E-4
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.9783562779,3.49752E-5,0.0018701657680537304,0.7651463032,2.026301E-4,0.001423481998481189,0.9708648899,0.0044468926,0.006668502530553617,0.9730249566,0.00333368,0.005773802906230866,0.9893244416,3.3017E-6,1.8170580618131056E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.978285712,3.56887E-5,0.0018891453093925837,0.7650109887,2.317359E-4,0.001522287423583339,0.9716703308,0.0042545132,0.006522662953119684,0.9737758249,0.0031693874,0.00562973125468703,0.989358241,3.3111E-6,1.81964282209449E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.9782471955,3.6368E-5,0.0019070395905696348,0.7635955036,2.530322E-4,0.001590698588671028,0.9725528076,0.0040367201,0.006353518788828755,0.9744584256,0.003012606,0.005488721162529574,0.9894516903,3.2134E-6,1.792595883070136E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.9783088207,4.13378E-5,0.002033169938790164,0.7630974233,2.84936E-4,0.0016880047393298396,0.973451286,0.0038529218,0.006207190829997093,0.975202207,0.002871743,0.005358864618554941,0.9894852978,3.0646E-6,1.7505998971781072E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.9786923707,4.2973E-5,0.0020729930052945183,0.7628410041,3.282687E-4,0.0018118186995392228,0.9743320757,0.0036263321,0.006021903436622012,0.9759830636,0.0027165214,0.005212025901700797,0.9895907843,3.3015E-6,1.8170030269650076E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.9787674546,3.84001E-5,0.0019595943457766966,0.7617236495,3.527822E-4,0.0018782497171569068,0.9751998091,0.0034101307,0.005839632437063142,0.9767453068,0.0025944501,0.005093574481638607,0.9896244609,3.603E-6,1.8981570008826982E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.9792406321,3.68741E-5,0.0019202630028201865,0.7619822443,3.773086E-4,0.0019424433067659916,0.9759270215,0.0031969418,0.005654150510907894,0.9774753416,0.0024530501,0.004952827576243696,0.9896745527,3.8943E-6,1.973398084523242E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.9799797773,4.01677E-5,0.0020041881149233474,0.7616279066,4.288975E-4,0.002070984065607459,0.9767542952,0.0029809526,0.005459810069956646,0.9781749225,0.0023615113,0.00485953835255984,0.9896764416,4.4518E-6,2.1099289087549847E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.9804043531,4.442E-5,0.0021076052761368766,0.7628304899,4.66491E-4,0.0021598402718719734,0.9775894272,0.0027461245,0.005240347793801476,0.9788854331,0.0022475239,0.004740805733206118,0.9896889579,4.5925E-6,2.143011899173684E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.9806812048,4.67683E-5,0.002162597974659183,0.7631718993,4.755199E-4,0.002180641877979968,0.9783714741,0.0025365668,0.0050364340559566545,0.9795902073,0.0021266195,0.004611528488473209,0.9897072923,4.5731E-6,2.1384807691443008E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.980983609,5.19441E-5,0.0022791248320353143,0.7644262254,5.661858E-4,0.0023794659064588423,0.9792240465,0.0023289478,0.0048259173221264365,0.9803114736,0.002027329,0.004502587034139373,0.9896666664,4.8507E-6,2.2024304756336805E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.9817977488,5.59132E-5,0.002364597217286699,0.7645505607,6.081901E-4,0.0024661510497128924,0.9800280905,0.002142791,0.0046290290558604185,0.9809213507,0.0019417373,0.004406514836012696,0.9896910143,5.0395E-6,2.2448830704515545E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.9821490407,5.39505E-5,0.0023227246931136715,0.7673021436,6.735426E-4,0.002595269928157763,0.9808203351,0.001956919,0.004423707720905621,0.9814153665,0.0018647943,0.004318326411933216,0.9897342557,5.2984E-6,2.301825362619849E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.982986325,4.2325E-5,0.0020573040611440983,0.7690660298,7.271823E-4,0.002696631787990344,0.9815645564,0.0018011742,0.004244024269487629,0.9819393307,0.0017558409,0.004190275527933694,0.9898215455,5.4255E-6,2.3292702719950726E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.9837622523,3.53973E-5,0.001881417019164013,0.7704656899,6.950285E-4,0.00263633931806966,0.982359066,0.0016488709,0.004060629138446406,0.9825796545,0.0016752661,0.004093001465917157,0.9898100448,5.9819E-6,2.445792305164116E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.9840808511,3.14636E-5,0.001773798184687311,0.7722046673,7.727754E-4,0.002779883810521584,0.9830701149,0.0014962734,0.0038681693344526685,0.98319646,0.0015525368,0.003940224359094289,0.9897788996,6.5734E-6,2.5638642709784775E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.9846053421,3.22635E-5,0.0017962043313609953,0.7752772391,8.57012E-4,0.0029274767291987136,0.9837247175,0.0013467393,0.0036697946809051865,0.9837703776,0.0014465239,0.0038033194711988108,0.9898760468,6.7952E-6,2.6067604416209786E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.9847034991,3.15889E-5,0.0017773266441484525,0.7792452812,9.306823E-4,0.0030507086062093835,0.9844204843,0.0012131385,0.0034830137811958195,0.9842654979,0.0013646557,0.003694124659510017,0.9899865222,7.1003E-6,2.664638812297081E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.9847280383,3.25766E-5,0.0018048988891347904,0.7831938624,0.0010067922,0.003172998896942764,0.9849651325,0.0011051256,0.00332434294259783,0.9848953962,0.0012244885,0.003499269209420733,0.989951185,7.5754E-6,2.75234445518725E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.9848375499,3.30166E-5,0.001817047054976838,0.7881588459,0.0011172592,0.003342542744678069,0.9854512602,9.865853E-4,0.0031409955428175953,0.9855090213,0.0010987668,0.003314765150052112,0.9900505352,7.315E-6,2.704625667259704E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.9850187361,3.35411E-5,0.0018314229440519743,0.7947565615,0.0012754341,0.00357132202412496,0.9862172306,8.570947E-4,0.002927617973711734,0.986037454,9.646044E-4,0.003105808107401357,0.9900674194,7.5903E-6,2.7550499088038315E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.9856143057,3.63138E-5,0.0019056180099904598,0.8017107368,0.0012751805,0.003570966955881838,0.9867807138,7.522824E-4,0.002742776695248813,0.9864618963,8.39588E-4,0.002897564494536748,0.9900310946,7.9937E-6,2.827313212221101E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.9864077687,3.8373E-5,0.001958902754094751,0.8118932068,0.0013039608,0.0036110397394656293,0.9872087389,6.739098E-4,0.0025959772726277864,0.9869660187,7.502669E-4,0.002739100034682925,0.9900080913,8.7063E-6,2.950643997502918E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.9874473453,3.39806E-5,0.0018433827600365584,0.8211457491,0.001333686,0.0036519665934945243,0.9876579601,6.073555E-4,0.002464458358341646,0.9873125547,6.659905E-4,0.002580679174171017,0.9900926745,9.2642E-6,3.0437148355258253E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.9878734708,3.46276E-5,0.0018608492684793144,0.8340070307,0.0012897799,0.003591350581605756,0.9880843568,5.402776E-4,0.002324387231078333,0.9874604595,6.387188E-4,0.0025272886657443784,0.9900527263,9.467E-6,3.0768490375707413E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.9880514741,3.04119E-5,0.0017439007999310052,0.8488970578,0.0012619474,0.0035523898997717016,0.9884191155,4.979748E-4,0.0022315348977777604,0.9878676462,5.652499E-4,0.0023774984752886804,0.9900919086,9.84E-6,3.1368774282716246E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.9886429191,2.26026E-5,0.0015034161100640102,0.8656400442,9.59932E-4,0.0030982769404945066,0.9889316654,4.427609E-4,0.00210418844213155,0.9881809402,5.543253E-4,0.0023544113914097512,0.9901154923,1.10198E-5,3.319608410641231E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.9889787614,2.82743E-5,0.0016814963574150257,0.8803842306,7.367984E-4,0.002714403065132369,0.989120326,4.063887E-4,0.0020159084800655015,0.9883114231,5.28189E-4,0.002298236280281033,0.9901516658,1.17855E-5,3.433001602096917E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.9891489327,2.56023E-5,0.0016000718733856925,0.8990425587,4.138247E-4,0.002034268173078466,0.9892978686,3.840538E-4,0.001959729062906401,0.9886702091,4.828817E-4,0.002197456939282315,0.9902127594,1.25291E-5,3.5396468750427634E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.9888763964,2.76199E-5,0.0016619235842841873,0.9162921309,1.636298E-4,0.0012791786427235252,0.9893932629,3.565084E-4,0.0018881430030588254,0.9888314623,4.578756E-4,0.002139802794651881,0.9901123601,1.40784E-5,3.752119401085205E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.9895362616,2.47584E-5,0.0015734802191320995,0.9299643278,8.84294E-5,9.403690764800808E-4,0.9897502971,3.164424E-4,0.001778882795464614,0.9891795421,4.150337E-4,0.0020372375904641068,0.990035671,1.52463E-5,3.904651072759255E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.9892676711,2.5242E-5,0.0015887731115549507,0.9438131332,5.25209E-5,7.247130466605386E-4,0.9897727293,2.88136E-4,0.001697456921397418,0.989343437,4.002735E-4,0.0020006836331614253,0.9901388884,1.648E-5,4.059556626036888E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.9892183244,2.66393E-5,0.0016321550171475747,0.9540431321,5.54787E-5,7.448402513291021E-4,0.9897708917,2.648925E-4,0.0016275518424922752,0.9896091688,3.63238E-4,0.001905880374000425,0.9899460948,1.85822E-5,4.310707598527184E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.9890331864,2.69305E-5,0.0016410514921842033,0.9597402632,7.23932E-5,8.508419359669573E-4,0.99,2.337279E-4,0.0015288162087052843,0.9898701274,3.075837E-4,0.0017538064317364104,0.9898557007,1.9159E-5,4.377099496241775E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.9891135395,2.79493E-5,0.0016718044143978086,0.9639191329,4.71911E-5,6.869577861848572E-4,0.9899533474,2.25373E-4,0.0015012428184674191,0.9900466657,2.786123E-4,0.0016691683557987793,0.9896423024,2.27806E-5,4.772902680759372E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.9890572429,2.598E-5,0.001611831256676703,0.967845118,3.74426E-5,6.119035871769343E-4,0.9897474808,2.208996E-4,0.001486269154628461,0.9900168419,2.656831E-4,0.001629978834218408,0.9894276124,2.50256E-5,5.00255934497533E-4
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.9889705896,3.30402E-5,0.0018176963442775584,0.9715073466,2.79715E-5,5.288808939638489E-4,0.9899264789,2.174564E-4,0.0014746402951228478,0.9900000072,2.795664E-4,0.0016720239232738269,0.9892279464,2.72391E-5,5.219109119380433E-4
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.9890909076,3.28311E-5,0.0018119354293130868,0.9731313169,2.63466E-5,5.132893920587099E-4,0.9898787922,1.969286E-4,0.0014033125097425733,0.9897575802,2.869429E-4,0.0016939389009052244,0.9890505087,3.01087E-5,5.487139509799254E-4
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.9907865226,3.19263E-5,0.0017867932169112351,0.9761797667,2.60349E-5,5.102440592500808E-4,0.9897977495,1.891832E-4,0.0013754388390619192,0.9896404546,2.917594E-4,0.0017080966014836514,0.9887415767,3.43284E-5,5.859044290667208E-4
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.9909090936,3.71278E-5,0.0019268575453312577,0.976515156,3.69151E-5,6.075779785344429E-4,0.9897474712,1.744077E-4,0.0013206350745001438,0.9896717197,2.397579E-4,0.0015484117669405642,0.9884595931,3.93249E-5,6.270956864785469E-4
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.9913544655,3.87568E-5,0.001968674681098937,0.9760806918,6.65324E-5,8.156739544695539E-4,0.9896253622,1.707984E-4,0.0013068986188683497,0.9893083543,2.243692E-4,0.0014978958575281528,0.9883573472,4.46156E-5,6.679490998571673E-4
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.9942760885,4.54729E-5,0.0021324375723570433,0.9797979712,6.80201E-5,8.247429902703023E-4,0.9895286113,1.667058E-4,0.0012911460025883982,0.9891919112,2.103121E-4,0.0014502141221212816,0.9880134577,5.2978E-5,7.278598766246151E-4
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.9947580695,6.5217E-5,0.002553761930955977,0.9802419484,4.85967E-5,6.971133336839857E-4,0.9888709766,1.580318E-4,0.0012571069962417677,0.9886290395,2.011465E-4,0.0014182612594300108,0.9873387206,5.91305E-5,7.689635882146826E-4
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.9949494958,9.06937E-5,0.0030115394734255103,0.9792929351,7.62395E-5,8.731523349336013E-4,0.9878787959,1.731426E-4,0.0013158366159975942,0.9879798055,2.297127E-4,0.0015156275927812875,0.9857575804,8.16141E-5,9.034052246915555E-4
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.9939597309,1.24619E-4,0.003530141640217854,0.982550323,1.221165E-4,0.0011050633466005468,0.9860402608,2.017198E-4,0.0014202809581206107,0.9861073738,3.087083E-4,0.0017570096755567398,0.9846979785,1.101779E-4,0.0010496566105160296
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.9929292977,2.278676E-4,0.00477354794675826,0.9828282833,1.598473E-4,0.0012643073202350764,0.9840404022,2.518397E-4,0.001586945808778611,0.9842424172,3.531282E-4,0.0018791705617106714,0.9818181783,1.896321E-4,0.0013770697150108269
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.9899999976,4.666668E-4,0.006831301486539736,0.9800000072,1.77778E-4,0.0013333341666664062,0.9796000057,5.008486E-4,0.0022379647003471703,0.9836000055,3.586264E-4,0.0018937433828267228,0.9764000028,4.960002E-4,0.0022271061941452185
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,0.94,0.056969697,0.02386832566394216,0.86,0.1216161616,0.03487350879966052

==> tables/acc_rej_sample_aleatoric_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7864589095,3.52734E-5,0.001878121401826836,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.7899064362,3.34614E-5,0.0018292457462025162,0.7723755062,2.94375E-5,5.425633603552676E-4,0.8428861386,0.0020357215,0.004511897051130489,0.8428790063,0.0027781673,0.005270832287219922,0.8437202662,1.859E-5,4.3116122274620196E-4
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7923508346,3.09824E-5,0.001760181808791353,0.7744333208,2.79394E-5,5.28577335874326E-4,0.8467897457,0.0020765358,0.004556902237266013,0.8467256695,0.0027995455,0.005291073142567583,0.8475698835,1.9233E-5,4.385544435985115E-4
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7951930106,3.30517E-5,0.0018180126512211076,0.7759083986,2.92993E-5,5.412882780921826E-4,0.8504499465,0.002116377,0.004600409764357953,0.8504426634,0.0028315411,0.005321222697839285,0.8514251059,1.99824E-5,4.4701677820860374E-4
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.798021251,3.56018E-5,0.001886843925712988,0.7776533186,2.42662E-5,4.92607348706858E-4,0.8540384299,0.0021555656,0.004642806909618362,0.8540147185,0.002861974,0.005349742049856236,0.8551161081,1.99091E-5,4.461961452097048E-4
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.8013219833,3.7728E-5,0.0019423696867486376,0.7782863855,2.7999E-5,5.291408130167244E-4,0.8575667191,0.0021949634,0.004685043649743298,0.8575840694,0.0028886358,0.00537460305511021,0.8587375045,2.01136E-5,4.4848188369208406E-4
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.8044342399,3.8392E-5,0.0019593876594487373,0.7791565835,2.89046E-5,5.376299842828709E-4,0.8610830873,0.0022269547,0.004719062089017265,0.8611858016,0.0029243041,0.005407683515147683,0.8624617994,2.06901E-5,4.548637158534411E-4
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.8075202584,3.11139E-5,0.0017639132631736742,0.7819294393,2.94023E-5,5.422388772487639E-4,0.8645535111,0.0022637087,0.0047578447851942375,0.864718098,0.0029504522,0.0054318065134907004,0.8660668451,2.1174E-5,4.6015214875082353E-4
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.8104778111,3.23772E-5,0.0017993665552076931,0.785392493,2.52394E-5,5.023882960420157E-4,0.8679692835,0.0022958008,0.004791451554591782,0.8682303786,0.0029722293,0.005451815569147585,0.8696109194,2.20664E-5,4.6974886907793617E-4
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.8136720479,3.3581E-5,0.0018325119372053214,0.7884930551,2.42431E-5,4.923728262201317E-4,0.8712507528,0.0023291147,0.004826090239521014,0.8716156316,0.0029894296,0.005467567649330002,0.8730699593,2.25102E-5,4.744491542831539E-4
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.8167800426,2.89562E-5,0.0017016521383643602,0.7900139511,2.26754E-5,4.7618693808209396E-4,0.8744932848,0.0023589868,0.004856940189049069,0.8748273158,0.0030059694,0.005482672158719688,0.8765986401,2.18717E-5,4.67671893532207E-4
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.8197565615,3.02194E-5,0.001738372802364326,0.791285944,1.98975E-5,4.4606613859381883E-4,0.8776486135,0.0023991186,0.004898079827850911,0.8779220361,0.0030090736,0.0054855023470963896,0.8800449812,2.11358E-5,4.5973688127014565E-4
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.8228703916,3.16817E-5,0.0017799353920859037,0.7928195536,1.89608E-5,4.354400073488884E-4,0.8806957448,0.0024246793,0.004924103268616531,0.8810855395,0.0030118015,0.005487988247071964,0.8833707947,2.07998E-5,4.5606797738933613E-4
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.8259316027,3.09378E-5,0.0017589144379417665,0.7942434371,1.70516E-5,4.129358303659299E-4,0.8836930442,0.0024445084,0.004944197002547532,0.884146893,0.0030112035,0.005487443393785488,0.8866498274,2.17205E-5,4.660525721418132E-4
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.8287513614,3.24016E-5,0.001800044443895761,0.7959474206,1.62254E-5,4.0280764640210093E-4,0.8865954715,0.0024608496,0.0049606951125825095,0.887084704,0.0030017155,0.005478791381317598,0.8899288064,2.14572E-5,4.6321917058774674E-4
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.8316834509,3.31285E-5,0.0018201236221751533,0.7970449805,1.71362E-5,4.139589351614481E-4,0.8893554306,0.0024663418,0.0049662277434688795,0.8899270487,0.0029824276,0.005461160682492322,0.8930501395,2.11217E-5,4.5958350710181064E-4
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.8347350657,3.56262E-5,0.0018874903973265665,0.7977011502,1.52994E-5,3.9114447458707635E-4,0.892155872,0.0024711362,0.004971052403666652,0.8927455407,0.0029626847,0.0054430549326641925,0.896235866,2.0539E-5,4.5319973521616274E-4
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.8374976337,3.65623E-5,0.0019121270878265388,0.7986949086,1.27343E-5,3.5685150973479153E-4,0.8947824836,0.0024833265,0.004983298606344998,0.8954217875,0.0029477501,0.005429318649701821,0.8993824482,2.03978E-5,4.516392365594469E-4
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.8407045782,3.03602E-5,0.001742417860330868,0.7997128129,1.06872E-5,3.26912832418674E-4,0.8974296391,0.0024745782,0.004974513242519312,0.8979475379,0.0029162786,0.005400257956801693,0.902431553,2.03777E-5,4.514166589748322E-4
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.843473202,3.04523E-5,0.0017450587382664229,0.8007558882,1.29035E-5,3.592144206459423E-4,0.9000125951,0.0024563518,0.004956159601949881,0.9005349338,0.0028778992,0.0053646054840966635,0.90547243,2.02947E-5,4.504963928823404E-4
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.846448195,2.93402E-5,0.0017128981289031755,0.8014423072,1.03286E-5,3.213813933630882E-4,0.9024421126,0.002441869,0.004941527091901855,0.9030366939,0.0028488164,0.0053374304679311745,0.9084370118,1.97023E-5,4.4387272950700634E-4
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.8491057277,2.99074E-5,0.0017293756098661736,0.8020965815,1.00906E-5,3.1765704777322347E-4,0.9047704691,0.0024255661,0.004925003654820979,0.905497815,0.002821257,0.005311550621052199,0.9113284975,1.89334E-5,4.3512526931907785E-4
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.8518265009,2.79605E-5,0.001672139348260186,0.802777493,1.07231E-5,3.2746144811259843E-4,0.9070001006,0.0024101799,0.004909358308373917,0.9078655523,0.0027882997,0.005280435304025607,0.9142356831,1.81205E-5,4.256818060476628E-4
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.8545361876,2.59871E-5,0.0016120514880114717,0.8042609572,9.4162E-6,3.0685827347490567E-4,0.9091997951,0.0023869015,0.004885592594558003,0.9100917447,0.0027500976,0.005244137297973805,0.9169989824,1.75818E-5,4.193065704231213E-4
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.8571576118,3.09766E-5,0.0017600170453720043,0.8058562219,1.52313E-5,3.902729813861062E-4,0.9113912427,0.0023659116,0.004864063733135083,0.9123156387,0.0026979058,0.005194136886913937,0.9197738087,1.75188E-5,4.1855465592918685E-4
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.8595395029,3.47761E-5,0.0018648351133545293,0.80792256,1.57288E-5,3.965955118253357E-4,0.9135489255,0.0023410391,0.004838428567210639,0.9145023519,0.0026476556,0.005145537484072971,0.9223861849,1.69625E-5,4.1185555720422176E-4
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.862745297,3.99479E-5,0.001998697075597,0.8100774407,1.38262E-5,3.718359853483791E-4,0.9155362254,0.0023181258,0.004814691890453636,0.9166500449,0.0025898818,0.005089088130500395,0.924971891,1.62118E-5,4.0263879594495115E-4
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.8653333426,3.89465E-5,0.0019734867620533965,0.8125483871,2.00461E-5,4.4772871250345337E-4,0.917491408,0.002291966,0.004787448172043223,0.9186440945,0.0025403795,0.0050402177532324925,0.9275752783,1.54397E-5,3.9293383666973755E-4
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.8680039227,3.89354E-5,0.0019732055138783696,0.8155129135,2.42337E-5,4.922773608444735E-4,0.91936553,0.0022644535,0.004758627428156149,0.9206213868,0.0024852643,0.0049852425216833736,0.9299356824,1.45296E-5,3.811771241824462E-4
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8704477549,3.38575E-5,0.0018400407604180946,0.8189386427,2.54622E-5,5.04600832341763E-4,0.9212515229,0.0022367701,0.004729450390901674,0.9225417387,0.0024209533,0.004920318384007279,0.9323493618,1.43054E-5,3.7822480087905397E-4
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8727741718,3.58722E-5,0.0018939957761304538,0.8225050449,2.73394E-5,5.228709209738097E-4,0.9230758065,0.0021984009,0.004688710803621823,0.9243731809,0.0023627376,0.004860799934167215,0.9347062111,1.3958E-5,3.7360406850033093E-4
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.8751308322,3.37031E-5,0.0018358404070071015,0.8261205971,2.43643E-5,4.936020664462417E-4,0.924915812,0.0021643873,0.004652297604410105,0.926163823,0.0022922863,0.004787782680949502,0.9368930608,1.37543E-5,3.7086790101058893E-4
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8774789393,3.55603E-5,0.0018857438850490805,0.8295047879,1.86755E-5,4.321515937723706E-4,0.9267089921,0.0021274969,0.004612479701852356,0.9279487491,0.0022283085,0.0047204962662838745,0.9390292042,1.29896E-5,3.6041087663942666E-4
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.8797329068,3.42382E-5,0.0018503567223646363,0.8325328112,1.74855E-5,4.181566692042589E-4,0.9284500939,0.0020822593,0.004563177949631156,0.9297938126,0.0021586032,0.004646077054892654,0.9409746981,1.2082E-5,3.475917145157519E-4
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.8819814444,2.60278E-5,0.0016133133607579154,0.8348358691,1.48025E-5,3.847401720642127E-4,0.9301926708,0.0020349712,0.00451106550606395,0.9315509027,0.0020921951,0.00457405192362308,0.9428936732,1.10415E-5,3.322875260975049E-4
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8841444194,2.35985E-5,0.0015361803279563243,0.8364328027,1.5225E-5,3.901922603025334E-4,0.9318874496,0.0019844844,0.004454755212130067,0.933281002,0.0020168398,0.004490923958385401,0.9447313124,1.03637E-5,3.2192701036104444E-4
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8860542178,2.46857E-5,0.0015711683550784746,0.8383171856,1.50099E-5,3.874261219897285E-4,0.9334747934,0.0019315152,0.004394900681471653,0.9349098468,0.0019434193,0.004408422960651575,0.9464675581,1.01313E-5,3.1829703108888715E-4
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.8875155628,2.0822E-5,0.0014429830213831347,0.8404809415,1.38338E-5,3.7193816690412403E-4,0.9349937707,0.0018933807,0.004351299461080563,0.9365524518,0.001869027,0.00432322449104832,0.9481223524,1.00923E-5,3.1768380506409197E-4
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8894037187,2.12385E-5,0.0014573434735847277,0.8417141378,1.22449E-5,3.4992713527247355E-4,0.9365172809,0.001854683,0.004306603069705867,0.9381921774,0.0017962033,0.004238163871300872,0.9497518682,1.04491E-5,3.2325067672009595E-4
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8907862544,2.09719E-5,0.0014481678079559703,0.8434049606,1.51443E-5,3.8915678074524155E-4,0.9380594516,0.0018079768,0.00425203104410116,0.9397941065,0.0017230074,0.004150912429815883,0.9512315011,1.01946E-5,3.1928983698201234E-4
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.8923600197,2.02474E-5,0.0014229335894552493,0.844688642,1.49305E-5,3.864000517598309E-4,0.9395983762,0.001763646,0.00419957855028335,0.9412977511,0.0016598897,0.004074174394892786,0.9526242751,1.0103E-5,3.1785216689524077E-4
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8937342048,1.57735E-5,0.00125592595323132,0.8465478241,1.40292E-5,3.745557368403266E-4,0.9410762286,0.0017168783,0.004143523017916034,0.9427231622,0.0015949054,0.003993626672587211,0.9539377439,1.03433E-5,3.2161001228195617E-4
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8953309,1.89029E-5,0.0013748781764214603,0.8479902506,1.23726E-5,3.517470682180592E-4,0.9425483835,0.0016582234,0.004072128927232044,0.9441994894,0.0015222927,0.003901656955704845,0.9552578163,1.01567E-5,3.186957797022107E-4
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8975764334,1.89487E-5,0.001376542770857484,0.8494629502,1.32094E-5,3.6344738271172075E-4,0.9439025056,0.0016173312,0.004021605649488771,0.9455824834,0.0014453958,0.0038018361353430266,0.9565904725,1.0086E-5,3.1758463438900816E-4
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8991869867,2.35557E-5,0.0015347866301215944,0.8507569313,1.12131E-5,3.348596721016133E-4,0.9453518385,0.0015617142,0.003951852983095398,0.9470661628,0.0013805083,0.0037155192100162796,0.957769832,1.00478E-5,3.169826493674378E-4
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.9009133756,2.60252E-5,0.0016132327792355323,0.8524332821,1.04508E-5,3.232769710325807E-4,0.9467946333,0.0015166494,0.0038944183134327006,0.9485171962,0.0013138869,0.0036247577850112966,0.9588939613,1.02937E-5,3.2083796533452833E-4
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.9025290608,2.30568E-5,0.0015184465746281627,0.8536773205,1.00047E-5,3.163020708120641E-4,0.9482223839,0.0014578675,0.0038182031114124874,0.9498822665,0.0012521748,0.0035386082009739367,0.9599563932,9.8984E-6,3.146172277546161E-4
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.9041469157,1.92919E-5,0.0013889528429719997,0.8550059259,1.0012E-5,3.1641744578957717E-4,0.9495956749,0.0014124895,0.003758310125575057,0.9512307465,0.0011813028,0.003437008583055911,0.9610470945,9.165E-6,3.0273751006441207E-4
0.48,0.9659215099,7.396E-7,8.6E-5,0.9060075402,1.66072E-5,0.0012886892565704116,0.8558641553,1.38295E-5,3.7188035710427085E-4,0.9508920771,0.0013476306,0.0036710088531628467,0.9526354682,0.0011112086,0.0033334795634591794,0.9620332044,9.3135E-6,3.051802745919205E-4
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.9075111628,1.53169E-5,0.0012376146411545073,0.8566569209,1.81998E-5,4.266122361114365E-4,0.9522025573,0.0012897046,0.003591245744863473,0.9539849156,0.0010403773,0.003225488025090157,0.9630537128,9.5393E-6,3.088575723533422E-4
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.9095133424,1.32051E-5,0.001149134456884833,0.8582574606,1.55942E-5,3.948949227326176E-4,0.9535463095,0.0012291498,0.003505923273547212,0.9552857131,9.823114E-4,0.0031341847424808896,0.9639921504,9.3538E-6,3.0583982736066275E-4
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.910988307,1.43799E-5,0.0011991622075432497,0.8600032091,2.20882E-5,4.6998085067372693E-4,0.9548181933,0.0011746373,0.003427298207042976,0.9566266221,9.267808E-4,0.003044307474615532,0.9648838723,9.7684E-6,3.1254439684627204E-4
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.912412107,1.80258E-5,0.001342601951436091,0.8621913254,2.03248E-5,4.5083034503014545E-4,0.9561112005,0.0011126922,0.003335704123569715,0.9578659034,8.664441E-4,0.00294354225381597,0.9658560914,9.4385E-6,3.0722141852416475E-4
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.913410157,1.73548E-5,0.001317376180139902,0.8642952502,2.74071E-5,5.235179080031551E-4,0.9572996002,0.0010533466,0.0032455301570005475,0.9590146953,8.141281E-4,0.0028532930098396836,0.9667368066,9.7248E-6,3.118461158969276E-4
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.9149488091,1.92987E-5,0.001389197610133274,0.8660238862,3.05151E-5,5.524047429195372E-4,0.9584061557,0.0010066304,0.0031727439228528987,0.9601740736,7.579027E-4,0.0027530032691589746,0.9675870407,9.6992E-6,3.1143538655714766E-4
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.9160823286,2.0645E-5,0.0014368368035375485,0.8678527892,2.99331E-5,5.471115060022043E-4,0.9595429981,9.529909E-4,0.0030870550691557154,0.9613291478,7.019872E-4,0.0026495041045448485,0.9685452682,9.8511E-6,3.1386462049743676E-4
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.9174991071,1.66752E-5,0.001291324901022202,0.868569386,2.98949E-5,5.467622883849983E-4,0.9606921154,8.83256E-4,0.0029719623147005077,0.9624901885,6.550081E-4,0.002559312603024492,0.9693721008,9.8027E-6,3.130926380482301E-4
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.9188937604,1.80397E-5,0.0013431195032460811,0.869861275,2.48112E-5,4.981084219324143E-4,0.9618254799,8.318899E-4,0.0028842501625205813,0.9635450888,6.02354E-4,0.0024542901213996686,0.9701935029,9.6559E-6,3.1073944068946255E-4
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.9206690311,1.54852E-5,0.0012443954355428983,0.871070832,1.96079E-5,4.4280808484037414E-4,0.9628873122,7.778625E-4,0.002789018644613191,0.9646832365,5.505837E-4,0.0023464520024922735,0.9710334498,9.6356E-6,3.104126286090822E-4
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.9216925085,1.70579E-5,0.0013060589573216058,0.8724679291,1.29477E-5,3.598291261140487E-4,0.9640091926,7.225381E-4,0.0026880068824316652,0.9658165801,5.071316E-4,0.002251958258938207,0.9719031221,9.9777E-6,3.158749752671142E-4
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.9234105229,1.74826E-5,0.0013222178337929042,0.8732339084,1.19886E-5,3.4624557758908633E-4,0.9651040012,6.725321E-4,0.0025933223864379067,0.9667425418,4.654223E-4,0.0021573648277470364,0.972723704,1.11476E-5,3.338802180423392E-4
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.9249748349,1.91594E-5,0.0013841748444470446,0.8744214058,1.54802E-5,3.9344885309274956E-4,0.9661038452,6.308139E-4,0.0025116008838985543,0.9676574767,4.25784E-4,0.0020634534159994986,0.9734232247,1.09334E-5,3.306569218994213E-4
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.9257797897,2.07195E-5,0.001439426969317999,0.8756455243,1.69546E-5,4.1175963862428284E-4,0.9670419329,5.854888E-4,0.0024196875831396084,0.9684651965,3.874597E-4,0.0019683996037390375,0.9741768253,1.14612E-5,3.385439410180014E-4
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.9273865044,2.56711E-5,0.0016022203344109697,0.8768986106,1.51507E-5,3.8923900112912635E-4,0.9681014001,5.370771E-4,0.002317492394809528,0.9693720847,3.512693E-4,0.0018742179702478578,0.9748515111,1.18724E-5,3.4456349197208925E-4
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.9284717739,2.7539E-5,0.001659487872808958,0.8781774521,1.72661E-5,4.155249691655124E-4,0.9690451241,4.871603E-4,0.002207170813507645,0.9702986687,3.26878E-4,0.0018079767697622667,0.9756093282,1.21E-5,3.478505426185217E-4
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.9296254635,2.95154E-5,0.0017180046565711047,0.8793900013,1.58686E-5,3.98354113823367E-4,0.9699753302,4.421262E-4,0.0021026797188349916,0.9711235696,2.912723E-4,0.001706670149736029,0.9762839222,1.28017E-5,3.5779463383343245E-4
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.9302400708,2.9578E-5,0.001719825572550891,0.8808402598,1.72035E-5,4.147710211671013E-4,0.9709695315,4.030777E-4,0.002007679506295763,0.971888271,2.671096E-4,0.0016343487999812036,0.9769321316,1.31714E-5,3.6292423451734384E-4
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.9311845899,3.11834E-5,0.0017658822157777113,0.8818744004,2.20819E-5,4.699138218865242E-4,0.9718529975,3.775623E-4,0.0019430962405398247,0.9727045673,2.316852E-4,0.0015221208887601537,0.9776213127,1.33049E-5,3.6475882443060925E-4
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.9323031604,4.19392E-5,0.0020479062478541347,0.8844493389,3.1691E-5,5.629475996929022E-4,0.972850135,3.409085E-4,0.001846370764499915,0.9735221976,2.036149E-4,0.0014269369292298803,0.9783541805,1.30792E-5,3.616517662061116E-4
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.933215189,3.47922E-5,0.0018652667369574787,0.8862531602,3.53654E-5,5.946881535729461E-4,0.973691141,3.064606E-4,0.0017506016108755297,0.9741873413,1.859582E-4,0.0013636649148526187,0.9789772111,1.27873E-5,3.5759334445708017E-4
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.9341705918,3.4186E-5,0.0018489456454963732,0.8892203152,4.01494E-5,6.336355419324266E-4,0.9745682847,2.710446E-4,0.0016463432205952682,0.97508111,1.692829E-4,0.001301087621953264,0.97962062,1.29956E-5,3.604941053609615E-4
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.9348037899,3.71988E-5,0.0019286990433968697,0.8918267965,4.0529E-5,6.366239078137107E-4,0.9753883588,2.473034E-4,0.0015725883123055443,0.9758619767,1.512296E-4,0.001229754447034041,0.9802895802,1.28377E-5,3.582973625356458E-4
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.9360246658,4.883E-5,0.0022097511172075464,0.8940846622,3.52245E-5,5.935023167604319E-4,0.9761984837,2.196629E-4,0.0014821028979122874,0.9766554528,1.354019E-4,0.0011636232208064603,0.9808971095,1.22196E-5,3.4956544451647395E-4
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.9367732525,5.46888E-5,0.0023385636617376917,0.897616291,5.29528E-5,7.276867457910719E-4,0.9769912821,2.029889E-4,0.0014247417309814435,0.9774622089,1.181254E-4,0.001086855096137475,0.9815523237,1.20909E-5,3.477197147128704E-4
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.9380320013,5.68525E-5,0.0023843762287021736,0.9009658933,5.67189E-5,7.531195124281404E-4,0.9777844882,1.837421E-4,0.0013555150312704023,0.9781738633,1.017479E-4,0.0010087016407243521,0.9821098697,1.22745E-5,3.5034982517478155E-4
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.9389011025,6.43432E-5,0.0025365961444423902,0.9045839787,5.14895E-5,7.175618440246109E-4,0.9785494494,1.652269E-4,0.0012854061614913784,0.9787880695,9.66432E-5,9.83072733830005E-4,0.9826875985,1.22457E-5,3.4993856603695455E-4
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.9393394411,6.69957E-5,0.002588352758029709,0.9073904514,5.12772E-5,7.160810010047745E-4,0.979329626,1.484174E-4,0.0012182668016489655,0.9793917596,8.70743E-5,9.331361101147034E-4,0.9832145226,1.21477E-5,3.485355075168095E-4
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.9400341332,6.42225E-5,0.002534215855052604,0.9095221877,5.18857E-5,7.203172911988161E-4,0.980081895,1.356893E-4,0.0011648575020147315,0.9800716549,7.185E-5,8.476437931112337E-4,0.9837098908,1.23494E-5,3.514171310565266E-4
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.9410988271,7.26462E-5,0.0026952959021228078,0.9116660655,5.38867E-5,7.34075609184776E-4,0.9807313591,1.232656E-4,0.0011102504222021265,0.9809489816,6.34513E-5,7.965632429380608E-4,0.9841990703,1.21449E-5,3.484953371280597E-4
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.9417040348,7.43226E-5,0.0027262171593620344,0.9153961003,4.90375E-5,7.002678059142802E-4,0.9814872903,1.137377E-4,0.0010664787855367776,0.9815022367,6.0145E-5,7.755320754166136E-4,0.9847272068,1.16249E-5,3.409530759503425E-4
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.9428571463,8.25321E-5,0.0028728400582002473,0.9187990606,4.34515E-5,6.591775178205033E-4,0.9821428555,1.086866E-4,0.0010425286566804772,0.9820957589,4.83861E-5,6.95601178837414E-4,0.9853178954,1.11588E-5,3.340479007567627E-4
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.9433705091,9.21098E-5,0.003034959637293386,0.920611316,5.02661E-5,7.089858954873504E-4,0.9828170204,9.62357E-5,9.809979612618977E-4,0.9827013636,4.39638E-5,6.630520341571994E-4,0.9858446962,1.10669E-5,3.326695056659086E-4
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.9443330348,1.041785E-4,0.003227669437845208,0.922711432,5.00845E-5,7.077040341837822E-4,0.9834960777,8.30204E-5,9.111553105810228E-4,0.9834176093,3.98898E-5,6.315837236661502E-4,0.9864428949,1.13497E-5,3.368931581377099E-4
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.9456602037,1.103188E-4,0.0033214274039936507,0.9248384178,3.87836E-5,6.227648031159115E-4,0.9842151439,7.78002E-5,8.820442165787381E-4,0.9840581703,3.59789E-5,5.998241408946459E-4,0.986925205,1.19186E-5,3.45233254481662E-4
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.9467385948,1.09424E-4,0.0033079298662456553,0.9272682667,3.47456E-5,5.894539846332367E-4,0.985046593,6.42792E-5,8.017431009993164E-4,0.9845120168,3.18672E-5,5.645104073442757E-4,0.987479161,1.16787E-5,3.4174113009703705E-4
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.9465724885,1.185037E-4,0.0034424366370348776,0.9293040276,2.44895E-5,4.948686694467533E-4,0.9855834633,5.14597E-5,7.173541663641468E-4,0.9851125073,2.85245E-5,5.34083326832059E-4,0.9880690759,1.18161E-5,3.437455454256826E-4
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.9479260087,1.248748E-4,0.0035337628669733913,0.9302690566,3.59029E-5,5.991902869706751E-4,0.9863116586,3.88163E-5,6.230272867218578E-4,0.9855661446,2.5621E-5,5.061719075571065E-4,0.9886210763,1.12193E-5,3.349522354008105E-4
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.9488231719,1.357137E-4,0.003683934038497432,0.9317441165,4.39038E-5,6.625994265014119E-4,0.9867712748,3.4756E-5,5.895421952668019E-4,0.986035009,2.6481E-5,5.145969296449406E-4,0.9892939019,1.05924E-5,3.2545967492148703E-4
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.9494440794,1.286137E-4,0.0035862752264710527,0.9340091527,4.12964E-5,6.42622750920009E-4,0.9871484667,2.9401E-5,5.422268897795461E-4,0.986494447,2.70851E-5,5.204334731740456E-4,0.9898822808,1.06414E-5,3.262115877770132E-4
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.9499286711,1.220773E-4,0.00349395621037242,0.9354493558,4.2424E-5,6.513370863078503E-4,0.9875748914,2.66829E-5,5.165549341551197E-4,0.9870756096,2.21001E-5,4.701074345295977E-4,0.9903352356,1.11039E-5,3.332251491109277E-4
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.9502354741,1.303697E-4,0.0036106744522318816,0.9386970043,5.11306E-5,7.150566411131359E-4,0.9880612242,2.39513E-5,4.894006538614349E-4,0.9876373625,2.29565E-5,4.7912941884213286E-4,0.9909105235,9.3996E-6,3.0658767098498923E-4
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.9505666912,1.258478E-4,0.003547503347426187,0.9417611063,3.50999E-5,5.924516857938713E-4,0.9884829998,2.6877E-5,5.184303231872148E-4,0.9879598969,2.00959E-5,4.4828450787418473E-4,0.9914385462,8.6358E-6,2.938673169986754E-4
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.950000006,1.405443E-4,0.003748923845585557,0.9445097983,3.33632E-5,5.776088641979104E-4,0.9889705825,2.49394E-5,4.993936323182346E-4,0.9884509754,1.97977E-5,4.449460641471053E-4,0.9920392054,9.2094E-6,3.0346993261277136E-4
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.9506726503,1.508175E-4,0.003883522885216463,0.9474215209,3.16856E-5,5.628996358144141E-4,0.9890022433,2.60172E-5,5.100705833509711E-4,0.9888789266,2.01009E-5,4.4834027256091994E-4,0.9926793736,8.5172E-6,2.918424232355536E-4
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.951241833,2.092452E-4,0.004574332738225325,0.948627454,4.29275E-5,6.55190811901388E-4,0.9891764712,2.58583E-5,5.085105701949567E-4,0.9893202621,2.09901E-5,4.5814953890623965E-4,0.9932156867,1.03455E-5,3.216442133786958E-4
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.9529042423,2.645183E-4,0.005143134258407027,0.9521193147,3.79253E-5,6.15835205229451E-4,0.9896075368,3.28485E-5,5.731361094888369E-4,0.990000003,2.05449E-5,4.5326482325457377E-4,0.9937205642,1.12518E-5,3.354370283674717E-4
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.9507842958,3.036864E-4,0.005510774900138818,0.954117626,4.6307E-5,6.804924687312859E-4,0.9896078271,3.67768E-5,6.064387850393476E-4,0.990235278,1.895E-5,4.353159771935783E-4,0.994294101,1.49977E-5,3.872686406101067E-4
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.9488250673,3.06317E-4,0.005534591222484277,0.9548302829,1.061205E-4,0.001030148047612575,0.9901827747,3.67878E-5,6.06529471666464E-4,0.9905744201,2.25717E-5,4.750968322352823E-4,0.994778071,1.65264E-5,4.065267518872528E-4
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.9482352972,2.932205E-4,0.005414983841157793,0.9576470613,2.282882E-4,0.0015109209112326165,0.9896470594,4.70744E-5,6.86107863240176E-4,0.9907450986,3.2783E-5,5.725644068574295E-4,0.9952156866,2.68987E-5,5.186395665585108E-4
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.94375,0.0010009766,0.010004881808397339,0.96484375,1.93278E-4,0.001390244582798293,0.988203125,8.19906E-5,9.054866095089424E-4,0.989296875,7.10905E-5,8.431518249995075E-4,0.995078125,5.38281E-5,7.336763591666287E-4
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,0.99,0.01,0.01,1.0,0.0,0.0

==> tables/acc_rej_sample_aleatoric_entropy_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.6914437771,5.407E-6,7.353230582539895E-4,0.5713781118,0,0,0.4914562434,0.0022662236,0.01505398153313601,0.5083671033,0.0027177515,0.01648560432619927,0.5805848241,6.0954E-6,0.0017457663073848116
0.02,0.6946526408,5.3342E-6,7.303560775402639E-4,0.5724213123,0,0,0.4941298693,0.0023066988,0.015187820120083066,0.5111985862,0.002749665,0.01658211385800978,0.5831496418,6.8268E-6,0.0018475389035146187
0.03,0.6976137519,5.4284E-6,7.367767640201475E-4,0.5730406046,0,0,0.4965447038,0.0023429745,0.015306777910455224,0.5138593704,0.0027790374,0.016670445105035438,0.585300684,5.9038E-6,0.0017181094260843807
0.04,0.7004607856,5.346E-6,7.311634564172364E-4,0.5739514232,0,0,0.499076277,0.0023673211,0.015386101195559582,0.5165520012,0.0028213481,0.016796869053487318,0.5873893499,5.7334E-6,0.0016931331902718108
0.05,0.7030970454,5.4965E-6,7.413838412050805E-4,0.5748814344,0,0,0.5014792234,0.002392612,0.015468070338603972,0.5191800356,0.0028634861,0.01692183825711616,0.5898468792,7.4307E-6,0.0019275243189127342
0.06,0.7058331609,5.595E-6,7.479973261984296E-4,0.5755904317,0,0,0.5038260311,0.0024202093,0.01555702188723793,0.5219712466,0.0028819079,0.01697618302210482,0.5919845998,7.5896E-6,0.0019480246405012439
0.07,0.7085927248,5.5583E-6,7.455400726989798E-4,0.5761598349,0,0,0.5063140154,0.0024338235,0.015600716329707429,0.5246609628,0.0029126069,0.017066361357946223,0.5940134227,7.2399E-6,0.001902616619290392
0.08,0.7112356067,5.6259E-6,7.50059997600192E-4,0.576674521,0,0,0.5088963419,0.0024380935,0.015614395601495435,0.527567932,0.0029293706,0.017115404172849673,0.5961757898,8.6515E-6,0.002079843744130794
0.09,0.713690114,5.7287E-6,7.568817609111743E-4,0.5775622129,0,0,0.5114359409,0.002441888,0.015626541523958523,0.5303375632,0.0029445189,0.01715960051982563,0.597933501,1.08465E-5,0.002328787238027553
0.1,0.7163180411,5.4606E-6,7.389587268582732E-4,0.5781496763,0,0,0.5138970792,0.0024477532,0.01564529705694334,0.5332236081,0.0029723466,0.017240494772482604,0.5997759402,1.02443E-5,0.002263216737301136
0.11,0.7189472198,5.5781E-6,7.4686678865779E-4,0.5785191059,0,0,0.5163834631,0.002455771,0.015670899782718285,0.5361791134,0.0029993871,0.017318738695413127,0.601682961,1.09034E-5,0.0023348875775934053
0.12,0.7216852546,5.2098E-6,7.217894429818159E-4,0.5792710185,0,0,0.51894508,0.0024615499,0.015689327264098992,0.5391947806,0.0030314355,0.01741101806328395,0.6034813523,7.9922E-6,0.001999024762227822
0.13,0.7243537903,5.6438E-6,7.512522878500937E-4,0.579567194,0,0,0.5216885388,0.0024558534,0.015671162688198986,0.5422442883,0.0030451678,0.017450409164257438,0.6052027941,5.3255E-6,0.001631793491836513
0.14,0.7271011174,4.9385E-6,7.027446193319448E-4,0.5798463821,0,0,0.5246034533,0.0024562225,0.01567234028471817,0.5453264385,0.003061349,0.017496711119521863,0.6069284081,6.2685E-6,0.0017703813148584686
0.15,0.7295790613,4.7023E-6,6.857331842633839E-4,0.5803742409,0,0,0.5274659365,0.0024455248,0.015638173806426375,0.548471421,0.0030902168,0.017579012486485128,0.6087067127,7.4061E-6,0.001924331052599838
0.16,0.7321674287,5.2128E-6,7.219972299115835E-4,0.580473721,0,0,0.5304332942,0.0024413796,0.015624914719767272,0.5517427176,0.0031058761,0.017623495964195074,0.6106008291,9.2917E-6,0.0021554233922828248
0.17,0.7345702827,4.8793E-6,6.985198637118346E-4,0.5807986856,0,0,0.5335043699,0.0024220225,0.015562848389674687,0.5551200986,0.003109135,0.017632739435493282,0.6123794913,6.0219E-6,0.0017352089211388926
0.18,0.7371019959,5.3307E-6,7.301164290714186E-4,0.5811817646,0,0,0.5367808312,0.002426464,0.01557711141386618,0.5584493726,0.0031090289,0.017632438572131762,0.6142265797,6.7099E-6,0.0018316522595733067
0.19,0.7395082414,5.2274E-6,7.230076071522346E-4,0.5814981461,0,0,0.5401686609,0.0024180706,0.015550146623102947,0.5618583232,0.003104695,0.017620144721312594,0.6161319613,6.7826E-6,0.001841548261653764
0.2,0.7418769121,5.2045E-6,7.214222064782869E-4,0.5814623237,0,0,0.5435125887,0.0024159707,0.015543393130201656,0.5652753115,0.0031045737,0.017619800509653904,0.6180593073,5.2505E-6,0.0016202623244400889
0.21,0.744495672,4.9766E-6,7.054502108582858E-4,0.5821809173,0,0,0.5470713884,0.0024073549,0.015515653063922254,0.5688309044,0.0031096901,0.017634313425818424,0.6198531091,4.9652E-6,0.0015756268593801008
0.22,0.7471630871,5.2666E-6,7.257134420692509E-4,0.5826277137,0,0,0.5505684376,0.0024175179,0.015548369367879063,0.5723853141,0.0031046001,0.01761987542521229,0.6218775511,4.2095E-6,0.0014507756546068727
0.23,0.7498784244,4.7108E-6,6.863526790215071E-4,0.583273232,0,0,0.5541269183,0.0024308907,0.015591313927953604,0.575874415,0.0030866356,0.017568823523503217,0.6234068274,6.0331E-6,0.001736821810088761
0.24,0.752429688,4.9762E-6,7.054218595989211E-4,0.5833942294,0,0,0.5576815844,0.0024252448,0.01557319748799199,0.5795446604,0.0030795545,0.01754865949296413,0.6253823638,7.1821E-6,0.0018950065962945882
0.25,0.7549502015,5.9394E-6,7.706750287896968E-4,0.584094584,0,0,0.5615724325,0.002421042,0.015559697940512856,0.5832359552,0.0030767455,0.017540654206727867,0.6275615394,4.6361E-6,0.0015225143677482982
0.26,0.7576361537,5.3878E-6,7.340163485917735E-4,0.5842300057,0,0,0.565393281,0.0024162467,0.015544280941876985,0.5871131867,0.0030669945,0.0175128367205316,0.6292017698,4.5921E-6,0.0015152722527651589
0.27,0.7603111565,5.3245E-6,7.2969171572658E-4,0.5845382214,0,0,0.5692511529,0.0024021399,0.015498838343566268,0.59088808,0.0030814599,0.017554087558172882,0.631126523,1.7301E-6,9.300806416650117E-4
0.28,0.7629718423,5.3682E-6,7.326800120107004E-4,0.5848835707,0,0,0.5731447399,0.0023966721,0.015481188907832628,0.5946963966,0.0030760791,0.017538754516783682,0.6331047118,1.3265E-6,8.144016208235345E-4
0.29,0.7655510187,4.8937E-6,6.995498552640835E-4,0.5847170353,0,0,0.5772436202,0.0023849379,0.015443244153998214,0.5986844033,0.0030811452,0.017553191162862667,0.6353849769,5.748E-7,5.360970061472084E-4
0.3,0.7682097316,5.3966E-6,7.34615545710816E-4,0.5848690867,0,0,0.581630075,0.0023882149,0.015453850329286874,0.6026922882,0.003069575,0.01752020262439907,0.6376127899,7.26E-7,6.024948132556827E-4
0.31,0.7708739579,6.0124E-6,7.753966726779268E-4,0.5842800736,0,0,0.5860214114,0.002392917,0.015469056209090457,0.606783548,0.0030685613,0.017517309439522954,0.6395921111,2.561E-7,3.578407467016578E-4
0.32,0.7735378742,6.5623E-6,8.100802429389326E-4,0.5838249922,0,0,0.5904026985,0.0023838148,0.015439607507964703,0.6108408153,0.0030643403,0.017505257210335416,0.6420834661,5.54E-8,1.6643316977093238E-4
0.33,0.77612468,6.0985E-6,7.8092893402665E-4,0.5831721425,0,0,0.5949362814,0.0023803292,0.01542831552697831,0.6149577737,0.0030681239,0.017516060915628264,0.644756645,4.2E-9,4.58257569495584E-5
0.34,0.7789076626,6.3453E-6,7.965739137079497E-4,0.5825799704,0,0,0.5994201601,0.0023863137,0.015447697886740277,0.6188633978,0.003066192,0.017510545394133218,0.6474063098,5.88E-8,1.7146428199482246E-4
0.35,0.781663084,6.1327E-6,7.831155725689535E-4,0.5811914206,0,0,0.6038554013,0.0023749426,0.015410848776105747,0.6230628043,0.003061278,0.017496508223071253,0.6501329541,7.234E-7,6.014149981501958E-4
0.36,0.7845463872,6.4014E-6,8.000874952153671E-4,0.5801452994,0,0,0.6084228039,0.0023883572,0.015454310725490153,0.6272166073,0.0030319069,0.01741237175114292,0.6524143219,7.462E-7,6.108191221630181E-4
0.37,0.7874754965,6.3938E-6,7.996124061068588E-4,0.5794905424,0,0,0.6131254077,0.0023859052,0.01544637562666401,0.6313422501,0.0030126747,0.017357058218488524,0.6550783813,1.4979E-6,8.654189736769122E-4
0.38,0.7905389249,7.2283E-6,8.501940954864365E-4,0.5779849887,0,0,0.6178900778,0.0023933479,0.015470448926905774,0.6354217708,0.0029952062,0.017306664034411716,0.6582100093,5.291E-7,5.143442427013255E-4
0.39,0.7935577452,6.2493E-6,7.905251419151702E-4,0.5770372152,0,0,0.6225040495,0.0023720833,0.015401569075909118,0.639746356,0.0029671002,0.01722527271191954,0.6615960598,2.3E-9,3.391164991562634E-5
0.4,0.7964268565,7.0356E-6,8.387848353421752E-4,0.5757492781,0,0,0.6273472309,0.002378297,0.015421728178125824,0.6441019237,0.0029704163,0.017234895706095817,0.664940685,1.905E-7,3.086259872402193E-4
0.41,0.7994734287,7.054E-6,8.398809439438426E-4,0.5749407411,0,0,0.6321000159,0.0023608146,0.015364942564162093,0.6483819187,0.00297484,0.017247724487595456,0.6683289111,1.4009E-6,8.369289097647422E-4
0.42,0.8025470078,7.2941E-6,8.540550333555795E-4,0.5740688443,0,0,0.6370911658,0.0023518224,0.015335652578224378,0.6524795949,0.0029600837,0.017204893780549766,0.6716920733,9.086E-7,6.740178039191546E-4
0.43,0.8055082321,7.4491E-6,8.630816879067705E-4,0.57313025,0,0,0.6419036925,0.0023197626,0.015230766888111709,0.6565838873,0.0029551584,0.017190574161440913,0.675245434,3.7629E-6,0.0013716595787585197
0.44,0.8084282398,7.4953E-6,8.65754006632369E-4,0.5721213818,0,0,0.6466896892,0.0023366018,0.015285947141083538,0.6608053505,0.0029589413,0.017201573474540054,0.6795135736,7.3001E-6,0.0019105104030075315
0.45,0.8117649198,6.373E-6,7.983107164506812E-4,0.5704773068,0,0,0.6514776349,0.0023208535,0.015234347705103754,0.6647949934,0.0029555564,0.017191731733597986,0.6832447946,6.3148E-6,0.0017769074258384987
0.46,0.8147908211,5.9938E-6,7.741963575217853E-4,0.569001019,0,0,0.6561075985,0.0022955525,0.015151080819532314,0.6689819455,0.0029262371,0.017106247689075472,0.6871713996,5.0003E-6,0.001581186263537601
0.47,0.81785326,6.0093E-6,7.751967492191902E-4,0.5673912764,0,0,0.6610287249,0.0022898558,0.015132269492709943,0.6733113348,0.0029189371,0.017084897131677438,0.6912849247,5.1908E-6,0.0016110245187457577
0.48,0.8209662199,7.2491E-6,8.514164668362951E-4,0.5665506124,0,0,0.6659571111,0.0022723705,0.015074383901174868,0.6773087025,0.0029067272,0.01704912666384997,0.6953192949,7.6718E-6,0.0019585453785909584
0.49,0.8243867934,6.2067E-6,7.878261229484587E-4,0.5650314689,0,0,0.6707318008,0.0022409189,0.014969699061771416,0.6814063251,0.0028940892,0.01701202280741476,0.6998144388,1.09497E-5,0.002339839738101736
0.5,0.8277754903,7.4112E-6,8.608832673481347E-4,0.5638219118,0,0,0.6755781472,0.0022019633,0.014839013781245707,0.6856760859,0.0028665867,0.016930997312621605,0.704983145,1.15894E-5,0.0024072183116618236
0.51,0.8311051369,6.0876E-6,7.802307351034052E-4,0.5626469851,0,0,0.680403924,0.0021894099,0.014796654689489784,0.6899353385,0.0028341268,0.016834865012823833,0.7097539604,1.70319E-5,0.0029182100678326775
0.52,0.8344577789,6.9124E-6,8.314084435462512E-4,0.5624517798,0,0,0.6852936208,0.0021508342,0.014665722621132584,0.6944063425,0.0028155004,0.01677945291122449,0.7153021991,2.06692E-5,0.0032147472684489523
0.53,0.8375853598,7.6764E-6,8.761506719737194E-4,0.5621607304,0,0,0.6901111901,0.0021438693,0.014641957860887322,0.6989493966,0.0028024741,0.01674059168607848,0.719751358,2.45282E-5,0.0035020137064266325
0.54,0.8410367727,6.6947E-6,8.182114641093706E-4,0.5615887046,0,0,0.6951471508,0.0021192224,0.01455754924429246,0.70311746,0.0027749084,0.016658056309185657,0.7246176004,2.07409E-5,0.003220318307248524
0.55,0.8443306565,6.0411E-6,7.772451350764441E-4,0.5608083606,0,0,0.6998811245,0.0020923137,0.014464832180153353,0.7072238505,0.0027623526,0.01662032671159024,0.7297000885,2.74297E-5,0.0037033565855855684
0.56,0.8475498021,6.5526E-6,8.094813154112947E-4,0.5588235259,0,0,0.7050453544,0.0021249011,0.014577040508964774,0.7111755311,0.0027310162,0.016525786516834833,0.735457778,2.97633E-5,0.003857674169755657
0.57,0.8510574162,6.6724E-6,8.168475990048572E-4,0.5567464232,0,0,0.7097655416,0.0021400695,0.01462897638250879,0.7154880345,0.0027157653,0.016479579181520383,0.7408133745,2.37356E-5,0.0034449673438219993
0.58,0.8546438694,7.1083E-6,8.431073478507941E-4,0.5556970835,0,0,0.7147839606,0.0021710542,0.0147344976161388,0.7198099434,0.0027126421,0.016470100485425097,0.7464240193,2.73573E-5,0.003698465898179947
0.59,0.8582296371,7.4456E-6,8.62878902280036E-4,0.5540445447,0,0,0.7197511077,0.0022294984,0.014931504947593193,0.7239612579,0.0026942474,0.016414162787056794,0.7515054345,3.46943E-5,0.004164990996388828
0.6,0.8617683351,6.3736E-6,7.983482949189532E-4,0.5522065759,0,0,0.724647671,0.0022907818,0.01513532886989906,0.7282686889,0.0026309906,0.016220328603329837,0.7573037744,3.77798E-5,0.00434625125826844
0.61,0.8653038561,5.0959E-6,7.13855727720945E-4,0.5503798127,0,0,0.7294735074,0.0023638763,0.015374902601317512,0.7325807095,0.0026317923,0.016222799696723127,0.7631092966,3.60686E-5,0.0042466810570138186
0.62,0.8688034713,6.8683E-6,8.287520739038908E-4,0.5497563481,0,0,0.7345154405,0.0024228892,0.015565632656593179,0.736821866,0.0026347781,0.016231999568753073,0.7681646049,4.13672E-5,0.0045479226026835596
0.63,0.8723921239,6.5764E-6,8.10950060114678E-4,0.5508785844,0,0,0.7395406902,0.0025359545,0.015924680530547543,0.7408807814,0.0025795162,0.016060872329982576,0.7742993832,3.66639E-5,0.004281582651310144
0.64,0.8758486569,4.8804E-6,6.985985971929803E-4,0.5523488522,0,0,0.7446851075,0.0026212851,0.01619038325673608,0.7450051427,0.0025511559,0.015972338275906883,0.7794605196,3.77296E-5,0.00434336275252252
0.65,0.8791147411,4.1151E-6,6.414904519944158E-4,0.5509052277,0,0,0.7496414363,0.0027084347,0.016457322686269475,0.7489948273,0.0025462323,0.015956917935491175,0.7850340903,4.09735E-5,0.004526229114837206
0.66,0.8824942529,4.8507E-6,6.964696691170407E-4,0.5499818325,0,0,0.7545140982,0.0027731403,0.016652748421807133,0.7528621554,0.0024968746,0.015801501827358056,0.7905724347,3.18996E-5,0.003993720070310387
0.67,0.8862148583,3.1876E-6,5.645883456112073E-4,0.5508447886,0,0,0.759504962,0.0028344214,0.016835739959978,0.7567616403,0.0024538089,0.015664638202014115,0.7964648604,3.23444E-5,0.004021467393875027
0.68,0.8898733318,4.2174E-6,6.494151214747005E-4,0.560020566,0,0,0.7644120157,0.0029532844,0.01718512263558221,0.7605799556,0.0024410221,0.015623770671640058,0.8025782704,2.3665E-5,0.003439840112563373
0.69,0.8932833254,4.3516E-6,6.596665824490429E-4,0.5701864958,0,0,0.7690250218,0.0030472212,0.017456291702420648,0.7644919455,0.0024073193,0.015515538340644194,0.8083560169,2.61682E-5,0.0036171950458884577
0.7,0.8971881151,4.056E-6,6.368673331236263E-4,0.5822646022,0,0,0.7731842875,0.003163948,0.017787489985942366,0.7683492243,0.0024022688,0.01549925417560471,0.8138330579,2.03406E-5,0.0031890907795169457
0.71,0.9004043937,4.5299E-6,6.730453179392901E-4,0.5938985348,0,0,0.7777084172,0.0033024955,0.018172769464228616,0.7722454667,0.0023573682,0.015353723326932786,0.8190492988,2.27136E-5,0.003369985163172087
0.72,0.9044455945,5.3649E-6,7.324547767609957E-4,0.6026158929,0,0,0.7823646128,0.0034024508,0.01844573338200463,0.7758983016,0.002376392,0.01541555059023193,0.8247850835,2.13842E-5,0.003269877673552942
0.73,0.9081155241,3.7625E-6,6.133922073192649E-4,0.6112931371,0,0,0.7869389653,0.0034930445,0.01868968833340995,0.7790977597,0.0023811848,0.015431088101621351,0.8302598596,1.38231E-5,0.0026289826929822113
0.74,0.9118382514,2.1186E-6,4.60282521936256E-4,0.618342936,0,0,0.7912400067,0.0035511986,0.018844624167119916,0.7822821975,0.0023675908,0.015386977610954011,0.8356809616,1.0899E-5,0.0023344164152952662
0.75,0.9155789614,3.1243E-6,5.589543809650301E-4,0.6247222424,0,0,0.795547694,0.0036339079,0.019062811702369616,0.785326314,0.0023953942,0.015477061090530075,0.8401777446,9.8748E-6,0.0022220261024569446
0.76,0.919948566,3.8718E-6,6.222378966279698E-4,0.6260608435,0,0,0.7997856855,0.0036579646,0.019125806126801558,0.7883411884,0.0024353657,0.01560565826871779,0.8447920978,1.6204E-6,9.001111042532472E-4
0.77,0.9238661766,3.3189E-6,5.760989498341409E-4,0.627605319,0,0,0.8034976304,0.0037020499,0.019240711785170526,0.7907773495,0.0024605956,0.01568628572989795,0.8499418497,1.0E-7,2.2360679774997898E-4
0.78,0.9278780401,3.5815E-6,5.984563476144271E-4,0.630038321,0,0,0.8071729124,0.0037196822,0.019286477646268122,0.7939586699,0.0025111847,0.0158467179567253,0.8548583388,1.1195E-6,7.481644204317658E-4
0.79,0.9310375214,1.9207E-6,4.382579149313792E-4,0.634662509,0,0,0.8111198127,0.0037798667,0.019441879281592096,0.7967473328,0.0025303739,0.01590714902174491,0.8593122363,1.2287E-6,7.838048226440049E-4
0.8,0.933597362,2.2064E-6,4.6972332281886963E-4,0.6407777071,0,0,0.8143401027,0.0037943884,0.019479189921554747,0.7995782316,0.0025434281,0.015948128730355796,0.8635942936,2.1165E-6,0.0010287127879053512
0.81,0.9365674078,1.7062E-6,4.130617387267913E-4,0.6548998356,0,0,0.8183649123,0.0038226751,0.019551662589150826,0.8021223605,0.002558742,0.015996068266921095,0.8676773012,2.8375E-6,0.0011911129249571595
0.82,0.9391701937,2.11E-6,4.593473631142341E-4,0.6751628518,0,0,0.821556747,0.0037218004,0.01929196827697993,0.804914844,0.0025277308,0.015898838951319685,0.8717567623,2.1164E-6,0.001028688485402651
0.83,0.9415224493,1.7601E-6,4.195354573811372E-4,0.6941788793,0,0,0.8255476177,0.0036311184,0.019055493696044718,0.807358104,0.0024641226,0.015697524008581737,0.8772237599,3.8739E-6,0.0013917435108524846
0.84,0.9437315166,1.2683E-6,3.561319980007413E-4,0.7072135806,0,0,0.8288157403,0.0035243221,0.018773177940881507,0.8100167036,0.0023946053,0.01547451227018157,0.8819596171,6.4813E-6,0.0018001805465008224
0.85,0.9463585198,7.585E-7,2.7540878707840824E-4,0.7180085182,0,0,0.832944715,0.0033726202,0.018364694933485828,0.8130571961,0.0023446364,0.015312205589006438,0.8869839609,1.08731E-5,0.0023316410529925055
0.86,0.9485084474,1.1863E-6,3.4442706049321966E-4,0.7238795161,0,0,0.8362674475,0.0031913109,0.017864240538013363,0.8162968457,0.0021830993,0.014775314886661468,0.8897134364,1.47815E-5,0.0027185933862937284
0.87,0.9514954925,1.0031E-6,3.1671753977321814E-4,0.729704082,0,0,0.8404969096,0.0030128947,0.017357691954865428,0.8194334567,0.0020624382,0.014361191454750542,0.8941287994,3.13049E-5,0.003956317732437576
0.88,0.9539687991,7.266E-7,2.695551891542806E-4,0.7347848415,0,0,0.8442139626,0.0027187777,0.016488716444890427,0.8223041356,0.0019603695,0.014001319580668102,0.8996228278,2.47034E-5,0.0035144985417552817
0.89,0.9562371492,1.298E-6,3.602776706930364E-4,0.7389190197,0,0,0.8484383702,0.0023771922,0.015418145802916769,0.8259397805,0.0016799574,0.012961317062706245,0.9046194255,5.0996E-5,0.00504955443578936
0.9,0.9585681856,1.7323E-6,4.1620908207294085E-4,0.7469656467,0,0,0.8528286397,0.0021254304,0.014578855922190876,0.8310224235,0.001516206,0.012313431690637667,0.908043623,5.29006E-5,0.00514298551427087
0.91,0.9604571521,1.219E-6,3.491418050019218E-4,0.7533714175,0,0,0.857805717,0.0017418966,0.013198093044072693,0.8368914306,0.0013361823,0.01155933518849592,0.9109714329,8.48717E-5,0.006514280466789866
0.92,0.9628439009,2.4134E-6,4.912636766544012E-4,0.7559784055,0,0,0.864823854,0.0013616337,0.011668906118398588,0.8438673079,0.0011401323,0.01067769778557157,0.9151453078,1.190135E-4,0.007714061835375706
0.93,0.9645900726,1.1754E-6,3.428410710518797E-4,0.7513958216,0,0,0.8724654675,0.0010078321,0.010039084121572048,0.8511313498,0.0010554262,0.010273393791732116,0.9174258113,3.88589E-5,0.004407884980350553
0.94,0.9666780949,1.3006E-6,3.606383229774673E-4,0.7634556293,0,0,0.8814878225,7.020648E-4,0.008378930719369865,0.8608159125,0.0010492296,0.010243190909086876,0.9206376374,3.1085E-5,0.003942397747564291
0.95,0.9692307591,4.437E-7,2.106418761785035E-4,0.807897985,0,0,0.8911559045,6.057097E-4,0.007782735380314558,0.8716988981,0.0011332831,0.010645577015831504,0.9210201502,5.71939E-5,0.005347611616413443
0.96,0.9717223585,8.811E-7,2.9683328654313686E-4,0.8539845943,0,0,0.9005655527,6.049949E-4,0.007778141808941259,0.8831876576,0.0014400473,0.01200019708171495,0.927506417,1.189528E-4,0.007712094397762517
0.97,0.9743660033,1.9E-6,4.358898943540674E-4,0.8978752494,0,0,0.9079506457,9.25565E-4,0.009620628877573442,0.893420136,0.0020465723,0.014305846007838893,0.9321452975,7.61033E-5,0.006168601948577976
0.98,0.9764645398,1.0445E-6,3.231872522238462E-4,0.9321685433,0,0,0.9194244623,0.0013544172,0.011637943117235107,0.9056526184,0.0025575314,0.015992283764365865,0.9434738159,3.38005E-5,0.004110991364622407
0.99,0.9774127424,2.811E-6,5.301886456724626E-4,0.9630390406,0,0,0.9264887035,0.0015598809,0.012489519206118384,0.9133470178,0.0019459166,0.013949611464123293,0.9661191106,2.1082E-6,0.0010266937225872183
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_sample_aleatoric_entropy_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.501499638,2.160592E-4,0.004648216862410789,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.8658404171,1.068928E-4,0.0010338897426708518,0.5045807183,2.065015E-4,0.004544243611427539,0.6563723683,1.716981E-4,0.0013103362163963874,0.856808275,1.117717E-4,0.0010572213580892131,0.856002956,1.049849E-4,0.001024621393491274,0.852589584,9.86934E-5,9.934455193919794E-4
0.02,0.8705410457,1.100231E-4,0.0010489189673182576,0.5080970138,2.134552E-4,0.004620121210531169,0.6542164147,1.67819E-4,0.0012954497288586693,0.8620634335,1.073361E-4,0.0010360313701814246,0.8611194009,9.83156E-5,9.915422330894434E-4,0.8572499961,9.83275E-5,9.916022388034428E-4
0.03,0.8752526397,1.045361E-4,0.0010224289706380586,0.5117269933,2.135122E-4,0.004620738036288143,0.651696831,1.640511E-4,0.0012808243439285498,0.8668853682,9.98021E-5,9.990100099598602E-4,0.8661877823,9.36341E-5,9.676471464330373E-4,0.8617345411,9.87706E-5,9.938339901613348E-4
0.04,0.879542858,1.02974E-4,0.0010147610556185136,0.5150476158,2.291035E-4,0.004786475738996282,0.6496761858,1.603854E-4,0.0012664335750445027,0.8714476192,9.81376E-5,9.90644234829033E-4,0.8706590492,8.95038E-5,9.460644798321095E-4,0.8654704744,9.62192E-5,9.809138596227499E-4
0.05,0.8837105501,1.057609E-4,0.001028401186308145,0.5180138588,2.398758E-4,0.004897711710584852,0.6470746756,1.703625E-4,0.0013052298648130911,0.8757544249,9.03826E-5,9.506976385791647E-4,0.8750692821,8.51176E-5,9.225920008324374E-4,0.8691339475,1.001974E-4,0.0010009865133956601
0.06,0.8877587581,1.084148E-4,0.0010412242793942138,0.5216731429,2.450048E-4,0.0049497959553904845,0.6451361835,1.671826E-4,0.0012929911059245535,0.8801712048,8.5865E-5,9.266336924588918E-4,0.8794513667,8.07197E-5,8.984414282522819E-4,0.8727898866,1.013764E-4,0.0010068584806217802
0.07,0.8915375543,1.023319E-4,0.0010115923091838926,0.5252457738,2.574856E-4,0.00507430389314633,0.643098712,1.718922E-4,0.0013110766567977633,0.8845340163,8.34142E-5,9.133137467486187E-4,0.8835941792,7.7058E-5,8.778268622000583E-4,0.8761502188,1.040095E-4,0.0010198504792370301
0.08,0.8952702671,1.00781E-4,0.0010038974051166782,0.5288155854,2.634E-4,0.005132250968142536,0.6401430845,1.718447E-4,0.0013108954954533943,0.8886247998,7.90099E-5,8.888751318379877E-4,0.8876868063,7.54695E-5,8.687318343424512E-4,0.8793481696,1.001996E-4,0.0010009975024943868
0.09,0.8991358489,1.010742E-4,0.0010053566531336032,0.5323553085,2.612486E-4,0.005111248379799205,0.6377411604,1.896581E-4,0.001377164115129348,0.8928536969,7.59636E-5,8.715709953870654E-4,0.8918609285,7.6333E-5,8.736875871843436E-4,0.8825643075,9.9103E-5,9.955048970246205E-4
0.1,0.9025314897,1.033585E-4,0.0010166538250555102,0.5355546474,2.745621E-4,0.005239867364733576,0.6350264072,1.960715E-4,0.001400255333858793,0.896761477,7.23129E-5,8.503699195056232E-4,0.8957659531,7.31943E-5,8.555366736733148E-4,0.8859081656,1.007098E-4,0.0010035427245513766
0.11,0.9059942466,1.024454E-4,0.0010121531504668649,0.5391947448,2.782938E-4,0.005275355912163653,0.6334839761,2.0017E-4,0.001414814475470194,0.9004313898,7.15463E-5,8.458504595967303E-4,0.8993344307,7.59848E-5,8.71692606369929E-4,0.8890427327,1.015676E-4,0.0010078075213055318
0.12,0.9094596845,9.84365E-5,9.921517021101159E-4,0.541978395,2.607698E-4,0.005106562444541337,0.6318370759,2.070189E-4,0.0014388151375350484,0.9044555283,7.06419E-5,8.404873586199855E-4,0.9032418954,7.70414E-5,8.777323054325846E-4,0.8923025805,9.85327E-5,9.926363886136756E-4
0.13,0.9126229495,9.54861E-5,9.771698931096884E-4,0.5454812944,2.746561E-4,0.005240764257243403,0.6293400645,2.161816E-4,0.001470311531614984,0.9080117702,7.16208E-5,8.462907301867367E-4,0.9069020605,7.59675E-5,8.715933684924409E-4,0.8950147116,9.37316E-5,9.681508146977928E-4
0.14,0.9158971053,9.34366E-5,9.66626091102449E-4,0.5491921842,2.885501E-4,0.005371685955079653,0.6274659872,2.180399E-4,0.001476617418290872,0.9114285702,7.3078E-5,8.548567131396933E-4,0.9103826541,7.59253E-5,8.713512494970097E-4,0.8979421765,9.55556E-5,9.775254472390988E-4
0.15,0.9190017211,8.82112E-5,9.392081771364642E-4,0.552925992,2.852978E-4,0.005341327550338024,0.6258175552,2.137968E-4,0.0014621791955844537,0.9149526691,7.54199E-5,8.684463138271703E-4,0.9137736642,7.28558E-5,8.535560907169487E-4,0.9010886377,9.49572E-5,9.744598503786599E-4
0.16,0.9217762327,8.56442E-5,9.254415162504867E-4,0.5570744395,2.939485E-4,0.005421701762362072,0.6245102346,2.178014E-4,0.0014758096083167368,0.9182760113,7.41774E-5,8.612630260263122E-4,0.9171615165,6.96363E-5,8.344836726982739E-4,0.9036177611,9.19581E-5,9.589478609392692E-4
0.17,0.9246167427,8.03638E-5,8.964585880005836E-4,0.560969156,3.076244E-4,0.005546389816808769,0.6222026348,2.139983E-4,0.00146286807334086,0.9213788515,7.23274E-5,8.504551722460156E-4,0.920647577,7.04895E-5,8.395802522689537E-4,0.9061982405,9.26624E-5,9.626131102369217E-4
0.18,0.9276672661,7.6322E-5,8.73624633352334E-4,0.5649866164,2.86834E-4,0.005355688564507836,0.6206512034,2.189812E-4,0.0014798013380180463,0.9245941132,7.08632E-5,8.418028272701393E-4,0.9240900999,7.157E-5,8.459905436823748E-4,0.9089072275,9.34504E-5,9.666974707735611E-4
0.19,0.9302302492,7.10473E-5,8.428956044493292E-4,0.5684875786,2.334358E-4,0.004831519429744643,0.6190970659,2.149223E-4,0.001466022851117949,0.9275124139,7.08452E-5,8.416959070828372E-4,0.9271286702,7.33889E-5,8.566732165767762E-4,0.9114537221,9.43294E-5,9.71233236663573E-4
0.2,0.9327376616,6.91683E-5,8.316748162593359E-4,0.5727148056,2.523065E-4,0.005023012044580423,0.6183272421,2.221805E-4,0.0014905720378431899,0.9304753196,7.23806E-5,8.507678884396143E-4,0.9303610623,7.10361E-5,8.428291641845339E-4,0.9140310764,9.30843E-5,9.648020522366233E-4
0.21,0.9353379643,6.54697E-5,8.091334871329946E-4,0.5755092502,2.640344E-4,0.005138427775107869,0.6172685206,2.104789E-4,0.0014507890956303746,0.9336064839,7.31816E-5,8.554624480361485E-4,0.9332500011,6.64844E-5,8.153796661678533E-4,0.9164768517,8.90121E-5,9.434622408978538E-4
0.22,0.9376840121,6.57284E-5,8.107305347647885E-4,0.5795593083,2.738065E-4,0.005232652291142609,0.6167369902,2.274272E-4,0.00150806896394031,0.9364322549,6.74975E-5,8.215686216013852E-4,0.9360759485,6.18063E-5,7.861698289809907E-4,0.9191186118,8.27073E-5,9.094355392219945E-4
0.23,0.9398290586,6.40695E-5,8.004342571379612E-4,0.5827635288,2.740703E-4,0.00523517239448712,0.6155745506,2.313896E-4,0.001521149565295931,0.9392972445,6.54297E-5,8.088862713632862E-4,0.9384377962,5.93702E-5,7.705206032287521E-4,0.9216001892,7.83026E-5,8.848875634791122E-4
0.24,0.9419682395,5.97959E-5,7.732780871070898E-4,0.5872473538,2.771832E-4,0.00526481908521081,0.6143888414,2.375049E-4,0.0015411193983595171,0.9418816185,6.30277E-5,7.938998677415181E-4,0.9408950949,5.90674E-5,7.685531861881779E-4,0.9239509112,7.79314E-5,8.827876301806681E-4
0.25,0.9440126783,5.32785E-5,7.299212286267608E-4,0.5917601228,2.520402E-4,0.005020360544821458,0.6135543644,2.369929E-4,0.0015394573719333705,0.9439102858,5.77635E-5,7.600230259669769E-4,0.9430960512,5.14596E-5,7.173534693580286E-4,0.9262067252,7.79313E-5,8.827870637928493E-4
0.26,0.9461017793,4.83828E-5,6.95577457944117E-4,0.5972826064,2.321425E-4,0.004818116852049149,0.6124011874,2.29365E-4,0.0015144801088162235,0.9458695674,5.27433E-5,7.262458261497962E-4,0.9451432836,4.88037E-5,6.985964500339233E-4,0.9283794469,7.45038E-5,8.631558376098722E-4
0.27,0.9478707397,4.59937E-5,6.781865525060196E-4,0.6020541072,2.119049E-4,0.00460331293743973,0.6103707433,2.398503E-4,0.001548710108445089,0.9478957927,4.98812E-5,7.062662387513649E-4,0.94710922,4.469E-5,6.685057965343307E-4,0.9305711436,7.12402E-5,8.440390986204371E-4
0.28,0.949568311,4.50811E-5,6.714246048515053E-4,0.6070086241,1.980246E-4,0.004449995505615708,0.608125937,2.7067E-4,0.0016452051543804499,0.9498120892,4.85196E-5,6.965601194441152E-4,0.949172169,4.19817E-5,6.479328668928595E-4,0.9326053846,6.9775E-5,8.35314312100541E-4
0.29,0.9512615883,4.375E-5,6.614378277661477E-4,0.6114830017,1.643527E-4,0.004054043660347037,0.6061791897,2.583089E-4,0.0016071991164756157,0.9514984572,4.57659E-5,6.7650498889513E-4,0.9510298675,3.91011E-5,6.253087237517161E-4,0.9346137989,6.83512E-5,8.26747845476479E-4
0.3,0.9527899712,4.22996E-5,6.503814265490674E-4,0.6160397112,1.429427E-4,0.0037807763752964814,0.6045977056,2.639811E-4,0.0016247495191567224,0.9532915336,4.46293E-5,6.680516447101976E-4,0.9529310334,3.95179E-5,6.286326431231519E-4,0.9365569478,6.94352E-5,8.332778648206131E-4
0.31,0.9542395365,4.08627E-5,6.392393917774467E-4,0.6218865871,1.048618E-4,0.0032382371747603665,0.6031796515,2.631017E-4,0.001622040998248811,0.9545945954,4.46157E-5,6.679498484167804E-4,0.9544674093,3.81127E-5,6.173548412380031E-4,0.9384737688,6.71827E-5,8.196505352892781E-4
0.32,0.9553548217,4.06943E-5,6.379208414842707E-4,0.6265053749,8.99942E-5,0.002999903331775876,0.6017741978,2.638105E-4,0.0016242244303051225,0.9561827797,4.39328E-5,6.62818225458534E-4,0.9558171874,3.68605E-5,6.071284872249036E-4,0.9402258039,6.6221E-5,8.137628647216583E-4
0.33,0.9564683384,4.04879E-5,6.363010293878206E-4,0.6292030513,5.97266E-5,0.0024439026167177775,0.5997270763,2.671022E-4,0.0016343261608381602,0.9575000012,4.308E-5,6.563535632568776E-4,0.9572489095,3.53564E-5,5.946124788465173E-4,0.9419596058,6.51348E-5,8.070613359590459E-4
0.34,0.9574570644,3.99591E-5,6.321321064461131E-4,0.6284764528,6.69255E-5,0.0025869963277902037,0.5983379543,2.720121E-4,0.0016492789333523907,0.9585263145,4.08751E-5,6.393363746886297E-4,0.9585650963,3.4087E-5,5.838407317068586E-4,0.9439224344,7.07659E-5,8.412247024428135E-4
0.35,0.9586108184,4.11934E-5,6.418208472774938E-4,0.626490438,8.01678E-5,0.0028313918838620694,0.5970753789,2.764837E-4,0.0016627799012497114,0.9598144174,3.92908E-5,6.268237391803218E-4,0.9597750473,3.46712E-5,5.888225539158635E-4,0.9455005783,7.01322E-5,8.374496999820348E-4
0.36,0.9597085667,4.00972E-5,6.332234992480933E-4,0.6222285748,6.53388E-5,0.0025561455357627823,0.5961142838,2.9038E-4,0.0017040539897550196,0.9611885607,3.73873E-5,6.114515516375766E-4,0.9607257056,3.42682E-5,5.853904679784255E-4,0.9472342896,7.01627E-5,8.376317806769273E-4
0.37,0.9607312846,3.99261E-5,6.318710311448057E-4,0.6185142338,4.58146E-5,0.002140434535322209,0.5950667441,2.938071E-4,0.0017140802198263652,0.9623041224,3.65995E-5,6.049752061035229E-4,0.9616831118,3.4637E-5,5.885320721931813E-4,0.948868252,7.04141E-5,8.391310982200576E-4
0.38,0.9618101412,3.92454E-5,6.264614912346967E-4,0.6142688751,4.71884E-5,0.0021722891151962254,0.5938089609,2.79395E-4,0.0016715112922143242,0.9633608502,3.60368E-5,6.003065883363267E-4,0.9627122653,3.66556E-5,6.054386839309164E-4,0.9503832549,7.00182E-5,8.367687852686667E-4
0.39,0.9627517968,3.97085E-5,6.301468082915282E-4,0.6085731447,4.49241E-5,0.0021195306084130987,0.5916666687,2.812661E-4,0.0016770989833638323,0.9642446023,3.50387E-5,5.919349626437013E-4,0.963633092,3.48694E-5,5.905031752666534E-4,0.9517745817,6.7458E-5,8.213281926246049E-4
0.4,0.9638269323,4.02372E-5,6.343279908690772E-4,0.6034125566,4.64434E-5,0.002155073084607573,0.590067035,2.652302E-4,0.0016285889598053893,0.9649603897,3.4528E-5,5.876053097105232E-4,0.9643570977,3.35677E-5,5.793763888872242E-4,0.9531200475,6.67623E-5,8.170820032285622E-4
0.41,0.9646654284,4.2773E-5,6.540107032763302E-4,0.5975836337,4.45511E-5,0.0021107131496250265,0.5882899702,2.656647E-4,0.0016299223907904326,0.9658054519,3.45466E-5,5.877635579040265E-4,0.9651734841,3.20309E-5,5.659584790424117E-4,0.954578687,6.52258E-5,8.076249129391688E-4
0.42,0.9654413629,4.30937E-5,6.564579194434324E-4,0.5930643141,4.12749E-5,0.0020316225043053643,0.5868221939,2.856235E-4,0.0016900399403564402,0.9665258533,3.39894E-5,5.830042881488952E-4,0.9659394699,3.04708E-5,5.52003623176515E-4,0.9558196741,6.26706E-5,7.916476488943802E-4
0.43,0.9662347698,4.20129E-5,6.48173587860536E-4,0.5881334126,3.09449E-5,0.001759116255396442,0.5860166848,2.812614E-4,0.0016770849710136932,0.9672674829,3.44817E-5,5.872112056151518E-4,0.9665683126,2.98256E-5,5.461281900799482E-4,0.9571520233,6.16247E-5,7.850140126137876E-4
0.44,0.9669060075,4.26545E-5,6.531041264607046E-4,0.5827023506,2.74626E-5,0.0016571843590862184,0.58492167,2.558748E-4,0.0015996087021518733,0.9678720593,3.35398E-5,5.79135562713947E-4,0.9671018255,3.1951E-5,5.652521561214959E-4,0.9584791106,6.15341E-5,7.844367405979911E-4
0.45,0.9676396257,4.13956E-5,6.433941249343205E-4,0.5765292585,2.6078E-5,0.0016148684156921268,0.584441483,2.572925E-4,0.0016040339771962438,0.9684640944,3.34577E-5,5.784263133710292E-4,0.967732712,3.33702E-5,5.776694556578183E-4,0.9596010643,6.13122E-5,7.830210725133775E-4
0.46,0.968232913,3.92431E-5,6.264431338916565E-4,0.5708869457,3.441E-5,0.0018549932614432862,0.5834800303,2.512815E-4,0.0015851861089474636,0.9691266173,3.33193E-5,5.772287241640006E-4,0.9683683228,3.33108E-5,5.771550918080859E-4,0.9606161112,5.82769E-5,7.633930835421552E-4
0.47,0.9688482744,3.8137E-5,6.175516172758355E-4,0.5644137919,3.34206E-5,0.0018281301923003188,0.5812413812,2.688653E-4,0.0016397112550690137,0.9695379323,3.4822E-5,5.9010168615248E-4,0.9689448261,3.28465E-5,5.731186613608041E-4,0.9615999949,5.76119E-5,7.590250325252785E-4
0.48,0.9694163156,3.66508E-5,6.053990419549736E-4,0.5577355802,4.78549E-5,0.0021875762843841583,0.5805203915,3.156532E-4,0.0017766631644743468,0.9701265794,3.55717E-5,5.964201539183598E-4,0.9694936693,3.38862E-5,5.82118544628154E-4,0.9625808716,5.74095E-5,7.576905700878162E-4
0.49,0.9699211484,3.55132E-5,5.959295260347485E-4,0.5498924732,5.58916E-5,0.0023641404357609553,0.579139781,3.009498E-4,0.0017347904772623119,0.9707168448,3.68675E-5,6.071861329114821E-4,0.9700143373,3.61998E-5,6.01662696201119E-4,0.9633763409,5.77203E-5,7.597387708943121E-4
0.5,0.9705413187,3.47335E-5,5.893513383373283E-4,0.5411119282,5.89899E-5,0.002428783646190002,0.5785661995,3.100748E-4,0.0017608940910798696,0.9712655318,3.64008E-5,6.033307550589478E-4,0.9706071568,3.66635E-5,6.055039223654955E-4,0.9642136014,6.03639E-5,7.769420827835238E-4
0.51,0.9710074604,3.46568E-5,5.887002632919405E-4,0.5322388113,6.21024E-5,0.0024920353127514065,0.5767164111,3.148186E-4,0.0017743128247296191,0.9717089558,3.73651E-5,6.11269989448198E-4,0.9711791056,3.83967E-5,6.196507080605976E-4,0.9650970155,5.79628E-5,7.613330414476965E-4
0.52,0.9717593265,3.47411E-5,5.894158124787627E-4,0.5232292414,6.3935E-5,0.002528537126482425,0.5756283343,3.285442E-4,0.001812578825872133,0.9722848433,3.8845E-5,6.232575711533716E-4,0.9715765429,4.154E-5,6.445153217728807E-4,0.9657654196,5.70843E-5,7.555415276475543E-4
0.53,0.9724124509,3.25975E-5,5.709422037299398E-4,0.5138521314,5.58576E-5,0.0023634212489524586,0.5740856051,3.446666E-4,0.001856519862538508,0.9728093374,3.99803E-5,6.322997706784338E-4,0.9721945518,4.06659E-5,6.376982044823397E-4,0.9666536939,5.74092E-5,7.576885903852585E-4
0.54,0.9731081092,3.13525E-5,5.59933031710043E-4,0.5037360847,5.75788E-5,0.002399558292686385,0.573926872,3.759018E-4,0.0019388187125154326,0.9731081086,4.13477E-5,6.430217725707271E-4,0.9727186006,4.35923E-5,6.60244651625441E-4,0.9671701103,5.58804E-5,7.475319391169852E-4
0.55,0.973891145,3.32623E-5,5.767347743980763E-4,0.4931762785,6.06309E-5,0.0024623342583816685,0.5715678334,3.840963E-4,0.0019598374932631533,0.9736555654,4.13177E-5,6.427884566480639E-4,0.9730706757,4.49988E-5,6.708114489183977E-4,0.9677579194,5.70947E-5,7.556103493203359E-4
0.56,0.9744804662,3.24484E-5,5.696349708365876E-4,0.4824605137,6.77473E-5,0.00260283115088167,0.5714879394,4.024987E-4,0.002006237024880161,0.9740980881,4.26696E-5,6.532197180122474E-4,0.9733998346,4.393E-5,6.627971031922213E-4,0.9685536182,5.93976E-5,7.706983845837489E-4
0.57,0.9752125823,3.26975E-5,5.718172785077416E-4,0.4710884392,6.42736E-5,0.002535223855993786,0.5699829996,4.213216E-4,0.0020526119945084606,0.9746258456,4.30885E-5,6.564183117494514E-4,0.9736479539,4.58753E-5,6.773130738439942E-4,0.9692942137,5.94077E-5,7.707639067833936E-4
0.58,0.9756657934,3.09552E-5,5.563739749485053E-4,0.459442991,6.97621E-5,0.0026412515972546046,0.5697128057,4.131023E-4,0.0020324918204017452,0.9751087904,4.36725E-5,6.608517231573207E-4,0.9741601396,4.74475E-5,6.888214572732183E-4,0.9698085302,5.82356E-5,7.631225327560443E-4
0.59,0.9761552149,2.92724E-5,5.410397397603988E-4,0.4462979466,7.00369E-5,0.00264644856364147,0.5697591424,4.475865E-4,0.002115624021417794,0.9753969634,4.36498E-5,6.606799527759261E-4,0.9746654785,4.71193E-5,6.864349932804999E-4,0.9703835875,6.06073E-5,7.785069042725312E-4
0.6,0.9767184579,2.71162E-5,5.207321768433366E-4,0.4340036571,5.00951E-5,0.0022381934679557977,0.5689213872,4.311735E-4,0.002076471767205131,0.9757495391,4.27129E-5,6.53551069159863E-4,0.9750822622,4.68005E-5,6.841089094581359E-4,0.9708500874,6.27057E-5,7.918693073986388E-4
0.61,0.9771227717,2.58733E-5,5.086580383715566E-4,0.4323336452,2.20663E-5,0.0014854729886470503,0.5681349635,4.705656E-4,0.0021692524057840756,0.9759700048,4.32351E-5,6.575340295376354E-4,0.9754170543,4.69319E-5,6.850686097027071E-4,0.9714245534,6.48653E-5,8.05389967655421E-4
0.62,0.9774109727,2.5946E-5,5.093721625687843E-4,0.4360924006,5.97899E-5,0.0024451973335499937,0.5664099991,5.167416E-4,0.0022731951082122274,0.9763811362,4.29749E-5,6.555524387873178E-4,0.9759576511,4.39211E-5,6.627299600893263E-4,0.9718190587,6.72778E-5,8.20230455420914E-4
0.63,0.9777964455,2.53763E-5,5.037489454083253E-4,0.4404150188,1.113235E-4,0.003336517645689889,0.5660079002,5.363394E-4,0.0023159002569195417,0.9767292464,4.2398E-5,6.51137466284962E-4,0.976353752,4.5394E-5,6.737506957324794E-4,0.9723616594,6.27369E-5,7.920662851049778E-4
0.64,0.9780507648,2.67517E-5,5.172204558986429E-4,0.4430456907,2.409979E-4,0.004909153694884689,0.5630456805,5.99678E-4,0.0024488323748268273,0.9772081238,4.5254E-5,6.727109334625088E-4,0.9765888327,4.518E-5,6.721606950722424E-4,0.9726294416,6.31306E-5,7.945476700614004E-4
0.65,0.9782654148,2.8058E-5,5.296980271815254E-4,0.4463949829,3.680373E-4,0.006066607783597024,0.5609195411,5.752527E-4,0.0023984426197013763,0.9775339621,4.54069E-5,6.738464216718822E-4,0.9769696981,4.72028E-5,6.870429389783437E-4,0.9731138992,5.85614E-5,7.652542061302245E-4
0.66,0.9784623843,2.90675E-5,5.391428382163672E-4,0.4507526845,5.138165E-4,0.007168099469175912,0.5590322495,5.399338E-4,0.002323647563637825,0.9779355007,4.4671E-5,6.683636734592927E-4,0.9775268966,4.58161E-5,6.768759118184071E-4,0.9733548492,5.71232E-5,7.557989150561147E-4
0.67,0.9784163952,3.01143E-5,5.487649770165731E-4,0.454263562,6.973462E-4,0.00835072571696616,0.5596899211,5.222195E-4,0.0022852122439721,0.97825028,4.64666E-5,6.81664140174617E-4,0.9778848296,4.81002E-5,6.935430772489911E-4,0.9736655587,5.95743E-5,7.71843896134445E-4
0.68,0.9786285841,3.13074E-5,5.595301600450149E-4,0.4559999973,0.0010335782,0.010166504807454723,0.5590857148,5.250031E-4,0.0022912946122225315,0.9786857224,4.54735E-5,6.743404184831279E-4,0.9782285815,4.95107E-5,7.036384014534738E-4,0.9741600037,5.77306E-5,7.598065543281395E-4
0.69,0.9786910409,3.3663E-5,5.801982419828589E-4,0.4579009503,0.00128742,0.011346453190314583,0.5586084962,5.710966E-4,0.0023897627497306085,0.9790448076,4.23045E-5,6.504190956606364E-4,0.9786084908,5.2788E-5,7.265535080088733E-4,0.9746698105,5.95994E-5,7.720064766567699E-4
0.7,0.9786845356,3.40926E-5,5.838886880219551E-4,0.4588306963,0.0018307662,0.013530580918792806,0.5579780698,5.157775E-4,0.0022710735346967523,0.9793666244,4.30637E-5,6.562293806284507E-4,0.979196105,5.25305E-5,7.247792767456862E-4,0.9749086529,6.00629E-5,7.750025806408647E-4
0.71,0.9786759138,3.6112E-5,6.009326085344346E-4,0.4596469045,0.0025408855,0.01594015526900538,0.5572509408,5.097326E-4,0.0022577258469530796,0.9797099584,4.41112E-5,6.641626306861897E-4,0.9794829714,4.93721E-5,7.02652830350807E-4,0.9752206779,6.1757E-5,7.858562209463E-4
0.72,0.9785509121,3.8054E-5,6.16879242639919E-4,0.4580939919,0.0034193464,0.018491474792455036,0.5570496142,5.03351E-4,0.002243548528559166,0.9801044381,4.46599E-5,6.68280629675887E-4,0.9800522226,4.76539E-5,6.903180426441135E-4,0.9755221921,6.07819E-5,7.796274751443794E-4
0.73,0.9784979695,3.75428E-5,6.12721796576554E-4,0.4566982388,0.0046238223,0.021503074896395632,0.5579161048,5.204588E-4,0.002281356613947061,0.9804600811,4.69914E-5,6.855027352243024E-4,0.9801623797,4.95032E-5,7.035851050157329E-4,0.9756292289,6.31634E-5,7.947540500054089E-4
0.74,0.9784247553,3.89725E-5,6.242795848015535E-4,0.4535865009,0.0063302136,0.025159915739127584,0.5590717256,5.157497E-4,0.002271012329336853,0.980689168,5.07469E-5,7.123685843718826E-4,0.9804641372,4.90701E-5,7.005005353317012E-4,0.9758790427,6.40354E-5,8.002212194137318E-4
0.75,0.978479535,4.08086E-5,6.388160924710648E-4,0.4494152039,0.0085022358,0.02915859358748292,0.5574561298,4.930527E-4,0.00222047900237764,0.9810380149,5.25697E-5,7.250496534720915E-4,0.9807309955,5.29982E-5,7.279986263723304E-4,0.9763888907,6.31886E-5,7.949125738092209E-4
0.76,0.9784474921,4.04706E-5,6.361650729173993E-4,0.4442922443,0.0109206286,0.033046374385097076,0.5544901133,5.457364E-4,0.0023361001690852213,0.9814611882,5.58057E-5,7.470321278231612E-4,0.9811719936,5.53505E-5,7.439791663749731E-4,0.9764535803,6.49824E-5,8.061166168737622E-4
0.77,0.9785532612,3.83214E-5,6.190428095051262E-4,0.4399046093,0.0141834825,0.03766096453889624,0.551828295,6.124807E-4,0.0024748347419575314,0.9817488062,5.62432E-5,7.499546652965098E-4,0.9817329085,5.66013E-5,7.523383547314333E-4,0.9764069957,6.6672E-5,8.16529240137792E-4
0.78,0.978687712,4.01391E-5,6.335542597126154E-4,0.4337209284,0.0173743777,0.04168258353317366,0.55,6.269551E-4,0.002503907146840713,0.9820099664,5.25143E-5,7.246675099657773E-4,0.981993354,5.42238E-5,7.363681144644979E-4,0.9768106306,6.69446E-5,8.181967978426706E-4
0.79,0.979060868,3.93452E-5,6.272575228723845E-4,0.4271304309,0.0209805976,0.045804582303520684,0.5473043442,6.526696E-4,0.0025547399084838362,0.9822782612,5.43626E-5,7.373099755191165E-4,0.9822956526,5.49543E-5,7.413116753431043E-4,0.9769565201,6.94354E-5,8.33279064899629E-4
0.8,0.9793967074,3.61124E-5,6.00935936685434E-4,0.4193784282,0.0253239576,0.050322914859932344,0.5429615974,6.691717E-4,0.0025868353252574854,0.9826325375,5.52636E-5,7.433949152368477E-4,0.9825594133,5.67436E-5,7.532834791763324E-4,0.976983543,7.60993E-5,8.723491273567024E-4
0.81,0.9797884607,3.66457E-5,6.053569195111261E-4,0.4142307654,0.0298711343,0.054654491398237345,0.5396153897,7.948721E-4,0.002819347619574429,0.9829999989,5.75817E-5,7.588260670272207E-4,0.9829999983,5.78059E-5,7.603019137158607E-4,0.977230767,7.64838E-5,8.74550170087457E-4
0.82,0.9799999982,3.75715E-5,6.129559527404885E-4,0.4054766729,0.0317772673,0.05637132897138403,0.5359026372,8.757266E-4,0.0029592678148488015,0.9833468574,5.91223E-5,7.689102678466455E-4,0.9833874243,5.89061E-5,7.675030944563025E-4,0.9772413784,7.88452E-5,8.879481966871716E-4
0.83,0.980344103,3.37303E-5,5.807779265777927E-4,0.3976344079,0.03437515,0.058630324918083135,0.5322580695,9.41663E-4,0.0030686527988679334,0.9838064653,5.9838E-5,7.735502569322823E-4,0.9839354968,5.88103E-5,7.668787387846921E-4,0.9772903341,8.0754E-5,8.986322941003178E-4
0.84,0.9803424674,3.495E-5,5.91185250154298E-4,0.3894977152,0.0361835644,0.06015277582954921,0.5326483995,9.950787E-4,0.0031544868045373085,0.984269405,6.28557E-5,7.928158676514995E-4,0.9844063944,5.98187E-5,7.734254973816159E-4,0.9775570804,8.57236E-5,9.258704012981515E-4
0.85,0.980632605,3.12046E-5,5.586107768383993E-4,0.3824817538,0.0368769379,0.06072638462810049,0.5318734765,8.672031E-4,0.002944831234553179,0.9848418564,5.54746E-5,7.448127281404366E-4,0.984890517,6.0311E-5,7.766015709487073E-4,0.9776885647,9.04201E-5,9.508948417148975E-4
0.86,0.9807571822,3.16281E-5,5.623886556466089E-4,0.3780678868,0.0366198799,0.06051436184906852,0.5305482984,8.132094E-4,0.002851682661166912,0.9855091453,6.24388E-5,7.901822574571008E-4,0.9852480459,6.5331E-5,8.082759429798712E-4,0.9777545738,9.61947E-5,9.80788968127191E-4
0.87,0.9806741619,3.33597E-5,5.775785660843034E-4,0.372752814,0.0351966141,0.059326734361500134,0.5289325774,5.08581E-4,0.0022551740509326548,0.9860112393,6.20043E-5,7.874280919550686E-4,0.9857584304,6.5555E-5,8.096604226464327E-4,0.9780337131,9.8093E-5,9.904191032083338E-4
0.88,0.9815805489,2.90822E-5,5.392791484936164E-4,0.3677811533,0.034823526,0.05901146159857422,0.5243161082,4.809226E-4,0.0021929947560356817,0.9866869313,6.36029E-5,7.975142631953362E-4,0.9861094242,6.53713E-5,8.085252005967409E-4,0.9782978785,9.87359E-5,9.936593983855837E-4
0.89,0.9818936837,2.81788E-5,5.308370748167464E-4,0.3601328924,0.0316140731,0.056226393357568294,0.5275747567,7.402419E-4,0.0027207386864599842,0.9867441785,6.14293E-5,7.83768460707625E-4,0.9866112888,5.96366E-5,7.722473696944522E-4,0.9789700949,1.052578E-4,0.0010259522406038206
0.9,0.9824817485,3.14833E-5,5.610998128675503E-4,0.3554744527,0.0308197326,0.05551552269410782,0.5299270123,7.482787E-4,0.0027354683328454014,0.9873722649,6.1465E-5,7.839961734600494E-4,0.9874087608,5.76857E-5,7.595110269113938E-4,0.979452557,1.083494E-4,0.0010409101786417502
0.91,0.9825910807,4.05637E-5,6.368963808972383E-4,0.3518218666,0.0298952258,0.05467652677337872,0.533603242,9.7909E-4,0.0031290413867509008,0.9876113272,5.1597E-5,7.18310517812457E-4,0.987530356,6.38025E-5,7.987646712267638E-4,0.979838044,1.284726E-4,0.0011334575422132051
0.92,0.9831050253,5.15991E-5,7.183251352973805E-4,0.3515981734,0.0273416606,0.05228925377168812,0.5342465699,6.023414E-4,0.00245426445192852,0.9883561641,5.23889E-5,7.238017684421612E-4,0.9883105016,5.82628E-5,7.633007271056408E-4,0.9803652954,1.387912E-4,0.0011780967702188136
0.93,0.9834895843,6.08598E-5,7.801269127520214E-4,0.3567708343,0.026061258,0.0510502282071295,0.5411458284,9.853031E-4,0.0031389538066049967,0.9890104198,5.96761E-5,7.725030744275391E-4,0.9896354157,5.56208E-5,7.457935371133219E-4,0.9808854198,1.523783E-4,0.0012344160562792433
0.94,0.9842424387,6.75255E-5,8.217390096618268E-4,0.3581818193,0.0261969191,0.051182925961691564,0.5399999976,8.444036E-4,0.0029058623504908143,0.9900000089,6.92878E-5,8.323929360584459E-4,0.9903030396,6.67834E-5,8.172111110355757E-4,0.9812727356,1.729658E-4,0.0013151646284781232
0.95,0.9847445399,6.68361E-5,8.175334855527326E-4,0.3620437995,0.0246411053,0.04963980791663078,0.5437956214,0.0010330272,0.0032140740501737045,0.9902919787,9.04726E-5,9.511708574173202E-4,0.9910948968,7.59688E-5,8.716008260666118E-4,0.981386866,1.952232E-4,0.001397222960017477
0.96,0.9852727407,7.81032E-5,8.83760148456582E-4,0.3709090933,0.0272874209,0.052237362969430226,0.5345454574,0.0016492194,0.0040610582364698986,0.99172728,8.53075E-5,9.236205931008684E-4,0.992090916,8.29033E-5,9.105124930499307E-4,0.980272733,2.605477E-4,0.0016141490017963025
0.97,0.9843373597,1.187663E-4,0.0010897995228481246,0.3855421692,0.0311285292,0.05579294686606901,0.5253012031,0.002328994,0.0048259651884364025,0.9916867518,1.193381E-4,0.0010924197911059649,0.9927710891,8.7975E-5,9.379498920518089E-4,0.9819277179,3.328392E-4,0.0018243881166023857
0.98,0.9829090917,1.924704E-4,0.0013873370174546631,0.4163636327,0.033384756,0.057779543092689824,0.5363636345,0.0035445363,0.005953600843187256,0.9925454557,1.475583E-4,0.0012147357737384702,0.9930909115,1.387762E-4,0.0011780331064957386,0.9834545463,4.213709E-4,0.0020527320818850177
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.4000000067,0.0404761931,0.06362090309010082,0.6571428597,0.0085600895,0.009252075172630192,0.9935714298,2.674706E-4,0.0016354528424873645,0.9957142872,1.618222E-4,0.001272093550019023,0.9889285707,8.167132E-4,0.0028578194484606616
1.0,1.0,0.0,0.0,0.6,0.2666666667,0.16329931619575141,0.8,0.1777777778,0.042163702138213625,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01

==> tables/acc_rej_sample_aleatoric_entropy_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.8103747129,2.229424E-4,0.00472167766794812,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.8129366964,8.63654E-5,9.293298660863106E-4,0.8157290518,2.34027E-4,0.004837633719082088,0.6435845077,1.258763E-4,0.001121946077135617,0.7602011606,0.0084939301,0.009216252003933051,0.7786725754,0.0067733073,0.008230010510321357,0.8509001017,4.83717E-5,6.954976635474774E-4
0.02,0.8159230745,8.61745E-5,9.283022137213721E-4,0.8212399542,2.344837E-4,0.004842351701394685,0.6468886316,1.283467E-4,0.0011329020257727497,0.7650872567,0.0085513525,0.009247352323773547,0.7833949468,0.006842889,0.00827217565093972,0.8544431663,4.89855E-5,6.998964209081227E-4
0.03,0.8190871137,8.65111E-5,9.301134339423338E-4,0.8267254353,2.412424E-4,0.004911643309524827,0.6497970164,1.256115E-4,0.0011207653634905035,0.7695812571,0.0085664918,0.009255534452423587,0.7876360068,0.0068724731,0.008290038057813727,0.8575443721,5.09559E-5,7.138340143198557E-4
0.04,0.8227437896,8.34168E-5,9.133279805195941E-4,0.8314814866,2.541102E-4,0.005040934437185233,0.6527894914,1.17762E-4,0.0010851820123831762,0.773752932,0.0085470798,0.009245041806287303,0.7915787631,0.006868605,0.008287704748601991,0.8604571044,5.30623E-5,7.284387414189336E-4
0.05,0.82617553,8.09373E-5,8.996515992316137E-4,0.8346085429,2.39929E-4,0.004898254791249635,0.6556674182,1.089247E-4,0.0010436699669914814,0.7776394665,0.0084935402,0.009216040473001407,0.7952516881,0.0068482907,0.008275439988302736,0.8631386948,5.61121E-5,7.490801025257579E-4
0.06,0.8293547988,7.83756E-5,8.852999491697715E-4,0.8374670804,2.411191E-4,0.004910387968378873,0.658678484,1.14555E-4,0.0010703036952192588,0.7813430691,0.008442222,0.009188156507156372,0.7986832678,0.0068116945,0.0082532990373547,0.865640415,5.70011E-5,7.549907284198926E-4
0.07,0.8328578341,7.5827E-5,8.707870003623159E-4,0.8406896591,2.439881E-4,0.004939515158393585,0.6611978233,1.138201E-4,0.0010668650336382761,0.7850647318,0.0083593316,0.00914293803982068,0.8021149436,0.0067710304,0.008228627102986257,0.8682298863,5.7229E-5,7.564985128868396E-4
0.08,0.8360205466,7.09302E-5,8.422006886722428E-4,0.8444172621,2.391471E-4,0.004890266863883811,0.6638742805,1.111563E-4,0.0010543068813206142,0.7886082917,0.0082978605,0.009109259300294398,0.8055093539,0.0067296252,0.008203429282927964,0.8707692289,5.78648E-5,7.606891612215859E-4
0.09,0.8390356064,6.79311E-5,8.242032516315379E-4,0.8484174132,2.415557E-4,0.004914831634959635,0.6663575649,1.188205E-4,0.0010900481640734963,0.7921661699,0.0082327697,0.009073461136743795,0.8088476759,0.0066743129,0.008169646809991236,0.8732776976,5.88982E-5,7.674516271401084E-4
0.1,0.8420252508,6.78663E-5,8.238100509219343E-4,0.8519814909,2.454641E-4,0.0049544333682067015,0.6686085761,1.160456E-4,0.0010772446333122297,0.7957244658,0.0081669035,0.009037092176137188,0.8121902713,0.0066372798,0.00814695022692541,0.8757044637,5.84843E-5,7.647502860411364E-4
0.11,0.8448786336,6.77225E-5,8.229368140993572E-4,0.8554740906,2.48848E-4,0.004988466698295179,0.6707458794,1.130721E-4,0.0010633536570680518,0.7992907742,0.0081113154,0.009006284139421762,0.8154601765,0.00659727,0.008122358032000314,0.8782237697,5.93362E-5,7.702999415812E-4
0.12,0.8477215195,6.63367E-5,8.144734495365702E-4,0.8592507362,2.328152E-4,0.0048250927452226245,0.6728551328,1.085722E-4,0.0010419798462542355,0.8027899244,0.0080623529,0.008979060585606938,0.8187124398,0.0065509803,0.008093812636823267,0.880678941,5.82453E-5,7.631860847788041E-4
0.13,0.8503414387,6.49981E-5,8.062139914439589E-4,0.8634505987,2.224825E-4,0.004716805062751693,0.6747025371,1.010893E-4,0.0010054317480565251,0.8063360092,0.0080015404,0.008945132978329612,0.8220046547,0.0065032665,0.008064283291154894,0.8831350249,5.80401E-5,7.618405344952446E-4
0.14,0.8528993839,6.16145E-5,7.849490429320874E-4,0.8674735069,2.201987E-4,0.00469253343088784,0.6767107069,1.074428E-4,0.0010365461880688192,0.8098128992,0.0079418158,0.008911686596823298,0.8252256969,0.0064427817,0.008026694026808298,0.8855789614,5.7607E-5,7.589927535885965E-4
0.15,0.8555030435,5.81599E-5,7.626263829687509E-4,0.8705586433,2.127978E-4,0.004613001192282525,0.6785279214,9.9248E-5,9.962329044957308E-4,0.8132128644,0.0078788049,0.008876263234041675,0.8283333322,0.0063958578,0.007997410705972277,0.8880010581,5.57283E-5,7.465138980621861E-4
0.16,0.8581114382,5.44654E-5,7.380067750366524E-4,0.8738280237,2.163093E-4,0.004650906363280172,0.6800830424,9.58368E-5,9.789627163482785E-4,0.8165738016,0.0078339068,0.008850935995701246,0.8314170897,0.0063410468,0.007963069006356783,0.8903321707,5.48675E-5,7.407259952236049E-4
0.17,0.860604583,5.26569E-5,7.256507424374345E-4,0.8767927349,2.027455E-4,0.0045027269515261524,0.6821065485,9.38273E-5,9.686449297859355E-4,0.8199037567,0.0077732894,0.008816625998645968,0.834546563,0.0062837276,0.007926996656994374,0.8927002847,5.49998E-5,7.416185003086155E-4
0.18,0.8626962107,5.64806E-5,7.515357609588515E-4,0.8795279801,1.961952E-4,0.0044293927349017045,0.6836443484,8.13171E-5,9.017599458836038E-4,0.8232381997,0.0077144776,0.008783209891605689,0.8375919345,0.0062267005,0.00789094449353181,0.8950068641,5.2807E-5,7.266842505517784E-4
0.19,0.8647242665,5.67289E-5,7.531859000273439E-4,0.8821086287,1.781831E-4,0.004221174007311236,0.6852479517,7.69008E-5,8.769310121098466E-4,0.8265009052,0.007655508,0.008749575989726588,0.8405723011,0.0061621385,0.00784992898057046,0.8973468554,5.20163E-5,7.212232664022979E-4
0.2,0.8667496508,5.42974E-5,7.368676950443682E-4,0.8845006943,1.644366E-4,0.004055078297641119,0.6866666615,6.85753E-5,8.281020468517149E-4,0.8298677927,0.0075891501,0.008711572820105448,0.8435021093,0.0060960403,0.0078077143262289,0.8996765137,5.07429E-5,7.123405084648773E-4
0.21,0.8688676828,5.35172E-5,7.315545092472604E-4,0.8866827965,1.579725E-4,0.003974575449025971,0.6881213546,6.63138E-5,8.143328557782745E-4,0.8330864567,0.0075274741,0.00867610171678502,0.8465161642,0.0060451651,0.007775065980427433,0.9020111096,4.89804E-5,6.998599859971993E-4
0.22,0.8711180049,5.34082E-5,7.308091406105975E-4,0.8890074968,1.496794E-4,0.003868842204070877,0.6898441911,6.13911E-5,7.835247283908786E-4,0.8362435091,0.0074537285,0.00863349784270547,0.8494388351,0.0059814957,0.007734012994558517,0.9042123497,4.67838E-5,6.839868419787036E-4
0.23,0.8729343879,5.51302E-5,7.424971380416224E-4,0.8907642901,1.420285E-4,0.003768666873046754,0.6912757576,5.18518E-5,7.200819397818557E-4,0.8395265207,0.0073680707,0.008583746676131583,0.8524579877,0.0059093145,0.007687206579766151,0.9064547676,4.51511E-5,6.719456823285644E-4
0.24,0.8747135466,5.74642E-5,7.580514494412632E-4,0.8925092518,1.398856E-4,0.003740128340043962,0.6925388575,4.59662E-5,6.779837756170866E-4,0.842694301,0.0072772498,0.008530679808784292,0.8552553657,0.0058384689,0.007640987436189121,0.9086735773,4.32752E-5,6.578388860503763E-4
0.25,0.876579659,5.71719E-5,7.561210220592997E-4,0.8939993978,1.264663E-4,0.0035562100612871565,0.6942244172,3.73678E-5,6.112920742165728E-4,0.8459450942,0.0071678319,0.008466304920093535,0.8581908217,0.0057925624,0.007610888515804184,0.910999102,4.18866E-5,6.471985784904043E-4
0.26,0.8784552228,5.94573E-5,7.710855983611677E-4,0.8955450714,1.222669E-4,0.0034966684143624485,0.6956971228,3.85511E-5,6.208953212901512E-4,0.8491014117,0.0070703884,0.008408560162120503,0.8612437299,0.0057157641,0.007560267257180794,0.913233999,3.89789E-5,6.243308417818233E-4
0.27,0.8804654747,5.97316E-5,7.728622128167479E-4,0.8968403161,1.167808E-4,0.0034173205878290087,0.6971639991,3.48943E-5,5.907139747796729E-4,0.8523042551,0.0069739874,0.008351040294478288,0.8641661534,0.0056529548,0.007518613436000019,0.9153791618,3.60898E-5,6.007478672454859E-4
0.28,0.8823488081,5.90677E-5,7.685551379048871E-4,0.898093462,1.037621E-4,0.003221212504632378,0.6984685063,2.93074E-5,5.41363094420002E-4,0.8555164862,0.0068746387,0.00829134410092839,0.8670651689,0.0055783608,0.007468842480598985,0.917599622,3.46739E-5,5.888454805804321E-4
0.29,0.884155308,5.81532E-5,7.62582454558194E-4,0.8993185401,1.00942E-4,0.0031771370760481834,0.6995879591,2.39334E-5,4.89217742932531E-4,0.8585657704,0.0067636286,0.008224128282073426,0.8700142631,0.0054944424,0.007412450606918065,0.9197844702,3.3514E-5,5.789127740860448E-4
0.3,0.8858543658,5.56517E-5,7.460006702409858E-4,0.8999035597,1.019216E-4,0.003192516248979792,0.7005465388,2.47508E-5,4.97501758790861E-4,0.8616605049,0.0066564879,0.008158730232088815,0.8729529011,0.0053829581,0.007336864521033491,0.9219884259,3.11834E-5,5.584209881442494E-4
0.31,0.8875982416,5.1914E-5,7.20513705629532E-4,0.9003424048,1.02172E-4,0.0031964355147570235,0.7013533354,2.55415E-5,5.053859910998721E-4,0.8646111232,0.0065771025,0.008109933723526969,0.8758927119,0.005278285,0.0072651806584557825,0.924058373,2.95526E-5,5.436230311530225E-4
0.32,0.8891727328,4.87901E-5,6.9849910522491E-4,0.9011747181,1.05162E-4,0.003242869100040888,0.7024652541,2.25207E-5,4.7455979602153406E-4,0.8677068186,0.0064794573,0.008049507624693576,0.8787607527,0.0051649921,0.007186787947337809,0.9262342799,2.80112E-5,5.292560816844716E-4
0.33,0.8907774895,4.68324E-5,6.843420197532809E-4,0.9017968118,1.000495E-4,0.0031630602270585994,0.7033417404,2.2523E-5,4.745840283869654E-4,0.8708967268,0.0063678364,0.007979872430058014,0.8815684301,0.0050455609,0.007103211175236169,0.9282921958,2.68064E-5,5.177489739246231E-4
0.34,0.8925281292,4.62811E-5,6.803021387589488E-4,0.9024889231,9.44559E-5,0.003073367859531299,0.7042277575,2.25904E-5,4.752935934767057E-4,0.8739890909,0.0062581203,0.007910828212014213,0.884606207,0.0049176342,0.007012584544944895,0.93041255,2.4937E-5,4.993696025991169E-4
0.35,0.8941924912,4.56056E-5,6.753191837938561E-4,0.9026657343,9.05839E-5,0.0030097159334395666,0.7040851593,2.18818E-5,4.677798627559763E-4,0.8771005738,0.0061372212,0.007834041868665242,0.8875887126,0.0047927996,0.0069230048389409635,0.9324614859,2.39425E-5,4.893107397145499E-4
0.36,0.8961093509,4.62895E-5,6.803638732325519E-4,0.9030063272,9.12633E-5,0.0030209816285439407,0.7040436029,2.27707E-5,4.7718654633172546E-4,0.8801301003,0.0060055109,0.007749523146620056,0.8907260895,0.0046754,0.0068376896683017135,0.9343108332,2.29215E-5,4.787640337368713E-4
0.37,0.8978656888,4.61477E-5,6.793209845132122E-4,0.9032862961,9.24169E-5,0.0030400148025955397,0.7040364325,1.9809E-5,4.4507302771567723E-4,0.8832362956,0.0058472528,0.007646733158676325,0.8938096088,0.0045575897,0.006750992297433023,0.9363029122,2.21022E-5,4.7012976931906793E-4
0.38,0.8996370232,4.79816E-5,6.926875197374355E-4,0.9032667756,9.45317E-5,0.0030746007870941557,0.7037023604,1.91276E-5,4.3735111752458115E-4,0.8863629764,0.005691945,0.007544497995228046,0.8968257719,0.0044344202,0.006659144239314838,0.9383684206,2.18589E-5,4.6753502542590323E-4
0.39,0.9015879768,5.00068E-5,7.071548628129485E-4,0.9034857929,9.32339E-5,0.003053422669726548,0.7035964489,1.6074E-5,4.0092393293491473E-4,0.8894171906,0.005521748,0.007430846519744571,0.8997251952,0.004302061,0.006559009833808758,0.9402840239,2.05391E-5,4.532008384811308E-4
0.4,0.9035570985,4.99594E-5,7.068196375313861E-4,0.903693974,9.24272E-5,0.0030401842049454834,0.7030376911,1.18222E-5,3.438342623997789E-4,0.8925614089,0.0053368914,0.00730540306896204,0.9024807793,0.0041990522,0.006480009413573409,0.9421976376,1.8968E-5,4.355226744958292E-4
0.41,0.9057227331,4.9099E-5,7.007067860382116E-4,0.9040427208,9.30746E-5,0.003050813006396819,0.7021929801,1.00208E-5,3.165564720551453E-4,0.8957742178,0.0051579817,0.007181909008056284,0.9053794819,0.0040650799,0.006375797910850061,0.9439931351,1.73979E-5,4.1710789970941575E-4
0.42,0.9079631466,4.8699E-5,6.978466880339835E-4,0.9035111427,9.50821E-5,0.0030835385517291656,0.7015519023,9.2175E-6,3.036033596652053E-4,0.8989776939,0.0049545766,0.007038875336301958,0.9081454879,0.0039337607,0.006271969945718809,0.9458622718,1.68104E-5,4.100048780197621E-4
0.43,0.9101184326,4.52557E-5,6.727235687858721E-4,0.9033951819,9.81751E-5,0.003133290602545509,0.7004342675,1.18124E-5,3.4369172233267417E-4,0.9024101841,0.0047315458,0.006878623263415434,0.9109099895,0.0037918512,0.0061578009061677205,0.947887882,1.54103E-5,3.925595496227292E-4
0.44,0.9124231464,4.05E-5,6.363961030678928E-4,0.9031746089,1.038551E-4,0.0032226557371211714,0.6993771315,8.4311E-6,2.9036356520748257E-4,0.9056821388,0.004504559,0.006711601150247234,0.9136226636,0.003659818,0.006049642964671552,0.949624275,1.55815E-5,3.947340877096884E-4
0.45,0.9147749561,3.62635E-5,6.021918299014028E-4,0.9029664397,1.043098E-4,0.0032297027727021567,0.6978314281,7.3849E-6,2.717517249255283E-4,0.9089013922,0.0042705107,0.006534914460036948,0.9164525348,0.003512738,0.005926835580645038,0.9513522911,1.45722E-5,3.8173551053052423E-4
0.46,0.9170327145,3.26522E-5,5.714210356645964E-4,0.9030631304,1.061671E-4,0.00325832932651075,0.6957282722,9.5024E-6,3.082596308308955E-4,0.9120816839,0.0040665565,0.006376955778425941,0.9192810988,0.0033656224,0.0058013984520975635,0.9530777234,1.35933E-5,3.6869092747177817E-4
0.47,0.9191976255,2.94155E-5,5.423605811634912E-4,0.9031628013,1.07517E-4,0.0032789784994720532,0.6946295917,1.0866E-5,3.296361630646735E-4,0.9152239442,0.0038350646,0.006192789839805643,0.9220314139,0.0032270529,0.005680715535916228,0.9547569489,1.30869E-5,3.617582065413306E-4
0.48,0.9213262665,2.95421E-5,5.435264482985166E-4,0.9029857159,1.121382E-4,0.0033487042270108,0.6933362246,1.37851E-5,3.712829109991463E-4,0.9183037657,0.003586386,0.0059886442539192454,0.9246062309,0.0030747006,0.005544998286744551,0.9564041543,1.32983E-5,3.6466834247025063E-4
0.49,0.9235760009,3.05657E-5,5.528625507302878E-4,0.9029560983,1.181018E-4,0.003436594244306418,0.691881752,1.53359E-5,3.9161077615407875E-4,0.9213853955,0.0033632763,0.005799376087132132,0.9273549527,0.0029228653,0.005406353022139786,0.9580145603,1.37454E-5,3.707478927789071E-4
0.5,0.9259135908,3.0508E-5,5.523404747074036E-4,0.9029928029,1.18919E-4,0.0034484634259333534,0.6907290637,1.52715E-5,3.907876661308542E-4,0.9243586844,0.0031461477,0.005609053128648364,0.9298199791,0.0027849373,0.005277250515183072,0.9595814592,1.32201E-5,3.635945544146667E-4
0.51,0.9281836945,2.93519E-5,5.417739380959553E-4,0.9028243423,1.191113E-4,0.003451250498007932,0.6898277879,1.63895E-5,4.048394743598998E-4,0.9270562583,0.0029493068,0.005430752065782418,0.9323467273,0.002645174,0.005143125508871041,0.9610264069,1.44467E-5,3.8008814767103696E-4
0.52,0.9303422385,2.65982E-5,5.157344277823616E-4,0.9024378836,1.133509E-4,0.003366762539889025,0.6897093296,2.55337E-5,5.053088164677121E-4,0.9298312253,0.002734472,0.005229217914755513,0.9348945147,0.0024941626,0.004994159188492093,0.9623675573,1.42161E-5,3.7704243792973757E-4
0.53,0.9323366022,2.49509E-5,4.995087586819675E-4,0.9022982895,1.188906E-4,0.003448051623743473,0.6892267227,3.93496E-5,6.27292595205778E-4,0.9325089794,0.0025307383,0.00503064439212314,0.9371127617,0.0023517812,0.004849516676948332,0.9637084025,1.41252E-5,3.758350702103251E-4
0.54,0.9344436371,2.23066E-5,4.7229863434060447E-4,0.9019809246,1.14033E-4,0.003376877255690529,0.6901198506,3.50806E-5,5.922887809168767E-4,0.9350917125,0.002334025,0.004831174805365668,0.9394742018,0.0022071288,0.0046980089399659515,0.964947409,1.42696E-5,3.7775124089802804E-4
0.55,0.9363049996,1.87659E-5,4.3319626037167035E-4,0.9014500022,1.105527E-4,0.0033249466161128062,0.6921750009,3.87785E-5,6.227238553323616E-4,0.9379049999,0.0021394672,0.004625437492821625,0.941642499,0.0020477148,0.004525168284163585,0.9660999984,1.50429E-5,3.8785177581132716E-4
0.56,0.9380312002,1.42885E-5,3.780013227490084E-4,0.9011250257,1.071754E-4,0.0032737654161530878,0.6953720272,4.44302E-5,6.665598247719405E-4,0.9402173376,0.0019547665,0.004421274137621416,0.943802101,0.0018911862,0.004348777069475969,0.9673127079,1.56399E-5,3.954731343593393E-4
0.57,0.9396834111,1.1843E-5,3.4413660078521144E-4,0.9003401458,1.087927E-4,0.0032983738417589966,0.6989795864,3.62861E-5,6.023794485206147E-4,0.9426635277,0.0017623422,0.0041980259646648204,0.9458084804,0.0017405979,0.004172047339136986,0.9684615374,1.59614E-5,3.9951720864062914E-4
0.58,0.941224218,1.08932E-5,3.300484812872194E-4,0.8998660505,1.127879E-4,0.003358390983789708,0.7032949388,4.08428E-5,6.390837190853793E-4,0.944843291,0.0016036282,0.004004532681849407,0.9477310503,0.0015877142,0.003984613155627532,0.969627645,1.58739E-5,3.9842063199588447E-4
0.59,0.9428046107,9.3476E-6,3.057384503133356E-4,0.8987650931,1.208022E-4,0.0034756610881960283,0.7078759551,3.03452E-5,5.50864774695206E-4,0.9471898985,0.0014329985,0.0037854966649040916,0.9495773882,0.0014616725,0.0038231825747667347,0.9706860572,1.62185E-5,4.027219884734381E-4
0.6,0.944213779,8.7165E-6,2.9523719277895866E-4,0.8983403683,1.148773E-4,0.0033893553959418302,0.7126582265,2.4428E-5,4.942469018618124E-4,0.9493614608,0.0012580391,0.0035468846894140776,0.9513023955,0.0013300894,0.003647039073001549,0.9716118121,1.61556E-5,4.019402940736348E-4
0.61,0.9457212943,8.3589E-6,2.891176231224932E-4,0.8979515254,1.175203E-4,0.003428123393345111,0.7159261346,2.53833E-5,5.038184196712145E-4,0.9515349102,0.0011142596,0.0033380527257669255,0.9528851688,0.001196536,0.003459098148361795,0.9723889178,1.67148E-5,4.0883737598218685E-4
0.62,0.9474393123,7.8489E-6,2.801588834929209E-4,0.8973949075,1.23473E-4,0.0035138725076473676,0.7182356417,3.20709E-5,5.663117515997704E-4,0.9535405558,9.722791E-4,0.003118139028330841,0.9542954409,0.0010787325,0.0032844063390512447,0.973214919,1.76129E-5,4.1967725694871765E-4
0.63,0.9490818065,7.5046E-6,2.739452500044489E-4,0.8967163205,1.192929E-4,0.0034538804264189578,0.7221039832,3.94629E-5,6.281950334092112E-4,0.9555275136,8.387643E-4,0.002896142779629485,0.9557312244,9.474659E-4,0.0030780934033911318,0.9739951181,1.82372E-5,4.270503483197268E-4
0.64,0.9507187468,6.6515E-6,2.579050212772136E-4,0.8965624988,1.166446E-4,0.003415327217119906,0.7290937603,3.83126E-5,6.18971727948862E-4,0.9573406261,7.160146E-4,0.0026758449132937433,0.9570062482,8.315107E-4,0.0028835927243631336,0.9747125012,1.92702E-5,4.389783593754936E-4
0.65,0.9523047245,6.8085E-6,2.609310253687744E-4,0.8961105824,1.0573E-4,0.0032516149833582697,0.7387335122,4.08886E-5,6.394419441982204E-4,0.9591256827,6.050192E-4,0.0024597138044902705,0.9582095772,7.227911E-4,0.002688477450156501,0.9753455502,2.08349E-5,4.5645262623847393E-4
0.66,0.9539576441,7.6783E-6,2.7709745578045284E-4,0.8962276638,1.016446E-4,0.0031881750265630024,0.7497021914,4.61891E-5,6.796256322417511E-4,0.9608669752,5.054631E-4,0.002248250653285794,0.959195894,6.305203E-4,0.0025110163281030252,0.9758669746,2.18783E-5,4.6774245050027266E-4
0.67,0.9553972048,8.8802E-6,2.979966442764079E-4,0.8960109055,1.01366E-4,0.0031838027577097174,0.7618138373,4.62709E-5,6.802271679373002E-4,0.9623627657,4.274518E-4,0.002067490749677009,0.9600238633,5.315125E-4,0.002305455486449478,0.9762563944,2.1543E-5,4.6414437409064864E-4
0.68,0.9567018282,9.4088E-6,3.0673767293894633E-4,0.8963783383,9.80027E-5,0.0031305382923708185,0.7736990213,3.92389E-5,6.264096103988188E-4,0.9637130785,3.509232E-4,0.0018732944242697144,0.9608684951,4.46305E-4,0.002112593193210657,0.9767932498,2.20694E-5,4.697807999482312E-4
0.69,0.9580762285,9.1441E-6,3.023921295272084E-4,0.8968420923,1.018531E-4,0.003191443247184571,0.7861706078,2.71539E-5,5.210940414167102E-4,0.9649001807,2.870474E-4,0.0016942473255106528,0.9615499115,3.731513E-4,0.0019317124527216778,0.9771578974,2.21643E-5,4.7078976199573414E-4
0.7,0.9592875892,9.393E-6,3.064800156617067E-4,0.8965129435,1.024744E-4,0.003201162288919448,0.7981627226,1.86219E-5,4.3153099541052664E-4,0.9659617496,2.340056E-4,0.0015297241581409375,0.9620959812,3.138137E-4,0.0017714787608097365,0.9774203199,2.31493E-5,4.811371945713613E-4
0.71,0.9602986866,9.792E-6,3.1292171544972715E-4,0.8961210251,1.131427E-4,0.003363669127604557,0.8107835531,2.41679E-5,4.916085841398623E-4,0.96667184,1.933292E-4,0.001390428710865825,0.9625795197,2.648616E-4,0.0016274569118720163,0.9777851045,2.29218E-5,4.7876716679404825E-4
0.72,0.9614061886,9.7855E-6,3.128178383660369E-4,0.8962233841,1.396098E-4,0.0037364394816455948,0.8250703156,3.88548E-5,6.233361853767195E-4,0.9673282433,1.589549E-4,0.0012607731754760649,0.9629690671,2.209724E-4,0.0014865140429878218,0.9781317776,2.25666E-5,4.750431559342793E-4
0.73,0.9622666579,1.00986E-5,3.1778294479093745E-4,0.8956666648,1.815661E-4,0.004261057380510148,0.8399999917,6.11496E-5,7.819820969817659E-4,0.967770834,1.338608E-4,0.0011569822816275106,0.9632499957,1.902041E-4,0.0013791450250064349,0.9784458375,2.29267E-5,4.78818337159303E-4
0.74,0.9632193863,1.07238E-5,3.274721362192515E-4,0.8941151083,2.52111E-4,0.005021065623948765,0.8554305494,4.82019E-5,6.942758817645908E-4,0.9681826109,1.166999E-4,0.0010802772792204787,0.9633189082,1.684252E-4,0.0012977873477577134,0.9786326259,2.39622E-5,4.895120018957656E-4
0.75,0.9639063859,1.10968E-5,3.3311859749944915E-4,0.8923042119,3.569241E-4,0.005974312512749898,0.8706570566,3.61062E-5,6.008843482734427E-4,0.9685868543,1.027882E-4,0.0010138451558300212,0.9634023362,1.459268E-4,0.0012080016556280046,0.9788928795,2.31531E-5,4.811766827268337E-4
0.76,0.9646835452,1.19758E-5,3.4606068831925996E-4,0.8901547134,5.008425E-4,0.007077022679064975,0.8831692457,3.4669E-5,5.888038722698756E-4,0.968856073,9.62004E-5,9.808180259354943E-4,0.9634364712,1.283671E-4,0.0011329920564593558,0.9792358142,2.27668E-5,4.7714568006008393E-4
0.77,0.9656479353,1.28755E-5,3.5882446962268334E-4,0.8869437575,6.198379E-4,0.007872978470693287,0.895256716,4.03206E-5,6.349850391938381E-4,0.9689682168,9.3664E-5,9.678016325673355E-4,0.9635207844,1.176367E-4,0.0010846045362250703,0.9794523114,2.35784E-5,4.8557594668599476E-4
0.78,0.9666155416,1.51623E-5,3.8938798132453963E-4,0.8834355891,7.640827E-4,0.008741182414296136,0.9057770967,3.81055E-5,6.172965251805651E-4,0.9689059329,9.3463E-5,9.667626389140201E-4,0.9635838479,1.136097E-4,0.0010658785109007498,0.9795449913,2.39646E-5,4.895365154919497E-4
0.79,0.9675790024,1.62075E-5,4.025853946680133E-4,0.8794858098,9.009536E-4,0.00949185756319594,0.9152115583,3.69798E-5,6.081101873838325E-4,0.9688805598,9.69708E-5,9.847375284815745E-4,0.9635886443,1.091852E-4,0.001044917221601788,0.9796893442,2.35403E-5,4.851834704521579E-4
0.8,0.9683970904,1.68049E-5,4.0993780015997547E-4,0.874465698,9.768044E-4,0.009883341540187711,0.9244094253,3.78327E-5,6.150829212390798E-4,0.9686783051,9.96123E-5,9.980596174577949E-4,0.9634252137,1.061099E-4,0.0010300965974121069,0.9797862864,2.52091E-5,5.02086645908851E-4
0.81,0.9693605673,1.59647E-5,3.995585063542009E-4,0.8686204851,0.0010857042,0.010419713047872287,0.9316755593,3.28109E-5,5.728079957542493E-4,0.9684783888,9.99657E-5,9.998284852913524E-4,0.9633451766,1.057087E-4,0.0010281473629786735,0.9797927737,2.50241E-5,5.002409419469782E-4
0.82,0.9703062516,1.41848E-5,3.7662713656878204E-4,0.8630000055,0.0012281939,0.011082390987508066,0.9393749952,2.83854E-5,5.327795041102838E-4,0.9682624978,1.022378E-4,0.0010111270938907729,0.9634562486,1.061589E-4,0.001030334411732424,0.9797624999,2.52745E-5,5.027375060605684E-4
0.83,0.9713236254,1.14327E-5,3.381227587726091E-4,0.8567173958,0.0013785474,0.011741155820446299,0.9463269293,1.19184E-5,3.452303578771716E-4,0.9680476499,1.036157E-4,0.0010179179731196419,0.9633487725,1.071525E-4,0.001035144917390797,0.9797485113,2.43509E-5,4.934663109068338E-4
0.84,0.9721096998,9.4234E-6,3.06975569060471E-4,0.8497890234,0.0016020005,0.012657015841026667,0.953094244,1.86881E-5,4.3229735136824515E-4,0.9677918416,1.024845E-4,0.0010123462846279429,0.9632489491,1.066069E-4,0.0010325061743156794,0.9796272886,2.3183E-5,4.8148727916737325E-4
0.85,0.9725187379,9.3795E-6,3.062596937241334E-4,0.8417541265,0.0017970083,0.013405253820797276,0.9571964025,2.11601E-5,4.6000108695523753E-4,0.9675787115,1.054783E-4,0.0010270262898290385,0.9630959529,1.129763E-4,0.0010629031000048876,0.9795427299,2.30599E-5,4.8020724692574143E-4
0.86,0.9724899596,1.01057E-5,3.178946366329574E-4,0.8328514099,0.0020208205,0.014215556619422259,0.9617670774,1.42219E-5,3.7711934450515794E-4,0.9671485931,1.081312E-4,0.001039861529243197,0.9628594363,1.093514E-4,0.0010457121974998666,0.97942168,2.261E-5,4.754997371187496E-4
0.87,0.9722664291,9.5364E-6,3.088106215789865E-4,0.8240484416,0.0022451442,0.01498380525767737,0.9660034537,1.26465E-5,3.556191783354773E-4,0.9668685102,1.128746E-4,0.0010624245855589,0.9624307954,1.198249E-4,0.0010946456047506883,0.979108994,2.40273E-5,4.901764988246581E-4
0.88,0.9717057109,8.0329E-6,2.8342371107583785E-4,0.8146204293,0.0024562373,0.01567238750159018,0.9695407569,1.42977E-5,3.7812299586245744E-4,0.9661761945,1.175951E-4,0.0010844127442998814,0.9622961557,1.247596E-4,0.0011169583698598618,0.9787441415,2.54968E-5,5.049435612026358E-4
0.89,0.9705112457,7.3443E-6,2.7100369001177826E-4,0.8028629839,0.0027742343,0.016656032840985876,0.9710633993,1.02343E-5,3.199109251025979E-4,0.9654601264,1.221769E-4,0.0011053366003168448,0.9619222879,1.313125E-4,0.001145916663636584,0.9783128846,2.83719E-5,5.326527949799944E-4
0.9,0.9694600821,7.9593E-6,2.821223138994858E-4,0.7935882986,0.0034706727,0.018629741544100926,0.9735658169,1.27234E-5,3.566987524508601E-4,0.9649156511,1.342171E-4,0.0011585210399470524,0.9612823564,1.516882E-4,0.0012316176354697102,0.9779977608,3.23438E-5,5.687160978906787E-4
0.91,0.9683624953,9.8705E-6,3.141735189349987E-4,0.7850000024,0.0048451383,0.022011674856766354,0.975000006,1.00695E-5,3.1732475478600785E-4,0.963774997,1.468428E-4,0.0012117871100156166,0.9610000008,1.567551E-4,0.0012520187698273537,0.9775125015,3.50219E-5,5.917930381476281E-4
0.92,0.9676230645,9.6702E-6,3.109694518759037E-4,0.7751054883,0.0067654944,0.026010564007725785,0.9755274177,1.19568E-5,3.4578606102617847E-4,0.9627988744,1.582275E-4,0.001257885129890643,0.9598171592,1.715703E-4,0.001309848464517938,0.9770182854,3.97318E-5,6.303316587321313E-4
0.93,0.9666773683,1.07285E-5,3.2754389018878067E-4,0.7630818725,0.0084262949,0.029028081059553353,0.9778491139,1.53443E-5,3.917180108190074E-4,0.9616853929,1.884543E-4,0.001372786582102258,0.958057788,2.16405E-4,0.0014710710383934557,0.9769020832,4.31959E-5,6.572358785093827E-4
0.94,0.9649812818,1.47713E-5,3.843344897351785E-4,0.7483146131,0.0113732686,0.033724277012265214,0.9788389564,1.32871E-5,3.6451474592943424E-4,0.9601872754,2.18248E-4,0.001477321901279474,0.9561985123,2.427091E-4,0.0015579123852129811,0.9764606798,4.62093E-5,6.797742272254811E-4
0.95,0.9632808977,2.17522E-5,4.6639253853379773E-4,0.7339325905,0.0162136657,0.04026619636866636,0.980898881,1.26246E-5,3.5531113126385447E-4,0.9577752793,2.875155E-4,0.0016956282021716909,0.9543370789,2.906356E-4,0.0017048038010281418,0.9757528085,6.34851E-5,7.967753761255426E-4
0.96,0.9637640536,3.45106E-5,5.874572324859062E-4,0.7272471905,0.0213592748,0.046216095464675505,0.9811797798,1.58685E-5,3.9835285865674416E-4,0.9541573137,3.6294E-4,0.0019050984226543259,0.9513764161,3.785319E-4,0.001945589627850642,0.9751404554,8.40648E-5,9.16868583822131E-4
0.97,0.9648314691,3.59597E-5,5.996640726273336E-4,0.7198501766,0.025812927,0.050806423806444005,0.980898881,2.01059E-5,4.4839603031249063E-4,0.9517228574,4.876706E-4,0.002208326515712747,0.9461797875,5.454124E-4,0.0023354066027139685,0.9756179833,9.81904E-5,9.909106922422423E-4
0.98,0.958707875,3.97709E-5,6.306417366460929E-4,0.7325842679,0.0304338706,0.055166901852469474,0.9803370833,9.29315E-5,9.640098547214132E-4,0.9431460798,9.55955E-4,0.00309185219569112,0.9351123726,8.763145E-4,0.0029602609682256053,0.9746629274,1.552547E-4,0.001246012439745286
0.99,0.9437078786,1.899948E-4,0.001378386012697459,0.7932584345,0.0276957202,0.05262672343971264,0.9674157381,2.090083E-4,0.0014457119353453508,0.9184269792,0.0022969756,0.004792677331095846,0.9152809119,0.0015695909,0.003961806279968772,0.9769662976,3.19761E-4,0.0017881862319121015
1.0,0.7,0.2121212121,0.046056618644881,0.9,0.1,0.1,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.88,0.1066666667,0.032659863242212143,0.86,0.1216161616,0.03487350879966052

==> tables/acc_rej_sample_aleatoric_entropy_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7716942132,1.514844E-4,0.003892099690398487,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.8479186219,1.161001E-4,0.0010774975638023503,0.7778299451,1.600925E-4,0.004001156082934031,0.7190401673,1.175062E-4,0.0010840027675241425,0.8083568084,2.232338E-4,0.0014941010675319122,0.808586328,2.235198E-4,0.0014950578584121753,0.8210641676,1.986399E-4,0.001409396679434147
0.02,0.8524025297,1.060235E-4,0.0010296771338628434,0.7836143196,1.648313E-4,0.004059942117813997,0.7202845037,1.15321E-4,0.0010738761567331682,0.812771337,2.23905E-4,0.001496345548327658,0.8130347717,2.191243E-4,0.0014802847699007108,0.8252845085,1.910054E-4,0.001382047032484785
0.03,0.8569275844,1.112705E-4,0.0010548483303300053,0.7899893463,1.673619E-4,0.004090988878009814,0.7211395085,1.175762E-4,0.0010843255968573278,0.817294994,2.264355E-4,0.0015047773921746698,0.8178114992,2.269573E-4,0.001506510205740406,0.8299254525,1.892649E-4,0.0013757358031250041
0.04,0.8608929539,1.208597E-4,0.001099362087758169,0.7967186749,1.717813E-4,0.004144650769365255,0.7214093626,1.312061E-4,0.0011454523124076357,0.8214739114,2.268379E-4,0.0015061138735168733,0.8220817643,2.321406E-4,0.0015236160933778562,0.8342227024,1.870586E-4,0.0013676936791548026
0.05,0.8641576117,1.314383E-4,0.001146465437769495,0.8011413157,1.449571E-4,0.0038073232066637057,0.7214130461,1.482879E-4,0.0012177351928888316,0.8255706501,2.221433E-4,0.0014904472483117273,0.8259619558,2.299033E-4,0.0015162562448346256,0.8382445633,1.898871E-4,0.0013779952830107946
0.06,0.8676978022,1.336593E-4,0.0011561111538256172,0.8056593418,1.313619E-4,0.003624388224238678,0.721318686,1.58784E-4,0.001260095234496187,0.8294505525,2.264463E-4,0.0015048132774533854,0.8298571461,2.295215E-4,0.0015149966996663724,0.8429175842,1.886019E-4,0.0013733240695480437
0.07,0.8710271966,1.389283E-4,0.0011786784973011088,0.8089394689,1.344492E-4,0.0036667315145780715,0.7208217621,1.472162E-4,0.0012133268314844109,0.8330538499,2.288581E-4,0.0015128056715916953,0.8332481837,2.274868E-4,0.0015082665546911794,0.8473736703,1.862955E-4,0.001364901095317899
0.08,0.8746071839,1.4285E-4,0.001195198728245642,0.8114478111,1.247738E-4,0.0035323335063382677,0.7202020168,1.580282E-4,0.0012570926775699555,0.8366498297,2.324287E-4,0.0015245612483596716,0.8367452252,2.283926E-4,0.001511266356404456,0.8515600443,1.791892E-4,0.0013386157028811517
0.09,0.8782122576,1.359456E-4,0.0011659571175647928,0.8144721925,1.291577E-4,0.003593851694213327,0.7202043056,1.745058E-4,0.0013210064345036325,0.840209989,2.32349E-4,0.0015242998392704763,0.8403916025,2.347469E-4,0.0015321452281033935,0.8553632218,1.716775E-4,0.001310257608258773
0.1,0.8815375763,1.306226E-4,0.001142902445530676,0.8173264503,1.351892E-4,0.0036768083985978927,0.7195065916,1.705372E-4,0.0013058989241131948,0.8436144572,2.380926E-4,0.001543024951191652,0.8438496852,2.375996E-4,0.0015414266119410291,0.8588066548,1.562839E-4,0.0012501355926458537
0.11,0.8847679812,1.220221E-4,0.001104636139187923,0.8197215796,1.294076E-4,0.003597326785267082,0.7197215736,1.54754E-4,0.001244001607716003,0.8467111361,2.451346E-4,0.0015656774891400847,0.8472273779,2.424968E-4,0.0015572308756250629,0.8620939696,1.468935E-4,0.0012119962871230258
0.12,0.8878403759,1.156779E-4,0.0010755366102555505,0.8221830964,1.314071E-4,0.003625011724118972,0.7191314518,1.571374E-4,0.0012535445743969379,0.8499706602,2.486095E-4,0.0015767355517016797,0.8505222988,2.457632E-4,0.0015676836415552725,0.8659272301,1.341651E-4,0.001158296594141587
0.13,0.891038577,1.093341E-4,0.0010456294754835481,0.8243916869,1.280827E-4,0.0035788643450122555,0.7179228544,1.589676E-4,0.0012608235403893757,0.853103857,2.447636E-4,0.0015644922499009062,0.8534955508,2.369192E-4,0.0015392179832629295,0.8690741849,1.265453E-4,0.0011249235529581555
0.14,0.8942702711,1.050239E-4,0.0010248116900191957,0.8269669652,1.319798E-4,0.00363290242093013,0.7174774826,1.667492E-4,0.0012913140593984098,0.8563843876,2.450519E-4,0.001565413363939378,0.8568888927,2.421501E-4,0.001556117283497616,0.8723723716,1.169356E-4,0.0010813676525585551
0.15,0.8973329264,9.8698E-5,9.934686708698971E-4,0.8292223573,1.316814E-4,0.003628793187824294,0.716646409,1.66274E-4,0.0012894727604722792,0.8594228441,2.533487E-4,0.0015916931236893623,0.8599939257,2.467981E-4,0.0015709809037668153,0.8752247894,1.135087E-4,0.0010654046179738475
0.16,0.9000676078,9.06955E-5,9.523418503877692E-4,0.8320221364,1.341538E-4,0.003662701189013376,0.7159803271,1.769169E-4,0.001330101123975166,0.8623232919,2.617741E-4,0.0016179434477137946,0.8629256266,2.452055E-4,0.0015659038923254516,0.8779471385,1.135912E-4,0.0010657917244940496
0.17,0.9027131271,9.03083E-5,9.50306792567537E-4,0.8344119489,1.326431E-4,0.0036420200438767496,0.7148102105,1.832928E-4,0.0013538567132455339,0.865432483,2.576238E-4,0.001605066353768591,0.8660112011,2.436797E-4,0.0015610243431798238,0.8808960795,1.116551E-4,0.0010566697686600105
0.18,0.9049999774,8.61599E-5,9.2822357220661E-4,0.836712867,1.31395E-4,0.0036248448242648954,0.7133501172,1.86802E-4,0.0013667552816799355,0.8681486207,2.583807E-4,0.0016074224709142274,0.8687657464,2.540485E-4,0.0015938898958209127,0.8833375216,1.110709E-4,0.0010539017980817757
0.19,0.9073996174,8.78347E-5,9.372016858712963E-4,0.8395156145,1.297896E-4,0.003602632370919908,0.7121733665,1.920216E-4,0.0013857185861494389,0.8708604228,2.583662E-4,0.0016073773670174656,0.8714913946,2.561249E-4,0.0016003902649041578,0.8858317435,1.103477E-4,0.0010504651350711266
0.2,0.9097546643,9.02018E-5,9.497462819090159E-4,0.8418334246,1.195667E-4,0.003457841812460483,0.7109102726,2.079038E-4,0.0014418869581211975,0.8735764796,2.562512E-4,0.0016007848075241095,0.8743318057,2.501821E-4,0.001581714576021856,0.8885216069,1.114662E-4,0.0010557755443274862
0.21,0.9121241736,8.65623E-5,9.303886284773691E-4,0.8443137169,1.293709E-4,0.003596816648093144,0.7097385585,2.089842E-4,0.0014456285830046387,0.8761045682,2.544158E-4,0.0015950416922450648,0.8767189479,2.539279E-4,0.0015935115311788617,0.891124177,1.130721E-4,0.0010633536570680518
0.22,0.9145201898,8.39071E-5,9.160081877363324E-4,0.8473196507,1.082386E-4,0.003289963525633681,0.7084050298,1.966315E-4,0.001402253543407896,0.8789278609,2.567443E-4,0.0016023242493328246,0.8793249536,2.523236E-4,0.0015884697038344798,0.8935539377,1.13514E-4,0.0010654294908627225
0.23,0.9169751853,8.30069E-5,9.110812257971295E-4,0.8504359484,1.093579E-4,0.0033069306010256702,0.7066398323,1.97144E-4,0.001404079769813667,0.8816633153,2.59021E-4,0.0016094129364460819,0.8818645179,2.457143E-4,0.0015675276712071146,0.8959892696,1.119447E-4,0.0010580392242256428
0.24,0.9193070644,8.19404E-5,9.052093680469729E-4,0.8540760875,1.152551E-4,0.0033949241523191648,0.7061820626,1.794007E-4,0.0013394054651224923,0.8839470118,2.599678E-4,0.0016123516986067277,0.8843410355,2.462932E-4,0.001569373123256544,0.8982676619,1.079231E-4,0.001038860433359554
0.25,0.9216184586,7.85225E-5,8.861292230820514E-4,0.8564738214,1.09746E-4,0.003312793383234155,0.7050964117,1.866483E-4,0.001366192885356969,0.886701104,2.556269E-4,0.0015988336373744456,0.8870316857,2.357724E-4,0.0015354881959819815,0.900358128,1.091488E-4,0.0010447430306060911
0.26,0.9236217701,7.75362E-5,8.805464212635243E-4,0.8593859076,1.203644E-4,0.0034693572891819602,0.7048150778,2.01608E-4,0.0014198873194729222,0.8892812264,2.532592E-4,0.001591411951695726,0.8896092117,2.298989E-4,0.0015162417353443349,0.9023656654,1.11661E-4,0.0010566976861903314
0.27,0.9258628047,7.54779E-5,8.687801793319182E-4,0.862305516,1.201529E-4,0.0034663078339928206,0.7034653544,1.953979E-4,0.0013978479888743268,0.8917963237,2.568858E-4,0.0016027657345975424,0.8919731241,2.253041E-4,0.001501013324391226,0.9042291349,1.177546E-4,0.0010851479161847015
0.28,0.9283859402,7.12448E-5,8.440663481030387E-4,0.864921093,1.269419E-4,0.0035628906803324744,0.7025107622,2.033321E-4,0.0014259456511382192,0.8945695835,2.481694E-4,0.0015753393285257624,0.8944691533,2.141372E-4,0.0014633427486409327,0.9057101882,1.210448E-4,0.0011002036175181392
0.29,0.9305745447,6.45442E-5,8.033940502642523E-4,0.8686545432,1.20501E-4,0.003471325395292121,0.7023272693,1.893613E-4,0.0013760861164912608,0.8969090909,2.487167E-4,0.001577075457928377,0.8965963644,2.073108E-4,0.0014398291565321214,0.9071927238,1.188201E-4,0.0010900463292906407
0.3,0.9328392333,6.01451E-5,7.75532720135005E-4,0.8724926293,1.123297E-4,0.0033515623222610674,0.7016961694,1.792597E-4,0.0013388790087233424,0.8994321543,2.40104E-4,0.0015495289606845043,0.89917404,2.011162E-4,0.0014181544344675583,0.9087758112,1.225754E-4,0.0011071377511402997
0.31,0.9350823379,5.47224E-5,7.397459023205198E-4,0.8756736457,1.164648E-4,0.0034126939505323356,0.7002245486,1.572766E-4,0.0012540996770592041,0.9021931124,2.361121E-4,0.0015365939606805698,0.9017889231,1.920979E-4,0.0013859938672302992,0.9104940122,1.274237E-4,0.001128821066422841
0.32,0.9371829921,4.84393E-5,6.959834768153623E-4,0.8785876989,1.220278E-4,0.0034932477724890915,0.6993166268,1.656589E-4,0.0012870854672476105,0.9045254362,2.335345E-4,0.0015281835622725432,0.9043887633,1.862357E-4,0.0013646820142436114,0.9119665921,1.331725E-4,0.001154003899473481
0.33,0.9392681038,4.31913E-5,6.572008825313612E-4,0.8813559175,1.027487E-4,0.0032054438070257918,0.6984591663,1.728126E-4,0.0013145820628625662,0.9068952245,2.229002E-4,0.0014929842597964655,0.9066332811,1.765118E-4,0.0013285774347022456,0.9134283471,1.281048E-4,0.001131833910076916
0.34,0.9412754285,3.77547E-5,6.144485332393593E-4,0.8849765301,9.98669E-5,0.003160172463648147,0.6980438232,1.841485E-4,0.0013570132644893343,0.9097574347,2.160245E-4,0.001469777193999145,0.9091392821,1.680235E-4,0.0012962387897297318,0.914827857,1.232613E-4,0.0011102310570327242
0.35,0.9432327241,3.32323E-5,5.764746308381662E-4,0.8878474951,1.020347E-4,0.0031942870879117925,0.6965051591,1.940945E-4,0.0013931780216469107,0.9121445614,2.120134E-4,0.0014560679929179132,0.9116521066,1.581266E-4,0.0012574839959220159,0.9162192231,1.228944E-4,0.0011085774668465889
0.36,0.9449757993,3.33308E-5,5.773283294625339E-4,0.8909677327,9.94047E-5,0.003152851090679672,0.6953225732,1.813501E-4,0.0013466629125360213,0.9144516218,2.120804E-4,0.0014562980464176967,0.913814525,1.560962E-4,0.0012493846485370308,0.9177338821,1.270444E-4,0.0011271397428890529
0.37,0.9467540985,3.30627E-5,5.750017391278046E-4,0.8934426129,8.76408E-5,0.0029604188892790157,0.6940983593,2.142198E-4,0.0014636249519600299,0.9173114777,2.105478E-4,0.0014510265331826293,0.9160819662,1.602803E-4,0.0012660185622651826,0.9192540956,1.279864E-4,0.0011313107442254757
0.38,0.9485262287,3.23588E-5,5.688479585970227E-4,0.8961698651,7.2572E-5,0.002693919078220428,0.6931723535,2.158824E-4,0.0014692937078746374,0.9195253974,2.089582E-4,0.0014455386539280089,0.9183846766,1.547781E-4,0.0012440984687716644,0.9206078249,1.262397E-4,0.0011235644173789058
0.39,0.9505249733,3.12317E-5,5.588532902291978E-4,0.9006773949,6.77218E-5,0.002602341253563798,0.6925486803,2.226506E-4,0.0014921481159724057,0.9218543625,2.036813E-4,0.0014271695764694538,0.9208721441,1.533354E-4,0.001238286719625144,0.9221083808,1.256288E-4,0.0011208425402348004
0.4,0.9524182385,2.99878E-5,5.476111759268614E-4,0.9030981004,5.63191E-5,0.0023731645539237264,0.6916523278,2.200508E-4,0.0014834109342997308,0.9240103281,2.005249E-4,0.001416068148077627,0.9230722898,1.490923E-4,0.0012210335785718589,0.9236574882,1.170951E-4,0.0010821048932520359
0.41,0.9539982504,3.09603E-5,5.564198055425418E-4,0.9062992036,6.04607E-5,0.002458875759366463,0.6909886181,2.284058E-4,0.0015113100277573757,0.9260367447,1.984316E-4,0.0014086575169287956,0.9254855663,1.478301E-4,0.001215854020842963,0.9251706016,1.095027E-4,0.0010464353778423204
0.42,0.9554407847,3.24372E-5,5.695366537809486E-4,0.9105075717,6.85894E-5,0.002618957807983932,0.6900267184,2.502962E-4,0.0015820752194507061,0.9280587691,2.024689E-4,0.0014229156686184886,0.9278450602,1.487437E-4,0.0012196052640096303,0.9269991088,1.088968E-4,0.0010435362954876078
0.43,0.9568659449,3.16217E-5,5.62331752615838E-4,0.9137681186,7.81817E-5,0.00279609906834504,0.6886775374,2.417736E-4,0.0015549070711782104,0.9299999988,2.040079E-4,0.0014283133409724914,0.9295561564,1.452288E-4,0.001205109123689635,0.9290489113,1.066122E-4,0.0010325318397027764
0.44,0.9580737346,2.9216E-5,5.405182698114838E-4,0.9158525288,7.41951E-5,0.0027238777505607698,0.6870967686,2.43369E-4,0.0015600288458871522,0.9320737302,2.01853E-4,0.0014207498020411616,0.9315483868,1.455718E-4,0.0012065313920491252,0.9311797249,1.045097E-4,0.001022299858162956
0.45,0.9593990642,3.0032E-5,5.48014598345701E-4,0.9191549242,5.35755E-5,0.0023146382006698153,0.6863849819,2.311907E-4,0.0015204956428743887,0.9340563351,1.960641E-4,0.001400228909857242,0.9335399014,1.426076E-4,0.0011941842403917413,0.9333239436,1.00233E-4,0.0010011643221769341
0.46,0.9605449295,2.66043E-5,5.157935633565041E-4,0.9215105057,5.79768E-5,0.0024078372037992933,0.6847036242,2.27439E-4,0.0015081080863121185,0.9358604199,1.979569E-4,0.0014069715704306182,0.9354780126,1.445472E-4,0.0012022778381056518,0.9354588956,9.79988E-5,9.899434327273453E-4
0.47,0.961499514,2.53293E-5,5.032822269860123E-4,0.924634856,6.87275E-5,0.0026215930271497137,0.6833495498,2.605828E-4,0.0016142577241568335,0.9379065239,2.00422E-4,0.0014157047714830943,0.9373125589,1.486481E-4,0.0012192132709251487,0.9376533622,9.7712E-5,9.884938037236248E-4
0.48,0.9628897727,2.40192E-5,4.900938685598913E-4,0.926812309,6.15902E-5,0.002481737294719165,0.6816286027,2.463608E-4,0.0015695884810994249,0.9395431978,1.924733E-4,0.0013873474690934496,0.9393743795,1.467938E-4,0.0012115849124184404,0.939940415,9.02767E-5,9.50140515923829E-4
0.49,0.9637854081,2.20529E-5,4.6960515329370054E-4,0.9308704555,4.28102E-5,0.002069062589676784,0.681578958,2.44773E-4,0.0015645222913081168,0.9414271408,1.897521E-4,0.001377505353891592,0.9411639845,1.538245E-4,0.001240260053375904,0.9421660089,8.0776E-5,8.987546940072135E-4
0.5,0.9649586755,2.09277E-5,4.5746803166997366E-4,0.9341942132,3.25024E-5,0.0018028422005267129,0.679648757,2.766323E-4,0.001663226683287639,0.9433574373,1.951601E-4,0.0013969971367186118,0.9429545444,1.445707E-4,0.001202375565287319,0.9442871875,7.74697E-5,8.801687338232368E-4
0.51,0.9662381476,2.06578E-5,4.545085257726196E-4,0.9358271778,3.2435E-5,0.0018009719598039275,0.6786090612,2.869689E-4,0.0016940156433752317,0.9451001042,1.879217E-4,0.001370845359623032,0.9449420452,1.417993E-4,0.001190795112519362,0.9463224435,7.16653E-5,8.465536013744198E-4
0.52,0.9673870957,1.81971E-5,4.2658059027574145E-4,0.9381720424,1.90773E-5,0.0013812059947741321,0.6778494656,2.436248E-4,0.0015608484872017528,0.9468279469,1.858653E-4,0.0013633242460984842,0.9464838618,1.441364E-4,0.0012005681988125456,0.9482042909,7.0331E-5,8.386357969941421E-4
0.53,0.9684835023,1.80986E-5,4.254244938881634E-4,0.9404395461,2.59764E-5,0.0016117195785867963,0.6762637496,2.128569E-4,0.0014589616170413806,0.9483736145,1.910905E-4,0.001382354874842202,0.9480988896,1.352702E-4,0.0011630571783020815,0.9500549328,6.92928E-5,8.32422969409182E-4
0.54,0.9694949514,1.72374E-5,4.1517947926168026E-4,0.9429854095,2.37372E-5,0.0015406881579346288,0.6748597026,2.228292E-4,0.001492746462062463,0.9497755343,1.831783E-4,0.0013534337811655212,0.9497081941,1.358801E-4,0.0011656761986074864,0.9513243532,6.57721E-5,8.11E-4
0.55,0.9701032132,1.70636E-5,4.1308110583758244E-4,0.9446100891,2.9824E-5,0.0017269626515938323,0.6732798219,2.479595E-4,0.0015746729819235486,0.9512041283,1.819222E-4,0.0013487853795174382,0.9512614673,1.308084E-4,0.0011437149994644644,0.9527293563,6.50809E-5,8.06727339316079E-4
0.56,0.9707042247,1.82265E-5,4.2692505197048345E-4,0.9467136145,3.46541E-5,0.0018615611727794497,0.671361506,2.626609E-4,0.0016206816467153565,0.9529342735,1.764015E-4,0.001328162264183108,0.9528169018,1.272951E-4,0.001128251301794064,0.9542136151,6.32995E-5,7.956098289991143E-4
0.57,0.9715126115,1.90074E-5,4.359747699122049E-4,0.9480192125,4.29304E-5,0.002071965250673862,0.6701080441,2.394875E-4,0.00154753836786039,0.9543697518,1.751072E-4,0.0013232807714162553,0.9541056442,1.290008E-4,0.0011357851909582198,0.9559903991,6.00108E-5,7.746663798048809E-4
0.58,0.9722358721,2.42999E-5,4.929492874525736E-4,0.949017185,3.29512E-5,0.001815246539729521,0.6685503721,2.514686E-4,0.0015857761506593547,0.9558230942,1.555534E-4,0.0012472104874478886,0.9553316963,1.260887E-4,0.001122892247724598,0.9571130228,5.84507E-5,7.645305749281712E-4
0.59,0.9729345024,2.85675E-5,5.344857341407721E-4,0.9516372681,3.88444E-5,0.001970898272362123,0.6662468314,2.731797E-4,0.0016528148716659105,0.9571032643,1.499306E-4,0.001224461514299245,0.956574297,1.226178E-4,0.0011073292193381334,0.9582871437,5.52538E-5,7.433289984925921E-4
0.6,0.9737548572,3.2028E-5,5.659328582084627E-4,0.9538064361,3.61845E-5,0.00190222238447559,0.6661935568,2.519784E-4,0.0015873827515756871,0.9582322484,1.474107E-4,0.0012141280822054977,0.9576903117,1.208605E-4,0.0010993657262258088,0.9594193399,5.76966E-5,7.595827802155602E-4
0.61,0.974576714,3.34587E-5,5.784349574498416E-4,0.9559523761,4.1234E-5,0.0020306156701847843,0.6665343881,2.443512E-4,0.0015631736947633171,0.9593915319,1.391784E-4,0.0011797389541758803,0.9587433863,1.214412E-4,0.0011020036297580875,0.9604629683,6.0298E-5,7.765178684357495E-4
0.62,0.9753668529,3.56775E-5,5.973064540083255E-4,0.957472837,4.71973E-5,0.0021724939585646722,0.6669836879,2.307363E-4,0.0015190006583277046,0.9609103239,1.395861E-4,0.0011814656152423564,0.9596331513,1.211047E-4,0.00110047580618567,0.9614266324,5.78391E-5,7.605202166938102E-4
0.63,0.9759274751,3.84566E-5,6.201338565180908E-4,0.9585774064,6.27E-5,0.002503996805109783,0.6663877308,2.571104E-4,0.001603466245357226,0.9621617848,1.441661E-4,0.001200691883873627,0.9607252431,1.190188E-4,0.0010909573777192216,0.9622036302,5.99865E-5,7.745095222138976E-4
0.64,0.9765136284,3.86174E-5,6.214289983578172E-4,0.9601147652,6.94374E-5,0.0026350977211481172,0.66614061,2.827126E-4,0.0016814059593090538,0.9631420356,1.387125E-4,0.001177762709547216,0.9615781915,1.138819E-4,0.001067154627971036,0.962826401,5.63507E-5,7.50671033143014E-4
0.65,0.9769321454,4.17731E-5,6.463211276138202E-4,0.9607669592,5.81076E-5,0.0024105518040481934,0.6654867232,2.793223E-4,0.0016712938101961605,0.9642035365,1.351325E-4,0.0011624650532381607,0.9623893803,1.060676E-4,0.0010298912563955478,0.9633628362,6.19099E-5,7.868284438173292E-4
0.66,0.9771775407,3.93973E-5,6.276726854021928E-4,0.9611532569,5.53661E-5,0.0023530002124946777,0.6631259382,2.89111E-4,0.0017003264392462995,0.9649468869,1.323679E-4,0.0011505124944997337,0.9631866443,9.97176E-5,9.985870017179274E-4,0.9635356593,6.81705E-5,8.25654286005953E-4
0.67,0.977496087,3.83329E-5,6.191356878746371E-4,0.9622848272,7.31723E-5,0.002705037892525722,0.6608763754,2.694232E-4,0.001641411587628161,0.9655399078,1.27894E-4,0.0011309022946302655,0.963849768,9.1654E-5,9.573609559617521E-4,0.9640375608,6.84736E-5,8.274877642599919E-4
0.68,0.9776451766,3.64215E-5,6.035022783718384E-4,0.9640322506,6.99795E-5,0.002645363869111393,0.6579032302,2.812178E-4,0.0016769549785250646,0.966016131,1.265653E-4,0.0011250124443756167,0.9647903174,8.8295E-5,9.396541917109719E-4,0.9643870962,6.86198E-5,8.283706899691708E-4
0.69,0.9780033123,3.73937E-5,6.115038838797346E-4,0.9645590484,6.70909E-5,0.0025901911126401467,0.6570715368,2.64211E-4,0.0016254568588553804,0.966688838,1.227655E-4,0.0011079959386207153,0.9654575562,8.64188E-5,9.296171254876924E-4,0.9647753602,7.15377E-5,8.457996216598823E-4
0.7,0.9783476758,3.78341E-5,6.1509430171316E-4,0.9654044747,6.08614E-5,0.0024670103364193676,0.6566264987,3.503894E-4,0.0018718691193563722,0.967555936,1.162454E-4,0.001078171600442156,0.9659896702,8.74437E-5,9.351133621117816E-4,0.9648192716,7.45884E-5,8.636457607144263E-4
0.71,0.9790391493,3.96936E-5,6.300285707807226E-4,0.965480423,5.57238E-5,0.002360588909573202,0.6548042715,3.792309E-4,0.0019473851699137487,0.9680782914,1.139049E-4,0.001067262385732768,0.9668327391,8.57424E-5,9.259719218205269E-4,0.9656049812,7.27923E-5,8.531840364188725E-4
0.72,0.9791160214,3.86584E-5,6.217587956756221E-4,0.9670349836,5.988E-5,0.0024470390270692455,0.6537753224,3.783485E-4,0.0019451182483335042,0.9690976083,1.122698E-4,0.0010595744428778943,0.9673112333,8.10807E-5,9.004482217207162E-4,0.9657090199,7.39827E-5,8.601319666190765E-4
0.73,0.979426384,3.90053E-5,6.245422323590294E-4,0.9678776264,5.9957E-5,0.0024486118516416602,0.6535372853,4.174245E-4,0.0020430969140009,0.969866159,9.38073E-5,9.685416872804185E-4,0.9676481825,7.81171E-5,8.838387862048146E-4,0.9660803086,7.63401E-5,8.737282186126301E-4
0.74,0.9796825427,3.9059E-5,6.249719993727719E-4,0.968452388,6.68812E-5,0.002586139980743502,0.6543650746,3.646312E-4,0.001909531879807195,0.9704960287,9.11145E-5,9.545391558233743E-4,0.9683730108,8.08682E-5,8.992674796744292E-4,0.9664087266,7.81192E-5,8.838506661195657E-4
0.75,0.9800206637,4.0882E-5,6.393903346157182E-4,0.9696281016,7.21433E-5,0.0026859504835346462,0.6528925717,3.35815E-4,0.0018325255796304727,0.9709710753,8.83412E-5,9.398999946802851E-4,0.9685537195,8.32707E-5,9.125278077954666E-4,0.9665495872,7.39668E-5,8.600395339750377E-4
0.76,0.9802580774,4.35742E-5,6.601075669919259E-4,0.9711827993,8.1397E-5,0.0028530159480802063,0.654838711,4.391005E-4,0.002095472500416076,0.9714623731,8.65968E-5,9.3057401640063E-4,0.9693333369,8.4426E-5,9.188362204441007E-4,0.9666236544,8.00217E-5,8.94548489462701E-4
0.77,0.9808744299,4.66625E-5,6.830995535059293E-4,0.9726457417,1.114929E-4,0.00333905525560749,0.6529148042,5.080868E-4,0.0022540780820548344,0.9720627755,9.03299E-5,9.504204332820292E-4,0.9699999982,8.02103E-5,8.956020321549075E-4,0.9670403576,7.79477E-5,8.828799465385993E-4
0.78,0.9811971831,4.87021E-5,6.978688988628165E-4,0.9755868614,1.361672E-4,0.003690084009883786,0.6488262951,4.704631E-4,0.0021690161364083947,0.9726525873,8.3087E-5,9.115207073895798E-4,0.9704694873,8.05049E-5,8.972452284632112E-4,0.9671596318,8.03173E-5,8.9619919660754E-4
0.79,0.9814004862,5.32043E-5,7.294127775135283E-4,0.977149874,1.10072E-4,0.0033177100536363933,0.6501228452,4.845586E-4,0.0022012691793599436,0.9728746885,8.2677E-5,9.092689371137672E-4,0.9708353788,8.39861E-5,9.164393051370068E-4,0.9671253014,8.72942E-5,9.343136518321885E-4
0.8,0.9815721679,5.86929E-5,7.661129159595209E-4,0.9796391785,8.77557E-5,0.00296235885739726,0.6502577424,5.447655E-4,0.002334021208129866,0.9735567039,8.28806E-5,9.103878294441331E-4,0.9711340284,8.62864E-5,9.289047313906846E-4,0.9671134061,1.003929E-4,0.0010019625741513503
0.81,0.9818478191,6.68129E-5,8.173915830249294E-4,0.9809782624,8.36878E-5,0.0028928843737695427,0.6489130318,6.970694E-4,0.0026402071888395424,0.9738858682,8.32246E-5,9.122751777835457E-4,0.9713858676,9.5093E-5,9.751563977126952E-4,0.9672282594,1.136453E-4,0.0010660454962148661
0.82,0.9820057189,7.21627E-5,8.494863153694708E-4,0.9813753545,8.80304E-5,0.0029669917424893517,0.6449856639,7.251354E-4,0.0026928338233169905,0.9742979854,8.51621E-5,9.2283313767983E-4,0.9714326578,9.22941E-5,9.606981836143962E-4,0.9677650326,1.33746E-4,0.001156486056984692
0.83,0.9820303142,7.53644E-5,8.681267188607894E-4,0.9821212232,6.82584E-5,0.0026126308579667353,0.6463636398,8.898069E-4,0.0029829631241435083,0.9744545549,9.09473E-5,9.536629383592507E-4,0.9716363734,9.65618E-5,9.82658638592263E-4,0.9679090923,1.497244E-4,0.0012236192218169834
0.84,0.9823548496,8.103E-5,9.001666512374251E-4,0.9829032362,6.25507E-5,0.002501013794444165,0.6445161223,7.071342E-4,0.0026591995036100618,0.9750000089,9.23651E-5,9.610676354971069E-4,0.9714516169,1.068702E-4,0.001033780440906095,0.9681290317,1.503656E-4,0.0012262365187842026
0.85,0.982302407,7.35679E-5,8.577173194007452E-4,0.9838487923,4.47431E-5,0.0021152564856300525,0.6436426103,9.343562E-4,0.00305672406343785,0.9753608227,9.75866E-5,9.878593017226694E-4,0.9714776611,1.170167E-4,0.0010817425756620657,0.968178696,1.614187E-4,0.0012705065918758548
0.86,0.9823896945,6.77992E-5,8.234026961335505E-4,0.9841911614,6.3227E-5,0.0025144979618206094,0.6444853008,9.913553E-4,0.0031485795209903783,0.9754044014,1.069558E-4,0.001034194372446495,0.9718749946,1.19156E-4,0.001091586002108858,0.9683088213,1.604985E-4,0.0012668800258903762
0.87,0.9819841218,6.31217E-5,7.944916613785195E-4,0.9833333254,6.57877E-5,0.002564911304509378,0.6464285731,0.0011563575,0.0034005256946536954,0.9756745982,1.131416E-4,0.001063680403128684,0.9720238054,1.283224E-4,0.0011327947739992446,0.9682936484,1.706709E-4,0.001306410731737917
0.88,0.9812875563,5.67558E-5,7.533644536344942E-4,0.9832617998,6.73351E-5,0.00259490076881564,0.6467811108,0.0012855065,0.00358539607296042,0.9760514992,1.139358E-4,0.0010674071388181738,0.9725321883,1.317304E-4,0.0011477386462082732,0.9682403415,1.786175E-4,0.0013364785819458538
0.89,0.9804694837,5.50902E-5,7.422277278571585E-4,0.9830985844,7.93493E-5,0.0028169007792252817,0.6389671326,0.0013589799,0.0036864344562191798,0.9760563362,1.244564E-4,0.0011156002868411249,0.974037559,1.288892E-4,0.0011352937945747787,0.9693896759,1.516098E-4,0.0012312993137332613
0.9,0.979845373,5.48019E-5,7.402830539732758E-4,0.9819587827,8.41392E-5,0.0029006757833304983,0.6391752481,0.0012753749,0.003571239140690525,0.9756185693,1.410938E-4,0.0011878291122884637,0.974278363,1.387534E-4,0.0011779363310468016,0.9705154765,1.417512E-4,0.001190593129494707
0.91,0.9796571469,6.41978E-5,8.012352962769426E-4,0.9800000012,1.034014E-4,0.003215608807053495,0.6377142847,0.0014744668,0.0038398786439157164,0.9760571426,1.350287E-4,0.0011620185024344492,0.9749714345,1.42341E-4,0.0011930674750407037,0.9719428647,1.385908E-4,0.0011772459386211532
0.92,0.9787096876,7.27358E-5,8.52852859525018E-4,0.9793548405,1.831428E-4,0.004279518664522915,0.649032259,0.0015835357,0.003979366406854237,0.9762580651,1.77324E-4,0.001331630579402561,0.9749032319,1.6136E-4,0.0012702755606560333,0.9725806522,1.483096E-4,0.0012178242894605115
0.93,0.9787499845,7.30652E-5,8.547818435133026E-4,0.9772058725,2.216694E-4,0.004708177991537703,0.6573529482,0.0019007116,0.00435971512830827,0.9766176379,2.112167E-4,0.001453329625377533,0.9755146962,1.780945E-4,0.0013345205131432038,0.9718382257,2.043081E-4,0.0014293638445126559
0.94,0.9800000012,9.92023E-5,9.960035140500257E-4,0.9769230783,2.280825E-4,0.0047757983625777165,0.6598290801,0.0025454336,0.005045229033453288,0.9770085484,2.238692E-4,0.0014962259187702904,0.9764957279,2.086391E-4,0.0014444344914187005,0.9705982924,2.55783E-4,0.0015993217312348382
0.95,0.9795876276,1.244886E-4,0.0011157445944301053,0.9742268026,2.893211E-4,0.005378857685419833,0.6721649289,0.0043409979,0.006588624970356107,0.9770103079,2.938408E-4,0.0017141785204581232,0.9776288646,2.405928E-4,0.001551105412278611,0.9697938126,3.69848E-4,0.001923143260394295
0.96,0.9799999845,1.604474E-4,0.0012666783332796058,0.974358958,2.556797E-4,0.005056478023288542,0.6666666806,0.0032507846,0.005701565223690772,0.9778204972,3.747368E-4,0.0019358119743404835,0.9785897285,2.85747E-4,0.0016904052768493122,0.9697435766,6.259838E-4,0.0025019668263188462
0.97,0.9791525316,2.661199E-4,0.0016313181786518534,0.9745762587,3.989914E-4,0.006316576604459096,0.6355932176,0.0049953724,0.0070677948470509525,0.9766101599,6.371093E-4,0.002524102414720924,0.9796610093,3.598175E-4,0.001896885605406926,0.9674576283,9.557219E-4,0.003091475214197908
0.98,0.9835897446,3.788044E-4,0.0019462898037034464,0.9769230783,6.50157E-4,0.008063231362177325,0.6743589938,0.0055592075,0.007456009321346105,0.9766666681,7.450573E-4,0.002729573776251523,0.979743591,5.086366E-4,0.002255297319645461,0.9620512843,0.0016931974,0.004114847992332159
0.99,0.9929999983,3.040405E-4,0.0017436757152635924,0.9849999964,0.0011388894,0.010671876123718829,0.65,0.0088888878,0.009428089838350077,0.9764999968,0.0013866162,0.003723729582018544,0.9749999964,0.001489899,0.0038599209836472042,0.9604999971,0.0030452019,0.005518334803181119
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.7,0.2333333333,0.048304589150514464,0.94,0.056969697,0.02386832566394216,0.95,0.047979798,0.02190429136037046,0.87,0.1142424242,0.033799766892687294

==> tables/acc_rej_sample_aleatoric_entropy_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.859870559,8.16661E-5,0.0028577281186285023,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.9208498454,1.23967E-5,3.5208947726394775E-4,0.8669254303,8.37118E-5,0.0028932991549440582,0.7662512779,6.32956E-5,7.955853191204574E-4,0.8556608811,0.0069511304,0.008337343941567961,0.8598631266,0.0073994185,0.008601987270392812,0.9162206316,2.75325E-5,5.247142079265626E-4
0.02,0.9244283962,7.9682E-6,2.8228000283406544E-4,0.8741436243,8.75069E-5,0.0029581565205377487,0.7713578284,6.92962E-5,8.324433914687532E-4,0.8609286019,0.0070135614,0.008374700830477469,0.8651382568,0.0074339663,0.008622045175015032,0.9200866699,2.47484E-5,4.974776376883689E-4
0.03,0.9283381993,6.297E-6,2.509382394136055E-4,0.8771893144,7.13959E-5,0.002672001122754255,0.776313591,7.09594E-5,8.423740261902667E-4,0.8659945771,0.0070572956,0.008400771155078562,0.8704065913,0.0074849855,0.008651581069376857,0.9240033382,2.32882E-5,4.825784910250352E-4
0.04,0.93166421,5.2651E-6,2.2945805716949666E-4,0.8791657925,6.04538E-5,0.002458735447338733,0.7805140018,8.3493E-5,9.137450410262153E-4,0.8709437543,0.0071032184,0.008428059325847203,0.8751337719,0.0075469782,0.00868733457396456,0.9276048034,2.11068E-5,4.5942137521016584E-4
0.05,0.9347711307,4.1736E-6,2.0429390592966793E-4,0.881158179,5.19631E-5,0.002279541620589543,0.7844155908,8.83095E-5,9.397313445873773E-4,0.8757760254,0.0071433498,0.008451834002155982,0.8798424512,0.0076068828,0.008721744550260573,0.9308814114,2.04708E-5,4.524466819416405E-4
0.06,0.9374010324,3.3037E-6,1.817608318642936E-4,0.8824225426,4.35544E-5,0.002086969094165029,0.7882099867,9.46969E-5,9.731233220923235E-4,0.880225907,0.0071605815,0.008462021921503159,0.8843136859,0.0076672082,0.008756259589573621,0.9337607557,2.02061E-5,4.495119575717647E-4
0.07,0.9402066129,2.9252E-6,1.7103216071838651E-4,0.8837538123,4.32139E-5,0.002078795324220256,0.7924314857,9.32569E-5,9.656961219762664E-4,0.8844671553,0.0071563353,0.008459512574610905,0.8884449735,0.0076872859,0.008767716863585412,0.9366376698,2.02055E-5,4.495052836174454E-4
0.08,0.9429413074,2.9994E-6,1.7318775938270003E-4,0.8855132997,4.17072E-5,0.002042234070815586,0.795801276,1.01594E-4,0.0010079384901867773,0.8883930531,0.0071603499,0.00846188507367005,0.8922246629,0.0076972085,0.008773373638458584,0.9390855145,1.88734E-5,4.344352656035189E-4
0.09,0.9455400008,2.9054E-6,1.7045233937966356E-4,0.8873999894,3.92105E-5,0.001980164134611068,0.7987333417,1.006865E-4,0.0010034266291064832,0.8920866662,0.0071614858,0.008462556233195735,0.895828889,0.0076784624,0.008762683607206185,0.9414911109,1.87757E-5,4.3330935831112626E-4
0.1,0.9477887666,2.7241E-6,1.6504847772699996E-4,0.8897078633,3.93193E-5,0.0019829094785188757,0.8018876433,1.168449E-4,0.0010809481948733713,0.8956629223,0.007169503,0.008467291774823872,0.8993011248,0.0076346464,0.008737646365011576,0.9438516849,1.90059E-5,4.3595756674245256E-4
0.11,0.9497409695,2.7877E-6,1.6696406799069074E-4,0.8928198218,4.48838E-5,0.002118579712920899,0.8047261894,1.227311E-4,0.001107840692518559,0.8990547621,0.0071135896,0.008434209862221832,0.9025176132,0.0076476841,0.008745103830144043,0.9458736652,1.84106E-5,4.2907575088788226E-4
0.12,0.9513146424,2.4587E-6,1.568024234506597E-4,0.8965295315,5.33135E-5,0.002308971632567191,0.8077453554,1.36638E-4,0.0011689225808410068,0.9021696141,0.0070539163,0.00839875961079968,0.9055343616,0.0076538582,0.008748633150384122,0.94786026,1.77656E-5,4.214925859371669E-4
0.13,0.9529916358,2.6436E-6,1.6259151269362124E-4,0.900883311,6.07237E-5,0.0024642179286743287,0.8108321726,1.403273E-4,0.0011845982441317394,0.9051789898,0.007004383,0.008369219198945621,0.9083379823,0.0076613256,0.00875289986233134,0.9499000454,1.76556E-5,4.201856732445789E-4
0.14,0.9546425211,3.4919E-6,1.8686626233753377E-4,0.9056444049,6.2364E-5,0.0024972785187079155,0.8135465682,1.373906E-4,0.0011721373639637976,0.9081961441,0.0069416217,0.008331639514525337,0.9109407327,0.0076432331,0.00874255860718131,0.9517685819,1.70903E-5,4.1340416059831815E-4
0.15,0.9560123736,4.4844E-6,2.1176401960673112E-4,0.91001665,6.34493E-5,0.0025189144487258795,0.8162027061,1.498648E-4,0.0012241927952736857,0.9109754959,0.0068726665,0.008290154703019722,0.9133999515,0.0076183371,0.008728308599035669,0.9534570539,1.73025E-5,4.159627387158614E-4
0.16,0.957363348,4.634E-6,2.1526727572949867E-4,0.9144232988,6.02242E-5,0.002454061938908633,0.8187816024,1.667654E-4,0.001291376784675952,0.9137346467,0.0067909949,0.008240749298455814,0.9158487839,0.0076264317,0.008732944348843637,0.9552082837,1.64229E-5,4.0525177359266424E-4
0.17,0.9588596392,4.9714E-6,2.2296636517645438E-4,0.918884021,5.36389E-5,0.002316007340230164,0.8214424908,1.788009E-4,0.0013371645373700277,0.916357215,0.0067013376,0.008186169800340084,0.9182212496,0.00761588,0.008726900939050472,0.9566544765,1.59285E-5,3.991052492764283E-4
0.18,0.9601701593,5.2898E-6,2.2999565213281748E-4,0.9227127016,4.98043E-5,0.0022316877021662327,0.8241430223,1.945094E-4,0.0013946662683237162,0.9189395821,0.0065980245,0.008122822477439723,0.9206609106,0.0076172018,0.008727658219705902,0.9582441419,1.55417E-5,3.942296285161733E-4
0.19,0.9615355766,5.5208E-6,2.3496382700322193E-4,0.9265418231,4.53699E-5,0.0021300211266557898,0.8263670444,1.971344E-4,0.0014040455833056133,0.9215205982,0.0064994165,0.008061895868838794,0.9229962561,0.0076013534,0.008718574080662502,0.95972534,1.43221E-5,3.784455046634852E-4
0.2,0.9628614694,5.975E-6,2.4443813123160634E-4,0.9303336799,3.94776E-5,0.0019868970783611314,0.829423666,2.020283E-4,0.001421366595920982,0.9238953504,0.0063997718,0.00799985737372861,0.9254120326,0.0075419914,0.008684463944308825,0.9611172944,1.43265E-5,3.7850363274346524E-4
0.21,0.9641321033,5.468E-6,2.3383755044902434E-4,0.9337685704,3.48704E-5,0.0018673617753397437,0.8318484366,2.057629E-4,0.0014344437946465522,0.9263364077,0.0063277211,0.007954697417249761,0.9274833569,0.0074481643,0.008630274792844084,0.9623527932,1.34484E-5,3.6672060209374656E-4
0.22,0.9652501988,5.0999E-6,2.258295817646572E-4,0.9375421286,3.21082E-5,0.001791876111788982,0.8348716557,1.935419E-4,0.0013911933726121614,0.928527351,0.0062883653,0.007929921374137325,0.9296629524,0.0073560592,0.008576747168944646,0.9634560555,1.28267E-5,3.581438258577132E-4
0.23,0.9663120544,4.5334E-6,2.1291782452392282E-4,0.9400577962,3.30544E-5,0.0018180869066136524,0.838035208,1.852998E-4,0.0013612486914594262,0.9305883878,0.0062590571,0.007911420289682504,0.9318912542,0.0072710122,0.008527023044415912,0.9645495152,1.27944E-5,3.576926054589331E-4
0.24,0.9673336893,3.7595E-6,1.9389430110243054E-4,0.9426024497,3.50433E-5,0.001871985576867514,0.8409526289,1.839617E-4,0.0013563248136047648,0.932703566,0.0062180565,0.007885465426973857,0.9338078785,0.0071596326,0.008461461221325782,0.9656279927,1.17872E-5,3.4332491899074266E-4
0.25,0.9681175816,3.7623E-6,1.9396649195157394E-4,0.9453074396,3.25318E-5,0.001803657395405236,0.8440129519,1.989956E-4,0.0014106580024938716,0.9347357053,0.0062086465,0.007879496494066102,0.9358360288,0.0070560801,0.008400047678436117,0.9667448729,1.14735E-5,3.387255526233591E-4
0.26,0.9689177412,3.3104E-6,1.8194504664870655E-4,0.9479092717,2.69589E-5,0.0016419165630445415,0.8469527185,2.077272E-4,0.0014412744360460987,0.9365619028,0.0061910186,0.007868302612380893,0.9377917439,0.0069522836,0.008338035500044359,0.9676660293,1.09906E-5,3.31520738416166E-4
0.27,0.9696011055,3.3509E-6,1.8305463665255792E-4,0.9502493024,1.78056E-5,0.0013343762587816077,0.8498892009,2.058412E-4,0.0014347166967732688,0.9383268657,0.0061952393,0.007870984245950438,0.9394321311,0.0068353398,0.00826761138419072,0.9687506896,1.02555E-5,3.2024209592119524E-4
0.28,0.9702415723,3.6835E-6,1.9192446430822726E-4,0.9520224631,1.76009E-5,0.0013266838357347992,0.8521629274,2.110786E-4,0.0014528544317996901,0.9399522462,0.0062303374,0.00789324863411764,0.9411179766,0.0067189503,0.008196920336321441,0.9697275251,9.9209E-6,3.149746021507131E-4
0.29,0.9708459127,4.0438E-6,2.0109201873769132E-4,0.9543719769,1.6401E-5,0.0012806638903318857,0.8553973258,1.977762E-4,0.0014063292644327643,0.9415750474,0.0062557072,0.007909302876992383,0.9428567311,0.0066118852,0.008131349949424143,0.9706322944,9.2231E-6,3.0369557125516333E-4
0.3,0.9715342337,4.5915E-6,2.1427785699880425E-4,0.9561976314,1.37133E-5,0.0011710380010913394,0.857728982,1.755032E-4,0.0013247762075158204,0.9430655843,0.0062599086,0.007911958417484257,0.9444871399,0.0065070453,0.008066625874552508,0.9714851147,9.1843E-6,3.03056100417068E-4
0.31,0.9722391522,4.7115E-6,2.1705989956691678E-4,0.9578839481,1.65315E-5,0.0012857488090603079,0.8605803072,1.802335E-4,0.0013425107075923082,0.9444665861,0.0062330594,0.007894972704196007,0.9459437275,0.0064002303,0.008000143936205148,0.9722567397,9.7372E-6,3.1204486856860824E-4
0.32,0.9728435516,5.0626E-6,2.2500222221124837E-4,0.9595181406,1.46755E-5,0.0012114247809913747,0.8631171882,1.736567E-4,0.0013177886780512268,0.9459577599,0.0062009463,0.007874608752185723,0.9473259941,0.0062849936,0.007927795153761227,0.9730606788,1.01273E-5,3.1823419049498754E-4
0.33,0.9734681654,5.5005E-6,2.3453144778472673E-4,0.9616661727,1.37472E-5,0.0011724845414759206,0.8656806469,1.828641E-4,0.0013522725317035764,0.947256265,0.0061639612,0.007851089860649921,0.9487564138,0.0062001196,0.007874083819721505,0.9739148849,1.01363E-5,3.1837556438897753E-4
0.34,0.9740778196,5.2713E-6,2.2959311836376976E-4,0.963357836,1.3458E-5,0.0011600862036935014,0.8676777005,2.052587E-4,0.0014326852410770482,0.9484466934,0.0061192896,0.007822588829792858,0.95008885,0.0061485922,0.007841295938810115,0.9746997547,9.9329E-6,3.1516503613186536E-4
0.35,0.9745955145,5.3203E-6,2.306577551265077E-4,0.9645924032,1.4689E-5,0.001211981848048889,0.8702551365,2.104377E-4,0.0014506470969880994,0.9495986325,0.0060614543,0.007785534214169249,0.9514032325,0.0060744777,0.007793893571251791,0.9753982562,9.7653E-6,3.1249479995673526E-4
0.36,0.9750616139,5.4013E-6,2.3240697063556422E-4,0.9660031617,1.3093E-5,0.0011442464769445436,0.872006315,2.263532E-4,0.0015045039049467435,0.9508025274,0.0060098225,0.0077523044960837294,0.9527361733,0.0059787685,0.0077322496726373235,0.9760347551,9.8827E-6,3.143676191976521E-4
0.37,0.9755056238,5.7661E-6,2.4012704970494264E-4,0.9671589077,1.475E-5,0.0012144957801491119,0.8739004791,2.530151E-4,0.0015906448377937799,0.9519229546,0.0059614756,0.007721059253755278,0.9538715851,0.0058794772,0.007667774905407696,0.9766677374,9.4999E-6,3.082190779299685E-4
0.38,0.9759686857,6.2128E-6,2.4925488962104634E-4,0.9685909927,1.80856E-5,0.001344827126436703,0.8753750861,2.814895E-4,0.0016777648822168141,0.9530300039,0.005894379,0.007677485916626614,0.955042401,0.0057567187,0.0075873043302611765,0.977211352,8.9223E-6,2.9870219282757197E-4
0.39,0.9765716177,6.9009E-6,2.626956413799057E-4,0.9698607445,2.04345E-5,0.0014294929170863351,0.8768899322,2.876657E-4,0.0016960710480401462,0.9541379303,0.0058048214,0.007618937852483114,0.9562566292,0.0056009794,0.00748396913408921,0.9779111427,7.9859E-6,2.825933474093118E-4
0.4,0.977253117,6.7228E-6,2.5928362848432986E-4,0.9708796799,2.46935E-5,0.0015714165583956407,0.8784967899,3.059343E-4,0.0017490977674218214,0.955298278,0.0057116904,0.007557572626180975,0.9574654543,0.0054531868,0.007384569587999019,0.9784462386,8.0398E-6,2.8354541082514453E-4
0.41,0.977867673,6.2877E-6,2.5075286638441443E-4,0.9717175126,2.68543E-5,0.0016387281653770403,0.8793623626,3.134874E-4,0.001770557539307887,0.9563558459,0.0055980239,0.007481994319698458,0.9585018876,0.0052838443,0.007269005640388512,0.978998974,8.2638E-6,2.874682591174198E-4
0.42,0.978549509,5.9399E-6,2.437191006055947E-4,0.9724546731,3.32573E-5,0.0018236584109969716,0.88057881,3.233676E-4,0.0017982424753074876,0.9574023709,0.0054455281,0.0073793821557092435,0.9596373788,0.0051472244,0.007174415934415846,0.9795083684,7.6011E-6,2.757009249168381E-4
0.43,0.979212485,6.4368E-6,2.5370849414239167E-4,0.9734657645,4.25554E-5,0.002062896022585724,0.8811280608,3.179342E-4,0.0017830709464292215,0.9585207504,0.0052835865,0.0072688283099822905,0.9605604848,0.0050132674,0.007080443065232571,0.9800674027,7.9791E-6,2.8247300756001445E-4
0.44,0.9799024957,6.7988E-6,2.607450862432502E-4,0.9739256024,4.91202E-5,0.002216307740364591,0.8819429338,3.393732E-4,0.0018422084572599269,0.9596352494,0.0051300305,0.007162423123496684,0.9615348497,0.0048809612,0.006986387621653983,0.9805994946,8.263E-6,2.874543442009531E-4
0.45,0.9805992651,6.3892E-6,2.5276866894455096E-4,0.9750735223,4.1925E-5,0.002047559522944327,0.8828676462,3.423323E-4,0.0018502224190620974,0.9608124959,0.0049850966,0.007060521652116082,0.9626286799,0.0047325748,0.006879371192194821,0.981264708,7.9212E-6,2.81446264853524E-4
0.46,0.9813146096,6.2398E-6,2.4979591670001335E-4,0.9758426905,3.76012E-5,0.0019391028853570406,0.8834082484,3.439849E-4,0.001854682991780536,0.9620112357,0.0048322846,0.006951463586900243,0.9634981275,0.0046207742,0.00679762767441701,0.981647945,8.3881E-6,2.896221676598668E-4
0.47,0.9819839823,5.7656E-6,2.4011663832396122E-4,0.9762304485,3.33851E-5,0.001827158996912967,0.8846241891,3.486256E-4,0.0018671518417097202,0.963147656,0.004665579,0.006830504373763332,0.9643990827,0.0045141275,0.006718725697630467,0.9820068687,8.3539E-6,2.8903114019081054E-4
0.48,0.9826760018,5.035E-6,2.2438805672316876E-4,0.9767794669,3.29818E-5,0.0018160892048575147,0.8856476128,3.559565E-4,0.0018866809481202697,0.9641851419,0.0045370362,0.006735752519206744,0.965309217,0.0043766464,0.006615622722011889,0.9823453891,8.8078E-6,2.9677937933758137E-4
0.49,0.9832117385,4.1552E-6,2.038430768998545E-4,0.9772006214,3.31299E-5,0.0018201620806950133,0.8863600373,3.763931E-4,0.0019400853074027441,0.9653013462,0.0043759404,0.006615089115045995,0.9663164157,0.0042426047,0.006513527999479238,0.9827597129,8.1389E-6,2.852875742124076E-4
0.5,0.9837297833,3.936E-6,1.9839354828219593E-4,0.9773462832,3.43655E-5,0.0018537934081229225,0.8868122995,3.731036E-4,0.0019315889831949238,0.9664077669,0.0042754285,0.006538676089240084,0.9672006494,0.00409001,0.006395318600351353,0.9830946642,7.9386E-6,2.8175521290652283E-4
0.51,0.9841848975,3.8432E-6,1.9604081207748552E-4,0.977713573,3.47475E-5,0.001864068131802054,0.8875773847,4.111479E-4,0.0020276782289110865,0.9673503935,0.0041535178,0.006444779127324691,0.96818407,0.0039340288,0.006272183670780058,0.98340487,8.0978E-6,2.8456633673011996E-4
0.52,0.9844481945,3.6694E-6,1.915567800940494E-4,0.9778011739,3.61592E-5,0.0019015572565663121,0.8882055521,3.901277E-4,0.001975165056394022,0.9684203857,0.0040111482,0.006333362613967402,0.9692544228,0.00376436,0.006135438044671301,0.9837910706,7.6225E-6,2.7608875384557046E-4
0.53,0.9847246087,3.9967E-6,1.9991748297735245E-4,0.977925992,3.50574E-5,0.0018723621444581707,0.8889845133,4.163442E-4,0.002040451420642011,0.9694191051,0.0039326383,0.006271075107188559,0.9702796906,0.0035982248,0.005998520484252763,0.9840963858,7.5928E-6,2.755503583739277E-4
0.54,0.9849538475,4.1213E-6,2.0300985197768112E-4,0.9778461456,3.55598E-5,0.0018857306276348167,0.8898461401,4.195824E-4,0.0020483710601353457,0.9703076941,0.0038350372,0.006192767717265036,0.9712791234,0.0034321459,0.005858451928624148,0.9843692333,7.6283E-6,2.7619377255832546E-4
0.55,0.9851056182,3.9543E-6,1.988542179587851E-4,0.9777977586,3.85675E-5,0.0019638609930440597,0.8904719055,4.015677E-4,0.0020039154173766916,0.9713033712,0.0037164468,0.006096266726448245,0.9722337079,0.0032719818,0.005720123949705985,0.9846831447,7.6867E-6,2.772489855707321E-4
0.56,0.9851792252,3.2954E-6,1.8153236626012453E-4,0.9777573526,4.06525E-5,0.0020162465127062214,0.891130507,3.866942E-4,0.001966454169310844,0.9722380501,0.003631203,0.006025946398699544,0.9731525707,0.0031142337,0.005580531963890181,0.9849448514,7.8168E-6,2.7958540734451787E-4
0.57,0.9852634043,2.9233E-6,1.7097660658698313E-4,0.9782220125,4.79389E-5,0.002189495375651659,0.8914393187,3.823017E-4,0.001955253691979637,0.9730997169,0.0035151753,0.005928891380350967,0.9741157091,0.0029393065,0.0054215371436521585,0.9852586979,7.8541E-6,2.8025167260874645E-4
0.58,0.9854164684,2.9095E-6,1.7057256520320023E-4,0.9782859921,4.71059E-5,0.0021703893659894297,0.8929706275,3.457043E-4,0.0018593125073531884,0.9740635568,0.0033443077,0.00578299896247613,0.9751083308,0.0027818673,0.005274341001490139,0.9855560917,7.8908E-6,2.8090567811989847E-4
0.59,0.9854043353,2.7212E-6,1.6496060135680882E-4,0.9787968457,4.31716E-5,0.0020777776589423614,0.8931459486,3.668263E-4,0.0019152709991016937,0.9749654794,0.0031752278,0.005634915970979514,0.9759664696,0.0026255682,0.0051240298593977765,0.9859072942,8.6657E-6,2.943756104027642E-4
0.6,0.9854701728,2.9051E-6,1.704435390385919E-4,0.9794742107,4.78924E-5,0.0021884332295046154,0.8939332664,3.575904E-4,0.0018910060814286134,0.9759302306,0.0029539523,0.005435027414834262,0.976814965,0.0024841331,0.004984107843937569,0.9863296247,7.8946E-6,2.809733083408458E-4
0.61,0.9855935717,3.0093E-6,1.7347334089133122E-4,0.9800933123,5.17897E-5,0.0022757350460895047,0.8951788545,3.449337E-4,0.001857239079924822,0.976796267,0.00274289,0.005237260734391596,0.9775686902,0.002390565,0.004889340446317888,0.9865785378,8.0943E-6,2.84504832999371E-4
0.62,0.9856093693,3.53E-6,1.8788294228055935E-4,0.9805215538,5.71001E-5,0.0023895627215036646,0.8959553003,3.492761E-4,0.0018688929878406628,0.9777009106,0.0025403832,0.0050402214237074945,0.978344866,0.0022992519,0.004795051511714968,0.9868653518,8.3247E-6,2.8852556212578465E-4
0.63,0.9856284136,3.8336E-6,1.9579581200832667E-4,0.9807103872,6.29758E-5,0.002509497957759679,0.8977595687,3.292921E-4,0.0018146407357931761,0.9785573763,0.0023449168,0.004842434098673931,0.9790273207,0.0022161765,0.004707628383804312,0.9871639335,8.6897E-6,2.9478297101427013E-4
0.64,0.9856067508,4.041E-6,2.0102238681301145E-4,0.9811797857,6.17381E-5,0.002484715275439019,0.8996067405,3.376438E-4,0.001837508639435472,0.9794269693,0.0021642241,0.004652122203897916,0.979651686,0.0021432583,0.004629533777822557,0.9874044979,8.4686E-6,2.9100859093848076E-4
0.65,0.9855632627,4.0352E-6,2.008780724718355E-4,0.9820335031,5.60271E-5,0.0023670044359907737,0.9012709439,3.372575E-4,0.0018364571870860481,0.9800808758,0.0019899391,0.004460873344985262,0.9803177345,0.0020732976,0.004553347779381671,0.9876891959,8.0751E-6,2.841672043005667E-4
0.66,0.9855681252,3.5576E-6,1.886160120456373E-4,0.9826888859,4.67484E-5,0.002162137830944179,0.9037477612,3.325589E-4,0.0018236197520316564,0.980791207,0.0018376267,0.00428675483320425,0.9809161341,0.0019952338,0.004466804002863793,0.9879595643,8.537E-6,2.9218145047213385E-4
0.67,0.9855759788,3.4771E-6,1.864698367028834E-4,0.9837622523,3.23937E-5,0.0017998249914922284,0.9052083254,3.165559E-4,0.001779201787319246,0.9815686256,0.0016829152,0.004102334944882,0.9814889699,0.0019179936,0.0043794903813115064,0.988180145,8.5278E-6,2.920239716187697E-4
0.68,0.9855716985,3.8432E-6,1.9604081207748552E-4,0.9838913441,3.34546E-5,0.0018290598678009423,0.9082754314,3.126676E-4,0.0017682409338096435,0.982375232,0.0015300806,0.003911624470728242,0.9821225494,0.0018125744,0.0042574339689536,0.988477571,8.8045E-6,2.9672377727442065E-4
0.69,0.9855185866,4.0058E-6,2.001449474755733E-4,0.9842791855,3.60695E-5,0.0018991971988184901,0.9120026171,3.048065E-4,0.0017458708428746954,0.9829941213,0.0013966912,0.003737233201179718,0.9825896871,0.0017256917,0.004154144556945509,0.9887801588,8.3298E-6,2.886139289777955E-4
0.7,0.9855458242,4.1773E-6,2.0438444167793202E-4,0.984501344,3.51155E-5,0.0018739130182588517,0.9163072824,2.424586E-4,0.0015571082171769565,0.9835983825,0.00128103,0.003579147943296002,0.983187331,0.0016145003,0.004018084493885115,0.9890094358,8.5467E-6,2.923473960889681E-4
0.71,0.9856694543,4.3656E-6,2.0894018282752603E-4,0.984518832,3.32629E-5,0.0018238119420598167,0.9202231467,2.413331E-4,0.0015534899420337424,0.9844490933,0.0011415653,0.0033787058173211826,0.9838423973,0.001496892,0.0038689688548759348,0.9893444932,8.479E-6,2.911872249945042E-4
0.72,0.9856967497,5.7154E-6,2.390690276886573E-4,0.9846931398,3.60056E-5,0.0018975141633200002,0.9242599308,2.346438E-4,0.0015318087347968741,0.9849891716,0.0010140509,0.0031844165870689722,0.9844259906,0.0013843739,0.003720717538325101,0.9895956624,8.2367E-6,2.869965156582916E-4
0.73,0.9857827777,5.9961E-6,2.448693529211036E-4,0.984943825,3.60909E-5,0.0018997605112224013,0.9286142349,2.033724E-4,0.0014260869538706257,0.9856554317,9.038003E-4,0.003006327161171917,0.9848988789,0.0012879002,0.0035887326453777524,0.9899176049,7.9735E-6,2.823738656462386E-4
0.74,0.9858320308,6.4569E-6,2.541043092904959E-4,0.9854587734,3.69586E-5,0.0019224619632127967,0.9324261308,1.779674E-4,0.0013340442271529082,0.9861353016,8.163289E-4,0.00285714700356842,0.9851943964,0.0012025952,0.00346784544061583,0.9900310963,8.8487E-6,2.97467645299451E-4
0.75,0.9860598689,6.491E-6,2.547744100179608E-4,0.9864077628,4.36097E-5,0.002088293561738866,0.9377022624,1.827008E-4,0.0013516685984367618,0.9866343069,7.45818E-4,0.002730966861754276,0.9855097067,0.0011382571,0.0033738066038230467,0.9901375407,9.5568E-6,3.091407446455417E-4
0.76,0.9860657144,6.9887E-6,2.6436149492692763E-4,0.9874473393,3.83969E-5,0.0019595126945238196,0.9422072411,1.978123E-4,0.001406457606897556,0.9870092654,6.763049E-4,0.002600586280053019,0.9857961279,0.001081499,0.003288615210084634,0.9902948624,9.169E-6,3.0280356668969407E-4
0.77,0.9861159927,7.5814E-6,2.7534342192977844E-4,0.9875219703,3.42844E-5,0.0018516047094344948,0.9475395381,1.666269E-4,0.0012908404239099424,0.9873813719,6.087312E-4,0.002467247859457983,0.9861775059,0.0010154463,0.003186606816034887,0.9904042178,1.00567E-5,3.1712300452663476E-4
0.78,0.9860202187,7.0705E-6,2.6590411805761866E-4,0.9882353008,3.15007E-5,0.0017748436550862727,0.9526654363,1.500418E-4,0.0012249155072901969,0.9879319853,5.4642E-4,0.0023375628333801,0.9863786733,9.686502E-4,0.003112314572789839,0.9905974239,1.04421E-5,3.231423834782432E-4
0.79,0.9859095281,7.8508E-6,2.8019279077092613E-4,0.988642925,2.7543E-5,0.0016596083875420732,0.9563041329,1.445497E-4,0.0012022882349919256,0.9882771879,5.116444E-4,0.0022619557909030847,0.9866409987,9.353247E-4,0.0030583078654707082,0.9906929713,1.17908E-5,3.4337734345760206E-4
0.8,0.9856420618,7.7039E-6,2.775590027363551E-4,0.9889787614,2.89558E-5,0.0017016403850402704,0.9605662405,1.267736E-4,0.0011259378313210726,0.9886349857,4.840269E-4,0.002200061135514193,0.9870171869,8.573793E-4,0.002928103994054856,0.9907178944,1.27306E-5,3.5679966367697154E-4
0.81,0.9852765977,8.293E-6,2.8797569341873285E-4,0.9893617034,2.79161E-5,0.0016708111802355165,0.9638297915,9.85867E-5,9.929083542804945E-4,0.9888723391,4.369274E-4,0.0020902808423750147,0.9871489316,8.664892E-4,0.0029436188611978963,0.9908829737,1.36095E-5,3.689105582658214E-4
0.82,0.9848764116,8.5802E-6,2.9291978424135165E-4,0.9895505607,2.72271E-5,0.0016500636351365363,0.9676404417,7.48503E-5,8.651606787181211E-4,0.9889662927,4.00148E-4,0.00200036996578133,0.9873707873,8.065792E-4,0.0028400338026157365,0.9908202261,1.40543E-5,3.7489065072364767E-4
0.83,0.9843281722,8.3512E-6,2.8898442864625076E-4,0.9897740662,3.02253E-5,0.0017385424930095898,0.969560045,7.57833E-5,8.705360417581801E-4,0.9890011859,3.751848E-4,0.0019369687658813705,0.9875386369,7.706988E-4,0.0027761462497498217,0.9908561182,1.55581E-5,3.944375742750683E-4
0.84,0.9839141417,7.9428E-6,2.8182973583353477E-4,0.9898990035,2.83419E-5,0.0016835052717470178,0.9724747479,7.18464E-5,8.47622557510122E-4,0.989103536,3.570309E-4,0.0018895261310709626,0.9879292971,6.868797E-4,0.0026208389878052407,0.9907954556,1.58229E-5,3.9778008999948706E-4
0.85,0.9832884139,8.8431E-6,2.9737350251829767E-4,0.9900269508,3.03527E-5,0.0017422026288580787,0.9761455536,5.8546E-5,7.651535793551514E-4,0.989245286,3.373943E-4,0.001836829605597645,0.9883827531,5.903508E-4,0.0024297135633650317,0.990727762,1.63021E-5,4.037585912398645E-4
0.86,0.9829581547,8.4424E-6,2.905580836941213E-4,0.9903319001,2.1771E-5,0.0014754999152829524,0.9777777791,4.12748E-5,6.424546676614623E-4,0.9892640698,3.090702E-4,0.0017580392487086289,0.9882972568,6.003154E-4,0.0024501334657524272,0.9906782103,1.7517E-5,4.1853315280871117E-4
0.87,0.9822084022,9.2994E-6,3.049491760933287E-4,0.9908242643,2.12038E-5,0.001456152464544836,0.9794712305,3.80538E-5,6.168776215749765E-4,0.9893779194,2.783706E-4,0.0016684441854614136,0.9884447944,5.985254E-4,0.0024464778764583177,0.9907154,1.74661E-5,4.1792463435409016E-4
0.88,0.9812626165,1.00573E-5,3.171324644371812E-4,0.9909090996,1.96503E-5,0.001401795277492402,0.9806397319,3.47973E-5,5.898923630629575E-4,0.9892592645,2.568384E-4,0.0016026178583804687,0.9885690314,6.186121E-4,0.002487191387891169,0.9906902438,1.93787E-5,4.402124487108469E-4
0.89,0.9804595476,1.11036E-5,3.3322064761956156E-4,0.9908088326,2.10256E-5,0.0014500206895075671,0.9806985259,2.94733E-5,5.428931754958797E-4,0.9893750072,2.498207E-4,0.0015805717320007972,0.9886029476,6.0312E-4,0.0024558501582954933,0.9906066251,2.08819E-5,4.56967176064102E-4
0.9,0.9794545448,1.02281E-5,3.198140084486607E-4,0.9909090996,2.4714E-5,0.0015720687007888682,0.9830303013,2.28547E-5,4.7806589503958554E-4,0.989515155,2.147541E-4,0.0014654490779279913,0.9886060667,5.832858E-4,0.002415131052344779,0.9908484888,2.42775E-5,4.927220311697052E-4
0.91,0.9786067414,9.3326E-6,3.0549304411066385E-4,0.991460675,2.22194E-5,0.0014906173217831599,0.98292135,2.82793E-5,5.317828504192289E-4,0.9893033689,2.062916E-4,0.001436285486941924,0.9885618013,5.633504E-4,0.002373500368653858,0.990719105,2.83257E-5,5.322189399110107E-4
0.92,0.9775505054,1.0679E-5,3.2678739265767275E-4,0.9921717167,2.0477E-5,0.001430978686074674,0.9835858583,2.30276E-5,4.7987081594945945E-4,0.9890151471,2.099063E-4,0.001448814342833477,0.988661617,4.727273E-4,0.002174229288736586,0.9906060606,2.84809E-5,5.336749947299387E-4
0.93,0.9762536013,1.59591E-5,3.9948842286103865E-4,0.9922190189,2.59302E-5,0.0016102856889384568,0.9838616669,2.80526E-5,5.296470522904853E-4,0.988818444,2.216823E-4,0.0014888999294781365,0.9882997102,4.476024E-4,0.0021156615986494625,0.9902305472,3.42092E-5,5.848863137396873E-4
0.94,0.9743097609,2.58005E-5,5.079419258143592E-4,0.9942760885,4.54729E-5,0.0021324375723570433,0.9838383675,2.72082E-5,5.216148004035162E-4,0.9884848392,2.473878E-4,0.0015728566368235855,0.9880808002,4.157757E-4,0.0020390578706844004,0.9898653102,3.90476E-5,6.248807886309196E-4
0.95,0.9718145216,5.43599E-5,7.372916654893097E-4,0.9951612949,6.79268E-5,0.002606277038229052,0.9850806594,4.71513E-5,6.866680420698199E-4,0.98798388,2.443726E-4,0.0015632421437512488,0.9874596846,3.740892E-4,0.0019341385679418112,0.9893951708,4.88282E-5,6.987717796247928E-4
0.96,0.9699494988,1.104685E-4,0.0010510399611813055,0.9949494958,9.06937E-5,0.0030115394734255103,0.9843434334,3.6561E-5,6.046569275217146E-4,0.9869697034,2.644443E-4,0.001626174344896635,0.9864646536,3.936313E-4,0.0019840143648673517,0.9886363721,6.76982E-5,8.227891588979524E-4
0.97,0.9708053654,1.741434E-4,0.0013196340401793218,0.9946308732,1.281223E-4,0.00357941755038442,0.9845637441,3.0529E-5,5.525305421422421E-4,0.9849664354,2.922063E-4,0.0017094042821989186,0.9852348918,4.367807E-4,0.0020899299031307246,0.9873825413,9.30707E-5,9.647315688832826E-4
0.98,0.9779797894,2.007215E-4,0.0014167621536447111,0.9919191957,2.902196E-4,0.005387203356102311,0.9898989797,2.26735E-5,4.7616698751593435E-4,0.9829292911,2.755746E-4,0.0016600439753211359,0.983030296,5.604045E-4,0.0023672864212004427,0.9853535306,1.656705E-4,0.0012871305295112847
0.99,0.9824000126,9.92323E-5,9.96154104544071E-4,0.9899999976,4.666668E-4,0.006831301486539736,0.9880000055,1.955556E-4,0.0013984119564706245,0.9790000057,5.848486E-4,0.002418364323256527,0.9826000059,6.760002E-4,0.0026000003846153564,0.9800000042,3.717174E-4,0.00192799740663726
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.95,0.047979798,0.02190429136037046,0.94,0.056969697,0.02386832566394216,0.87,0.1142424242,0.033799766892687294

==> tables/acc_rej_sample_aleatoric_entropy_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7864589095,3.52734E-5,0.001878121401826836,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.870741359,9.2664E-6,3.044076214551797E-4,0.7894148469,3.40767E-5,0.0018459875405863388,0.7708769381,2.91961E-5,5.403341558702355E-4,0.8428480786,0.0020101777,0.004483500529720053,0.8428734559,0.0027537545,0.005247622795133049,0.8424318099,1.77998E-5,4.2189809196060605E-4
0.02,0.8744589531,8.9753E-6,2.9958805049601025E-4,0.7922386825,3.20419E-5,0.0017900251394882699,0.771589905,2.8349E-5,5.324377897933241E-4,0.8466103303,0.002006641,0.004479554665365744,0.846596716,0.0027400547,0.005234553180549415,0.8452438951,1.74736E-5,4.180143538205357E-4
0.03,0.8779218268,9.6306E-6,3.1033208019797117E-4,0.79457798,3.23203E-5,0.0017977847479606673,0.7722910225,2.97729E-5,5.456454893060145E-4,0.8501375735,0.0020090264,0.00448221641601563,0.8501351434,0.0027339814,0.005228748798708923,0.8478214753,1.72212E-5,4.1498433705382183E-4
0.04,0.8811643493,9.3756E-6,3.061960156501061E-4,0.7972853541,3.18073E-5,0.001783460120103615,0.7727882266,3.03945E-5,5.513120713352828E-4,0.8533286983,0.0020099428,0.0044832385615757725,0.8533197051,0.0027126895,0.005208348586644331,0.8502199513,1.64641E-5,4.0575978115136056E-4
0.05,0.8843889928,9.6426E-6,3.1052536128310036E-4,0.7993968368,3.249E-5,0.0018024982662959762,0.7730149567,3.02725E-5,5.502045074333724E-4,0.8564347649,0.0020073708,0.004480369181217102,0.8564174187,0.0026993687,0.005195544918485452,0.852515077,1.60774E-5,4.009663327512673E-4
0.06,0.8875098127,9.2146E-6,3.035555962257985E-4,0.8023382068,2.83077E-5,0.0016824892273057798,0.7730271399,3.00247E-5,5.479479902326498E-4,0.8594538641,0.0020130228,0.004486672263493289,0.8594914407,0.0026841315,0.005180860449770868,0.8547490585,1.61501E-5,4.018718701277809E-4
0.07,0.8902270442,8.9083E-6,2.984677537021378E-4,0.8051401019,2.75011E-5,0.0016583455610939477,0.772881496,3.04919E-5,5.521947120355283E-4,0.8623497665,0.0020018212,0.004474171655178196,0.862375927,0.002670355,0.0051675477743316515,0.8569961208,1.63923E-5,4.0487405449102313E-4
0.08,0.8929974419,8.0764E-6,2.841900772370492E-4,0.8080972672,2.78516E-5,0.0016688798638607872,0.7723464131,3.3095E-5,5.752825392796135E-4,0.8653481227,0.0020066536,0.004479568729241689,0.8652107543,0.0026629166,0.005160345531066694,0.8590930015,1.59004E-5,3.987530564146186E-4
0.09,0.8956344366,7.0863E-6,2.662010518386432E-4,0.8109721303,2.48999E-5,0.001577970215181516,0.7718795836,3.5292E-5,5.940707028628832E-4,0.8681600934,0.002017087,0.004491199171713496,0.8680824637,0.0026514695,0.005149242177252882,0.861149835,1.54148E-5,3.926168615839111E-4
0.1,0.8983847868,7.5688E-6,2.751145216087294E-4,0.8139455795,2.74505E-5,0.0016568192418003843,0.7714024007,3.2992E-5,5.743866293708446E-4,0.8709698254,0.0020192965,0.004493658309217558,0.8707770813,0.002643766,0.005141756509209669,0.8631998962,1.52167E-5,3.900858879785322E-4
0.11,0.9013185781,7.9219E-6,2.8145870034518387E-4,0.8171899855,2.9289E-5,0.0017114029332684925,0.7708678722,3.43789E-5,5.863352283463786E-4,0.8736091065,0.0020220627,0.004496735148971974,0.8735350162,0.0026312975,0.005129617432128833,0.8653192788,1.52244E-5,3.901845717093386E-4
0.12,0.9042681259,6.9653E-6,2.639185480408681E-4,0.8204263747,2.78325E-5,0.001668307525607914,0.7704218984,3.38918E-5,5.821666428094279E-4,0.87612167,0.0020356105,0.004511774041327868,0.8760842025,0.0026236572,0.005122164776732587,0.8672990823,1.5419E-5,3.9267034520065297E-4
0.13,0.9072498453,5.5158E-6,2.3485740354521506E-4,0.8241270423,3.09686E-5,0.0017597897601702313,0.7700081229,3.56727E-5,5.972662722772817E-4,0.8786258239,0.0020349343,0.004511024606450291,0.8787368006,0.0026024996,0.005101469984230036,0.8692989278,1.50031E-5,3.8733835338112334E-4
0.14,0.9101633811,4.8911E-6,2.211583143361334E-4,0.8273822546,3.08188E-5,0.0017555284104793063,0.7694779158,3.76619E-5,6.136929199526422E-4,0.8810989445,0.0020425407,0.004519447643241373,0.8812604958,0.0025851382,0.005084425434599272,0.8712878817,1.50171E-5,3.87519031790698E-4
0.15,0.9130048901,4.377E-6,2.092128103152386E-4,0.8307599843,3.27077E-5,0.0018085270249570504,0.7688983202,3.74135E-5,6.116657584007789E-4,0.8835469544,0.0020547117,0.004532892784966351,0.883809213,0.002572741,0.00507221943531626,0.8732219023,1.49606E-5,3.8678934835385527E-4
0.16,0.9158377761,3.5331E-6,1.8796542235209113E-4,0.833707124,3.2467E-5,0.00180186014995615,0.7684982657,3.88279E-5,6.231203736036883E-4,0.8862190443,0.0020618518,0.004540761830354021,0.8864087462,0.0025666983,0.0050662592709019546,0.8751574653,1.51078E-5,3.8868753517446375E-4
0.17,0.9186674845,3.308E-6,1.8187908071023453E-4,0.836637038,3.00335E-5,0.0017330175994490073,0.7678929448,3.91898E-5,6.260175716383687E-4,0.8887894827,0.00207912,0.004559736834511395,0.8890202379,0.0025515524,0.0050512893403565785,0.8769831669,1.52672E-5,3.9073264516802276E-4
0.18,0.9215010518,2.6586E-6,1.630521389004143E-4,0.8395941019,2.98394E-5,0.0017274084635661596,0.7670783162,4.0222E-5,6.342081677178244E-4,0.89141011,0.0020880433,0.00456951124301057,0.8917901611,0.0025380531,0.005037909387831424,0.8788435775,1.51548E-5,3.892916644368333E-4
0.19,0.9244519806,2.7061E-6,1.6450227961946302E-4,0.8430758834,3.00584E-5,0.0017337358506992926,0.7664017856,3.79476E-5,6.16016233552331E-4,0.8940362465,0.0020996439,0.004582187141529686,0.8944888055,0.0025263431,0.005026274067338549,0.8807209992,1.57352E-5,3.966761903618618E-4
0.2,0.9272027063,2.8222E-6,1.6799404751359495E-4,0.8459379911,2.5611E-5,0.0016003437130816616,0.7656985879,4.00218E-5,6.326278526906636E-4,0.8967651051,0.0021038995,0.004586828424957707,0.8973008239,0.0025023469,0.005002346349464419,0.8825834,1.63815E-5,4.0474065770564733E-4
0.21,0.9298370427,2.5709E-6,1.603402631905037E-4,0.8486784577,2.68605E-5,0.0016389173255536718,0.7648847342,3.94091E-5,6.277666764013522E-4,0.8995399451,0.002102132,0.004584901307552868,0.9001858103,0.0024832377,0.00498320950793763,0.8844773459,1.64649E-5,4.057696390810924E-4
0.22,0.9322381008,2.4822E-6,1.575499920660106E-4,0.8515044808,2.92612E-5,0.0017105905413043764,0.7640635967,3.82251E-5,6.182645065018693E-4,0.9023035115,0.00209732,0.0045796506416974645,0.903009963,0.0024775772,0.004977526695056492,0.8863188088,1.61958E-5,4.024400576483409E-4
0.23,0.9345453614,2.6931E-6,1.6410667262485094E-4,0.8541284442,2.93376E-5,0.0017128222324572972,0.763292551,3.91941E-5,6.260519147802361E-4,0.9050703365,0.0021015108,0.004584223816525542,0.9058053046,0.0024585262,0.00495835275066226,0.8881529033,1.69043E-5,4.1114839170304436E-4
0.24,0.9366422242,3.1486E-6,1.774429485778457E-4,0.8568167746,3.23114E-5,0.001797537204065607,0.762580049,3.95843E-5,6.29160551846665E-4,0.9076616412,0.0020990709,0.004581561851596025,0.908398059,0.0024456456,0.0049453469039087644,0.8900537103,1.71664E-5,4.143235450707575E-4
0.25,0.9385881776,2.7804E-6,1.6674531477675768E-4,0.8599162817,3.13679E-5,0.0017710985291620567,0.7617059112,4.31272E-5,6.567130271282884E-4,0.9102082664,0.0021031385,0.004585998800697619,0.9110612202,0.0024142469,0.0049134986516737745,0.8917320758,1.81994E-5,4.2660754798760887E-4
0.26,0.9404879624,2.2519E-6,1.5006331996860524E-4,0.8624482751,3.65961E-5,0.0019130107161226253,0.7610268414,4.14066E-5,6.43479603406355E-4,0.9126646864,0.0020973117,0.0045796415798619,0.9135854495,0.0023909266,0.004889710216362519,0.8934942204,1.92562E-5,4.388188692387783E-4
0.27,0.9421741891,2.0301E-6,1.4248157775656472E-4,0.864817214,3.99501E-5,0.0019987521106930696,0.7604408503,4.22642E-5,6.501092215928029E-4,0.9149215186,0.0020939262,0.004575943837067933,0.9159150648,0.0023675442,0.004865741670084839,0.8952408409,2.03086E-5,4.5065064074069615E-4
0.28,0.9437032574,2.0434E-6,1.4294754282603113E-4,0.867360729,3.45784E-5,0.0018595268215328329,0.759751457,4.64411E-5,6.814770722482159E-4,0.917105633,0.0020873126,0.004568711634585838,0.9181173038,0.0023354853,0.004832685899166219,0.896950835,2.07979E-5,4.560471466855154E-4
0.29,0.9452891082,2.0698E-6,1.438679950510189E-4,0.8699502528,4.0812E-5,0.00202019801009703,0.7589939237,4.47055E-5,6.686217166679527E-4,0.9192227757,0.0020745514,0.004554724360485495,0.9202598113,0.0023060044,0.004802087462760336,0.8986257583,2.18506E-5,4.674462535949989E-4
0.3,0.9466707772,2.2046E-6,1.4847895473770012E-4,0.8725947559,3.45633E-5,0.0018591207599292737,0.7580399156,4.65697E-5,6.824199586764737E-4,0.9212065476,0.0020600944,0.004538826279997947,0.9222605968,0.0022618598,0.004755901386698425,0.9003666723,2.21647E-5,4.7079401015730866E-4
0.31,0.9480318493,2.5755E-6,1.6048364402642407E-4,0.8749829292,3.39311E-5,0.001842039630409726,0.7571331024,4.86982E-5,6.978409560924322E-4,0.9231376559,0.0020423599,0.004519247614371224,0.9242332196,0.0022194828,0.004711138715852039,0.9020045531,2.22281E-5,4.714668599170041E-4
0.32,0.9493027812,2.3618E-6,1.5368148880070105E-4,0.8772711575,3.52542E-5,0.0018776101831849976,0.7566893578,4.53219E-5,6.732154187182584E-4,0.925004043,0.0020101494,0.004483468969447652,0.9260787272,0.0021742183,0.004662851380861286,0.9036592418,2.21021E-5,4.7012870578172527E-4
0.33,0.9505342072,2.3007E-6,1.5168058544190815E-4,0.8797914624,2.79776E-5,0.0016726505911277467,0.7559161246,4.52882E-5,6.729650808177197E-4,0.9268615276,0.0019820438,0.004452015049390557,0.9278936261,0.0021340153,0.004619540345099283,0.905380742,2.31858E-5,4.815163548624283E-4
0.34,0.9518339676,1.9941E-6,1.4121260566960728E-4,0.8815057039,2.79608E-5,0.0016721483187803646,0.755233109,4.9141E-5,7.010064193714634E-4,0.9286132282,0.0019489195,0.004414656838305782,0.9296860147,0.002089902,0.004571544596741893,0.9070908642,2.36463E-5,4.8627461377291745E-4
0.35,0.9529754722,1.511E-6,1.2292273996295397E-4,0.8834923267,2.70938E-5,0.00164601944095445,0.7545586348,5.01972E-5,7.084998235709025E-4,0.9302704972,0.0019198953,0.0043816609864296896,0.9314865309,0.0020357323,0.0045119090194728,0.9088757372,2.35148E-5,4.849206120593349E-4
0.36,0.9540647584,1.362E-6,1.1670475568716127E-4,0.8854409337,2.59794E-5,0.0016118126441990706,0.7536734939,4.83384E-5,6.952582254098113E-4,0.9318950063,0.0018902432,0.0043476927214328295,0.9332209015,0.0019830312,0.004453123847368272,0.9105102408,2.33313E-5,4.830248440815441E-4
0.37,0.9551407939,1.2711E-6,1.127430707405116E-4,0.8872663796,2.30575E-5,0.001518469624325755,0.7528283,4.58088E-5,6.768219854585103E-4,0.9335596758,0.0018689217,0.004323102705233823,0.9348766512,0.0019413602,0.004406086926060356,0.9120159489,2.45001E-5,4.94975756982097E-4
0.38,0.9562463605,1.0432E-6,1.0213716267842963E-4,0.8892897844,1.97393E-5,0.001404966191764058,0.7522217989,4.44585E-5,6.667720750001458E-4,0.9351955932,0.0018388019,0.00428812534798133,0.9364299285,0.0018916836,0.00434934891679203,0.9136662859,2.45397E-5,4.953756150639633E-4
0.39,0.9572706199,1.0104E-6,1.0051865498503251E-4,0.8907733858,2.04153E-5,0.0014288211924520157,0.7512289286,4.40916E-5,6.640150600701765E-4,0.9367957789,0.0018029917,0.004246164975598569,0.9379886752,0.0018382604,0.00428749390670121,0.9153635329,2.36714E-5,4.865326299437685E-4
0.4,0.9581841975,9.116E-7,9.547774609824008E-5,0.89232077,2.05274E-5,0.0014327386363185716,0.750457865,4.55554E-5,6.749474053583731E-4,0.9384078997,0.0017634553,0.0041993514975529255,0.9395185769,0.0017898121,0.004230617094467425,0.9168903744,2.43432E-5,4.933882852277706E-4
0.41,0.9591592389,9.435E-7,9.713392816107047E-5,0.89366768,1.54953E-5,0.0012448011889454476,0.7497804999,4.62196E-5,6.798499834522319E-4,0.9399840367,0.0017117591,0.004137341054348795,0.9411201274,0.0017312015,0.004160770962213614,0.9184727943,2.49372E-5,4.993716051198746E-4
0.42,0.9601353329,9.056E-7,9.516301802696256E-5,0.8953309059,2.05879E-5,0.001434848424050429,0.7489105463,4.42637E-5,6.65309702319153E-4,0.9415374213,0.0016666753,0.00408249347825566,0.9426187581,0.0016703883,0.004087038414304422,0.9199824023,2.59592E-5,5.095017173670762E-4
0.43,0.9609639186,7.066E-7,8.405950273467004E-5,0.8972459435,2.19447E-5,0.0014813743618680593,0.7478105307,4.36938E-5,6.610128591790027E-4,0.9429619938,0.001616867,0.004021028475402779,0.9441173238,0.0016104294,0.004013015574353032,0.9215932244,2.66952E-5,5.166739784428861E-4
0.44,0.9617689955,5.798E-7,7.61445992832059E-5,0.8992570817,2.37665E-5,0.0015416387384857711,0.7468320668,4.21418E-5,6.491671587503483E-4,0.9444631314,0.0015726712,0.00396569186901857,0.9455663013,0.0015522809,0.003939899618010591,0.9232183909,2.72446E-5,5.219636002634666E-4
0.45,0.9624932164,5.405E-7,7.35187051028512E-5,0.9007849216,2.36615E-5,0.00153822950173243,0.7461966515,4.47187E-5,6.687204199065556E-4,0.9458170408,0.0015198174,0.0038984835513312097,0.9470515221,0.0014889162,0.00385864769057762,0.9247038639,2.75026E-5,5.244292135264777E-4
0.46,0.9631918591,5.899E-7,7.68049477572897E-5,0.9025290668,2.44134E-5,0.0015624787998561773,0.7455668628,4.23336E-5,6.506427591236222E-4,0.9472485453,0.0014741276,0.0038394369378855543,0.9484418577,0.0014186954,0.003766557314046874,0.9262485451,2.79712E-5,5.288780577789175E-4
0.47,0.9639277232,7.645E-7,8.743569065318807E-5,0.9038803279,1.78062E-5,0.0013343987410066004,0.7448904037,4.2277E-5,6.502076591366792E-4,0.9486418837,0.0014172968,0.003764700253672263,0.9498726279,0.0013625241,0.0036912384100732374,0.927776953,2.91031E-5,5.394728908851677E-4
0.48,0.9646777344,8.384E-7,9.156418513807678E-5,0.9058264136,1.58295E-5,0.0012581534087701706,0.7443773627,3.98376E-5,6.311703415085345E-4,0.9499607551,0.0013604429,0.0036884182246594544,0.9513237739,0.0013063779,0.003614385009929075,0.9292467934,2.86809E-5,5.355455162728935E-4
0.49,0.9653393871,8.9E-7,9.433981132056603E-5,0.9076035142,1.55148E-5,0.0012455842002851514,0.7434662163,3.68153E-5,6.067561289348465E-4,0.9513436973,0.0012958686,0.0035998174953738972,0.9527258736,0.0012443005,0.0035274643867798296,0.9307157171,2.84482E-5,5.333685405045933E-4
0.5,0.9659764516,8.592E-7,9.269304181005175E-5,0.9094505489,1.37012E-5,0.001170521251408961,0.7430455327,4.66976E-5,6.833564223741517E-4,0.9526797491,0.0012262817,0.0035018305213131034,0.9540282571,0.0011856481,0.003443324120671767,0.932105183,2.88633E-5,5.372457538222149E-4
0.51,0.966605801,8.353E-7,9.139474820797965E-5,0.9109562755,1.48098E-5,0.0012169552169245998,0.7421912491,5.33973E-5,7.307345619306644E-4,0.9539500237,0.0011599203,0.0034057602675467338,0.9552330571,0.0011239641,0.003352557382059254,0.9335303551,2.80197E-5,5.293363769853721E-4
0.52,0.9671888769,8.977E-7,9.474703161577148E-5,0.9125592887,1.80368E-5,0.0013430115412758,0.741308254,4.85557E-5,6.968192018020169E-4,0.9552788204,0.0010917841,0.0033042156406626975,0.956497134,0.0010657757,0.0032646220301897123,0.9350564176,2.78664E-5,5.278863514053001E-4
0.53,0.9677772206,9.237E-7,9.610931276416454E-5,0.9133934617,1.71686E-5,0.0013102900442268498,0.7405143499,4.81974E-5,6.942434731418078E-4,0.9564829665,0.0010349845,0.003217117498631345,0.9577271199,0.0010034913,0.003167793080363678,0.9364545745,2.65322E-5,5.150941661482878E-4
0.54,0.968276459,8.092E-7,8.995554457619608E-5,0.9148805499,1.94579E-5,0.0013949157680663016,0.7402389109,5.02226E-5,7.086790528864248E-4,0.9576774853,9.739521E-4,0.003120820565171923,0.9589727092,9.44095E-4,0.0030726128945898798,0.9378105885,2.70426E-5,5.200249993990674E-4
0.55,0.9689255244,7.501E-7,8.66083136886985E-5,0.9160299957,2.02443E-5,0.001422824655395035,0.7394732177,5.59638E-5,7.480895668300688E-4,0.9589987832,9.143603E-4,0.003023839116090669,0.9601552445,8.813456E-4,0.0029687465368400854,0.9390633208,2.64937E-5,5.14720312402765E-4
0.56,0.9694898337,8.234E-7,9.074139077620532E-5,0.9175169468,1.68092E-5,0.0012965029888125981,0.7393685341,6.12875E-5,7.828633341778117E-4,0.9602443779,8.534184E-4,0.0029213325726455725,0.9614698559,8.118513E-4,0.0028493004404590264,0.9404513013,2.6067E-5,5.105585177038965E-4
0.57,0.9699598414,1.1319E-6,1.0639078907499464E-4,0.9188937545,1.85136E-5,0.0013606469049683683,0.738864547,6.19177E-5,7.868780083342017E-4,0.9614476085,7.931419E-4,0.0028162775076330812,0.9626469505,7.561219E-4,0.0027497670810452293,0.941920411,2.41405E-5,4.913298281195637E-4
0.58,0.9704485154,1.1865E-6,1.0892658077806353E-4,0.920594275,1.52383E-5,0.001234435093473934,0.7384414136,6.51474E-5,8.071393931657655E-4,0.9626275432,7.291217E-4,0.002700225360965266,0.9637619114,7.038937E-4,0.0026530995081225283,0.9434105814,2.32792E-5,4.824852329346464E-4
0.59,0.9709285861,1.729E-6,1.3149144458861193E-4,0.9216542184,1.72925E-5,0.0013150095056690654,0.7380815566,6.27085E-5,7.918869868863864E-4,0.9635956335,6.835875E-4,0.002614550630605573,0.9647865224,6.428806E-4,0.0025355090218731227,0.9447271675,2.24681E-5,4.7400527423226E-4
0.6,0.9713638157,2.1014E-6,1.4496206400296596E-4,0.9234105229,1.74826E-5,0.0013222178337929042,0.7374607444,6.95477E-5,8.33952636544786E-4,0.9645761371,6.322664E-4,0.002514490803323806,0.9657496053,5.896526E-4,0.0024282763434172808,0.9460145181,2.13998E-5,4.625991785552586E-4
0.61,0.9718494689,2.6266E-6,1.620678870103513E-4,0.9249748409,1.94024E-5,0.001392924980033024,0.7370094597,6.32154E-5,7.950811279360113E-4,0.9657275128,5.855204E-4,0.0024197528799445615,0.9666592842,5.366559E-4,0.002316583475724542,0.9473918289,2.09581E-5,4.578001747487652E-4
0.62,0.9723218298,3.0348E-6,1.742067736914957E-4,0.9257797897,2.07195E-5,0.001439426969317999,0.7366246641,7.30426E-5,8.546496358157534E-4,0.9667568702,5.36165E-4,0.002315523698863823,0.9676451159,4.86887E-4,0.0022065516082793077,0.9488142943,2.03417E-5,4.5101773801038025E-4
0.63,0.9726686531,3.1417E-6,1.7724841325100768E-4,0.9274077177,2.57486E-5,0.00160463703060848,0.7361900687,7.87634E-5,8.874874647002064E-4,0.9676919818,4.880589E-4,0.0022092055133011053,0.9686593133,4.230616E-4,0.0020568461293932515,0.9500912213,1.8823E-5,4.338548144252867E-4
0.64,0.972999779,3.3282E-6,1.8243354954612927E-4,0.9284717739,2.7539E-5,0.001659487872808958,0.7358622313,7.22012E-5,8.497128926878773E-4,0.9686178321,4.477943E-4,0.002116115072485426,0.9696228504,3.794029E-4,0.0019478267376745809,0.9513320237,1.96966E-5,4.438085172684274E-4
0.65,0.9732944596,3.0275E-6,1.7399712641305316E-4,0.9296254635,2.95154E-5,0.0017180046565711047,0.7356806517,8.32798E-5,9.12577667927503E-4,0.9696344477,4.026182E-4,0.0020065348240187607,0.9704530144,3.342114E-4,0.0018281449614294812,0.9526306349,1.91045E-5,4.3708694787193084E-4
0.66,0.9735941786,3.2822E-6,1.8116842992088882E-4,0.9302400708,2.9578E-5,0.001719825572550891,0.7350877106,8.40541E-5,9.168102311820042E-4,0.9706948274,3.667511E-4,0.0019150746721733856,0.9713527226,2.935378E-4,0.0017132944872379646,0.9539704466,1.88712E-5,4.344099446375509E-4
0.67,0.9738867724,3.4527E-6,1.8581442355210213E-4,0.9312083781,3.1306E-5,0.0017693501631955164,0.7340152264,8.78496E-5,9.37281174461538E-4,0.9717197895,3.259403E-4,0.0018053816770976711,0.9722264534,2.607804E-4,0.0016148696541826526,0.9551855385,1.83518E-5,4.2839000922056996E-4
0.68,0.9742776603,3.54E-6,1.881488772222678E-4,0.9323031604,4.19392E-5,0.0020479062478541347,0.7337748408,8.36272E-5,9.144790866936214E-4,0.9725410807,2.911019E-4,0.0017061708589704609,0.9729335308,2.333638E-4,0.0015276249539726693,0.9564189368,1.77676E-5,4.2151631047920315E-4
0.69,0.9746227884,3.5699E-6,1.8894178997776008E-4,0.933215189,3.47922E-5,0.0018652667369574787,0.733215189,7.22079E-5,8.497523168547409E-4,0.9734405065,2.593447E-4,0.0016104182686494835,0.9737620234,2.018396E-4,0.0014207026430608201,0.9577189881,1.75891E-5,4.1939360987025066E-4
0.7,0.9750026202,3.2243E-6,1.7956335929136545E-4,0.9341705918,3.4186E-5,0.0018489456454963732,0.7332809985,6.14624E-5,7.839795915711072E-4,0.9744113016,2.266097E-4,0.0015053561040498026,0.9745316589,1.776348E-4,0.0013327970588202843,0.9589691263,1.70097E-5,4.124281755651522E-4
0.71,0.9754289591,3.7647E-6,1.940283484442415E-4,0.9348037899,3.71988E-5,0.0019286990433968697,0.7329634607,6.43904E-5,8.024362903059657E-4,0.9752449274,1.968313E-4,0.0014029657871808565,0.9754316676,1.577726E-4,0.0012560756346653651,0.9602408671,1.67471E-5,4.092322079211264E-4
0.72,0.9759826201,3.9044E-6,1.9759554650851827E-4,0.9360246658,4.883E-5,0.0022097511172075464,0.7329688847,7.13859E-5,8.449017694383176E-4,0.9761255956,1.73351E-4,0.0013166282694823167,0.9762349296,1.375533E-4,0.0011728311898990408,0.9615054649,1.65775E-5,4.071547617307208E-4
0.73,0.976526162,4.0842E-6,2.0209403751719147E-4,0.9367732525,5.46888E-5,0.0023385636617376917,0.7322965145,6.90022E-5,8.306756286300929E-4,0.9769854653,1.546325E-4,0.0012435131684063502,0.9769767451,1.161613E-4,0.0010777815177483792,0.9627470922,1.72124E-5,4.148782954072194E-4
0.74,0.9769031149,4.3244E-6,2.079519175194112E-4,0.9380923688,5.54434E-5,0.002354642223353688,0.7316933274,8.11156E-5,9.006419932470393E-4,0.9777180839,1.355328E-4,0.0011641855522209507,0.9776788449,1.008197E-4,0.0010040901353962203,0.9639661944,1.84458E-5,4.294857389949054E-4
0.75,0.9772119343,3.9296E-6,1.9823218709382186E-4,0.9389324963,6.45852E-5,0.002541361839644249,0.7315541565,9.12396E-5,9.551942210880466E-4,0.9783956033,1.25148E-4,0.0011186956690717991,0.9783453691,9.25171E-5,9.618580976422666E-4,0.9652653098,1.84185E-5,4.291677993512561E-4
0.76,0.9775277865,4.2128E-6,2.0525106577068E-4,0.9392413437,6.95988E-5,0.0026381584486152455,0.7308698416,9.42226E-5,9.706832645101078E-4,0.9791334236,1.156937E-4,0.0010756100594546333,0.9790189695,7.98041E-5,8.933314054705566E-4,0.9663930649,1.94815E-5,4.413785223592104E-4
0.77,0.9779249024,4.4708E-6,2.114426636230257E-4,0.9394539297,7.91622E-5,0.0028135777934864357,0.7306825995,9.1542E-5,9.567758358152655E-4,0.9797644889,1.031957E-4,0.0010158528436737281,0.9796723372,6.97355E-5,8.350778406831306E-4,0.9674095643,2.02834E-5,4.5037095821111734E-4
0.78,0.9784516591,5.1606E-6,2.271695402117106E-4,0.9401355743,9.22286E-5,0.0030369161990413895,0.7301105917,1.009242E-4,0.0010046103722339322,0.980595789,9.12543E-5,9.552711656906639E-4,0.980324651,6.09325E-5,7.805927235120758E-4,0.9686657149,2.02798E-5,4.503309893844748E-4
0.79,0.9789499265,6.0797E-6,2.4657047674042404E-4,0.9403961122,1.015148E-4,0.003186138728931934,0.730680114,9.47746E-5,9.735224702080584E-4,0.9813191271,8.1388E-5,9.021529803752798E-4,0.9809753299,5.24281E-5,7.240725101811282E-4,0.9699663651,2.16371E-5,4.651569627555843E-4
0.8,0.979493717,6.9434E-6,2.6350332066218826E-4,0.9406201005,1.221977E-4,0.0034956787609847673,0.7303375244,9.73614E-5,9.867188049287397E-4,0.9819780231,7.47915E-5,8.648207906844054E-4,0.9816248041,4.69814E-5,6.85429792174224E-4,0.9710988998,2.36785E-5,4.8660558977471684E-4
0.81,0.9799049956,7.0326E-6,2.651904975673148E-4,0.9412639499,1.403494E-4,0.0037463235311435664,0.7315571964,1.028772E-4,0.0010142839839019444,0.9825072294,6.92561E-5,8.322024993954295E-4,0.9823502702,4.04053E-5,6.35651634151915E-4,0.9721272206,2.57383E-5,5.073292816307768E-4
0.82,0.980265916,7.0784E-6,2.6605262637305425E-4,0.9414559722,1.67056E-4,0.004087248463208471,0.7309503019,9.12039E-5,9.55007329814803E-4,0.9832519603,6.0191E-5,7.758285893159648E-4,0.9829598945,3.71456E-5,6.094719025517091E-4,0.973156057,2.55179E-5,5.051524522359562E-4
0.83,0.9806140351,6.599E-6,2.5688518836242775E-4,0.9414127409,2.0346E-4,0.004510654054569027,0.7302862346,1.170803E-4,0.001082036505853661,0.9841597378,4.65857E-5,6.825371784745502E-4,0.9834302855,3.42283E-5,5.850495705493681E-4,0.9741043377,2.56515E-5,5.064730989894724E-4
0.84,0.9808435488,6.3743E-6,2.524737610129021E-4,0.9406571865,2.459798E-4,0.004959635067220168,0.7296714246,1.062491E-4,0.0010307720407539194,0.9848308021,4.08278E-5,6.38966352791757E-4,0.9839185917,3.04392E-5,5.517173189233777E-4,0.9751790082,2.59133E-5,5.090510779872684E-4
0.85,0.9809628475,7.1681E-6,2.6773307602909283E-4,0.9403977036,2.661887E-4,0.005159347827002944,0.7293040276,1.242601E-4,0.001114720144251462,0.985311358,3.48744E-5,5.905455105239562E-4,0.9844322342,2.66713E-5,5.164426396028895E-4,0.9765358484,2.44162E-5,4.941275139070886E-4
0.86,0.9812443984,7.4737E-6,2.733806869550225E-4,0.9405269146,3.362285E-4,0.005798521363244254,0.7294282556,1.362279E-4,0.001167167083154764,0.9857735449,3.03398E-5,5.508157586707192E-4,0.9849999988,2.4699E-5,4.969808849442802E-4,0.9776121062,2.23358E-5,4.7260765969247686E-4
0.87,0.9817622167,7.6417E-6,2.764362494319441E-4,0.9409776747,4.086308E-4,0.006392423640529467,0.7294508159,1.333866E-4,0.0011549311667800814,0.9862884784,2.74379E-5,5.238119891716875E-4,0.9856065249,2.51518E-5,5.015157026454904E-4,0.9787567919,2.23236E-5,4.7247857094264074E-4
0.88,0.9824983716,7.3894E-6,2.718345084789641E-4,0.9410072029,4.629912E-4,0.006804345670231635,0.727926743,1.505665E-4,0.0012270554184713907,0.9868541586,2.33186E-5,4.8289336296950696E-4,0.9860104692,2.38146E-5,4.8800204917602547E-4,0.9797449297,2.23331E-5,4.725790939091572E-4
0.89,0.9831241077,7.4742E-6,2.73389831559259E-4,0.9411554933,5.330844E-4,0.0073012629044570095,0.729315263,2.352965E-4,0.0015339377431955966,0.9873395109,2.13097E-5,4.616243061191644E-4,0.9865121269,2.30951E-5,4.8057361558870456E-4,0.9810342348,2.29307E-5,4.788601048322986E-4
0.9,0.9839874375,6.9203E-6,2.6306463084192826E-4,0.9420722067,5.939065E-4,0.00770653294289981,0.7295918345,2.355267E-4,0.001534687916157549,0.9876687592,1.97318E-5,4.442049076721238E-4,0.9869701701,2.24913E-5,4.7424993410647933E-4,0.9823233885,2.35801E-5,4.8559345135617307E-4
0.91,0.9851264006,5.9552E-6,2.440327846827143E-4,0.9417611241,7.068629E-4,0.008407513901267127,0.7326068044,2.155401E-4,0.001468128400379204,0.9880819541,2.06082E-5,4.539625535217635E-4,0.9873844832,2.17046E-5,4.658819592987048E-4,0.9833478546,2.18894E-5,4.678610904958864E-4
0.92,0.9857941139,7.2523E-6,2.69300946897704E-4,0.9418627441,7.962851E-4,0.008923480823086919,0.7348039091,1.97627E-4,0.001405798705362898,0.9886666602,2.19092E-5,4.680726439346782E-4,0.9876960719,2.12112E-5,4.6055618549749176E-4,0.984549011,2.58859E-5,5.087818786081124E-4
0.93,0.9860538167,8.5139E-6,2.917858803986238E-4,0.9403587461,9.866813E-4,0.009933183276271509,0.7357623339,2.033379E-4,0.001425965988374197,0.9885538131,2.41535E-5,4.91462104337659E-4,0.9883295995,2.41739E-5,4.916696045109967E-4,0.9856390142,3.09429E-5,5.562634268042435E-4
0.94,0.9864967328,8.4938E-6,2.9144124622297374E-4,0.9407843173,0.0012690464,0.011265195959236573,0.7415686429,1.49629E-4,0.0012232293325456188,0.9886797392,2.64155E-5,5.139601151840481E-4,0.9885620922,2.72493E-5,5.220086206184722E-4,0.9866143799,3.24875E-5,5.699780697535651E-4
0.95,0.9864364195,1.09292E-5,3.305934058628514E-4,0.94018839,0.0014657773,0.012106929007803755,0.7463108242,1.698831E-4,0.0013033921129115367,0.9891836739,2.71785E-5,5.213300298275555E-4,0.9892935652,2.57091E-5,5.070414184265424E-4,0.9874254352,4.35883E-5,6.60214359128912E-4
0.96,0.9864901793,1.58366E-5,3.9795225844314544E-4,0.9411764562,0.0016327043,0.012777731801849653,0.7552941144,1.980433E-4,0.0014072785793864697,0.9890195912,3.73593E-5,6.112225453957012E-4,0.9897842997,2.07608E-5,4.556402089368321E-4,0.9886274362,4.76895E-5,6.905758466671131E-4
0.97,0.9863446587,2.16021E-5,4.6478059339864866E-4,0.9420365512,0.0017085276,0.013071065756088905,0.7746736288,5.060593E-4,0.002249576182306347,0.9894778132,4.13787E-5,6.432627767872163E-4,0.9903133261,2.02855E-5,4.5039427172201025E-4,0.9894778115,6.30007E-5,7.937298028926469E-4
0.98,0.9839607853,4.38355E-5,6.620838315500538E-4,0.9380392194,0.0017080608,0.013069280010773355,0.8121568739,6.782006E-4,0.0026042284845996136,0.989333334,4.35202E-5,6.596984159447406E-4,0.9903529418,2.93345E-5,5.416133307074337E-4,0.9897647065,1.00628E-4,0.0010031350856190805
0.99,0.980078125,1.249988E-4,0.001118028622173869,0.93671875,0.0011996799,0.010952990002734413,0.86484375,0.0014383952,0.0037926180930855664,0.988046875,7.08439E-5,8.416881845434211E-4,0.9890625,7.15159E-5,8.456707397090194E-4,0.98875,2.482343E-4,0.0015755453024270676
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,0.99,0.01,0.01,1.0,0.0,0.0

==> tables/acc_rej_sample_epistemic_Arxiv.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.5744331479,0,0,0.4905937552,0.0022420621,0.014973516954944152,0.5074734509,0.0026846675,0.016384954989257676,0.579036504,8.3812E-6,0.0020470955033901083
0.02,0.5753185749,0,0,0.4925678551,0.0022642675,0.015047483178259413,0.5095526129,0.0026894685,0.01639959908046535,0.5798849463,9.4434E-6,0.0021729473072304353
0.03,0.5762223005,0,0,0.4944617659,0.0022802627,0.015100538732111514,0.5114858389,0.0026998437,0.016431201112517613,0.5803796947,1.01104E-5,0.0022483771925546655
0.04,0.5761374831,0,0,0.4963115454,0.0022981152,0.015159535612940127,0.5133650601,0.0027175571,0.01648501471033617,0.5807025433,1.01284E-5,0.002250377746068424
0.05,0.5761808753,0,0,0.4982024133,0.0023183826,0.015226235910427764,0.5152903199,0.0027428544,0.016561565143427718,0.580934763,8.3775E-6,0.0020466435937895977
0.06,0.5767285824,0,0,0.5001028776,0.0023203189,0.0152325930162924,0.517133972,0.0027663849,0.01663245291591111,0.5813579261,9.4862E-6,0.002177865927921184
0.07,0.5766243935,0,0,0.5021570295,0.0023228483,0.015240893346520078,0.5188756943,0.0027777905,0.016666704833289633,0.5819229484,1.15238E-5,0.0024003958006962103
0.08,0.5771664977,0,0,0.5042200625,0.0023344877,0.015279030401174022,0.5206686795,0.0027980391,0.01672734019502204,0.5824778974,9.509E-6,0.0021804815981796314
0.09,0.5777205229,0,0,0.5062108517,0.0023481333,0.015323620003119367,0.5226096004,0.0028298632,0.016822197240550948,0.583463341,1.00205E-5,0.0022383587737447273
0.1,0.5777609944,0,0,0.5082824618,0.0023537971,0.015342089492634306,0.5245525002,0.0028498569,0.016881519185191835,0.5844478011,1.03479E-5,0.0022746318383421965
0.11,0.5776405931,0,0,0.5102873474,0.0023752277,0.015411773746068296,0.5264373451,0.0028709603,0.016943908344889028,0.5853850245,1.04757E-5,0.0022886349643400977
0.12,0.5774005651,0,0,0.5123167545,0.0023758726,0.01541386583566887,0.5282551229,0.0028822794,0.016977277166848635,0.586378634,9.6601E-6,0.0021977374729480314
0.13,0.5772969127,0,0,0.5143336773,0.0023822843,0.015434650303780776,0.5300532162,0.0029106245,0.017060552452954153,0.5877379477,8.177E-6,0.002022003956474863
0.14,0.5772147775,0,0,0.5164884329,0.0023859409,0.015446491187321474,0.5319816262,0.0029101121,0.017059050676986688,0.589176774,7.3261E-6,0.0019139096112408235
0.15,0.5767676234,0,0,0.5186285168,0.0023976468,0.015484336601869646,0.5338876307,0.0029266142,0.017107349882433575,0.5902621448,5.4983E-6,0.0016580560907279345
0.16,0.5762608051,0,0,0.5207142293,0.0024056993,0.015510316889090306,0.5357483983,0.0029326186,0.01712489007263988,0.5916672647,5.5482E-6,0.0016655629678880351
0.17,0.5758905411,0,0,0.5229121715,0.0024046592,0.01550696359704246,0.5375300407,0.0029498871,0.017175235369566264,0.5933045745,3.5176E-6,0.0013261975720080324
0.18,0.5758625269,0,0,0.5249855757,0.0024059025,0.0155109719231259,0.5393626928,0.0029553411,0.017191105549091368,0.5947811007,3.0232E-6,0.0012294714311442947
0.19,0.5757829547,0,0,0.527087301,0.0024028546,0.01550114382876309,0.5414310783,0.0029621047,0.017210766107294585,0.5966877341,1.8634E-6,9.652460826131335E-4
0.2,0.5752899647,0,0,0.5292930067,0.002401754,0.015497593361551334,0.5432554096,0.0029577935,0.017198236828233293,0.5988735259,6.403E-7,5.658179919373367E-4
0.21,0.5742636323,0,0,0.5316430956,0.0023954078,0.015477105026457627,0.545235303,0.0029748956,0.017247885667524585,0.601062566,2.0633E-6,0.0010157017278709336
0.22,0.5736066103,0,0,0.5340745479,0.002407488,0.015516081979675153,0.547126165,0.0029764043,0.017252258692704556,0.6032813489,1.8034E-6,9.495788540189804E-4
0.23,0.5728256702,0,0,0.5363740742,0.0024055649,0.015509883623032121,0.5490073442,0.002979951,0.01726253457635929,0.6059452295,3.888E-7,4.4090815370097204E-4
0.24,0.5721053481,0,0,0.5388099283,0.0024247995,0.015571767722387846,0.5509786338,0.0029893657,0.017289782242700457,0.6082730889,1.466E-7,2.7073972741361766E-4
0.25,0.5719419718,0,0,0.5413271844,0.002442974,0.015630015994873455,0.5529284298,0.0029947131,0.017305239380025924,0.6107453406,1.84E-8,9.591663046625439E-5
0.26,0.5708844066,0,0,0.5437540025,0.0024629433,0.015693767234160192,0.555008769,0.0030050922,0.017335201758272096,0.6137987673,3.5E-9,4.183300132670378E-5
0.27,0.5704179406,0,0,0.5463177502,0.0024464416,0.015641104820312408,0.55694879,0.0030035874,0.017330860913411083,0.6166258156,3.6E-9,4.242640687119285E-5
0.28,0.5697099566,0,0,0.5487898231,0.0024516318,0.015657687568731215,0.5588826954,0.0030060105,0.01733785021275706,0.6198171079,4.0E-10,1.4142135623730951E-5
0.29,0.569010973,0,0,0.5515083015,0.0024284266,0.01558340976808349,0.560917443,0.0030159639,0.017366530741630578,0.6226926446,5.08E-8,1.5937377450509228E-4
0.3,0.5684096217,0,0,0.5543103099,0.0024347201,0.015603589651102723,0.563010323,0.0030158341,0.01736615703027011,0.6259883046,1.7E-9,2.9154759474226502E-5
0.31,0.5674628019,0,0,0.5571786404,0.0024261392,0.015576068823679484,0.5652026117,0.0030213669,0.01738207956488521,0.6295285821,1.11E-8,7.44983221287567E-5
0.32,0.5661855936,0,0,0.5599739879,0.0024250378,0.015572532870410003,0.5673595369,0.003021394,0.017382157518559083,0.632946074,1.03E-7,2.2693611435820434E-4
0.33,0.565146625,0,0,0.5629571676,0.0024126852,0.015532820735462055,0.5694303691,0.0030356164,0.017423020404051647,0.6361891627,2.494E-7,3.531288716601915E-4
0.34,0.5651848912,0,0,0.5659330398,0.0024076403,0.015516572753027648,0.5717781693,0.0030407383,0.017437712866084244,0.6401583552,9.407E-7,6.858206762704082E-4
0.35,0.5643200874,0,0,0.5689383388,0.0024130105,0.015533867837727987,0.5743384361,0.0030432529,0.017444921610600607,0.6439921558,1.6852E-6,9.179324593890336E-4
0.36,0.5637819171,0,0,0.572105062,0.0024068601,0.015514058463213293,0.5764675707,0.003042912,0.017443944508052072,0.6480260789,1.0464E-6,7.23325652801005E-4
0.37,0.5632593036,0,0,0.5751730919,0.0023799217,0.015426994846696488,0.5787622511,0.0030288365,0.01740355279820761,0.6519268453,8.533E-7,6.531845068585139E-4
0.38,0.5634499192,0,0,0.578167519,0.0023933826,0.015470561075798124,0.5812935501,0.0030135582,0.017359603106062074,0.6558538377,9.256E-7,6.802940540677979E-4
0.39,0.5630059242,0,0,0.5814119011,0.0023918632,0.015465649679208436,0.5838741243,0.0030080527,0.017343738639635918,0.6601288319,4.784E-7,4.890807704254994E-4
0.4,0.5622728467,0,0,0.5847712785,0.0023672665,0.01538592376167255,0.5862423748,0.002978982,0.0172597276919423,0.6643920243,3.76E-8,1.3711309200802087E-4
0.41,0.561445117,0,0,0.5882689267,0.0023448559,0.015312922320706784,0.5887327313,0.0029941903,0.017303728788905588,0.6685032547,1.97E-7,3.138470965295043E-4
0.42,0.5605888367,0,0,0.5917133749,0.0023413853,0.015301585865523874,0.5911351502,0.0029975218,0.017313352650483383,0.6729336679,9.085E-7,6.739807118901845E-4
0.43,0.5595220923,0,0,0.5951992422,0.0023372655,0.015288117935180904,0.5937301457,0.0030045124,0.017333529357865928,0.6772848666,1.101E-7,2.3462736413300134E-4
0.44,0.558049798,0,0,0.59905577,0.0023694629,0.015393059799792892,0.5962194145,0.0029769978,0.0172539786715992,0.6821221113,2.43E-8,1.1022703842524301E-4
0.45,0.5561125278,0,0,0.6025998741,0.0023751071,0.015411382481789231,0.5988291264,0.002949529,0.0171741928485737,0.6867424846,1.791E-7,2.9924906014890004E-4
0.46,0.5549417138,0,0,0.6062028468,0.0023838462,0.01543970919415259,0.6014211744,0.0029203429,0.017089010796415338,0.6918768585,1.0481E-6,7.239129781955839E-4
0.47,0.5534549952,0,0,0.6101125836,0.0023704716,0.015396335927745926,0.6042197227,0.002894764,0.017014005995061834,0.6969720721,8.71E-7,6.599242380758567E-4
0.48,0.5524254441,0,0,0.6138957024,0.0023861003,0.015447007153490932,0.6067975014,0.0028821888,0.016977010337512317,0.701946646,2.6331E-6,0.0011474101271995117
0.49,0.5507503748,0,0,0.6176617682,0.0023785058,0.015422405130199376,0.6099120587,0.0028813273,0.01697447289314163,0.7066927552,1.9537E-6,9.883572228703548E-4
0.5,0.5493375063,0,0,0.621463263,0.0023865722,0.01544853455833271,0.6125750899,0.0028831074,0.016979715545320538,0.7118344009,4.6361E-6,0.0015225143677482982
0.51,0.5474470854,0,0,0.6254282892,0.002380789,0.015429805572333049,0.6153468192,0.0028894938,0.016998511111270893,0.7167030573,8.8154E-6,0.002099452309532179
0.52,0.5459065437,0,0,0.6292798996,0.0024023963,0.015499665480261177,0.6185597956,0.0028583235,0.01690657712252838,0.721002996,7.7754E-6,0.001971725132973661
0.53,0.5439065099,0,0,0.6336937487,0.0024402113,0.015621175691989383,0.6213885456,0.0028385538,0.0168480081908812,0.7257047892,7.7608E-6,0.0019698730923589976
0.54,0.542222023,0,0,0.637896955,0.0024340239,0.015601358594686554,0.6244520932,0.0028571833,0.016903204725731744,0.7306109667,4.625E-6,0.001520690632574555
0.55,0.5411484838,0,0,0.6421086311,0.002431464,0.015593152343256318,0.627537477,0.0028570135,0.016902702446650358,0.7350950837,1.0703E-6,7.315394726192155E-4
0.56,0.5404469967,0,0,0.6462031305,0.0024275506,0.015580598833164276,0.6303469628,0.0028454584,0.016868486594831204,0.7398064137,1.847E-7,3.038914279804549E-4
0.57,0.5396172404,0,0,0.6505119622,0.0024544789,0.015666776630819754,0.6331531078,0.0028355962,0.016839228604660014,0.7438755929,1.648E-7,2.8705400188814645E-4
0.58,0.5382580757,0,0,0.6548986018,0.0024455793,0.015638348058538663,0.6363378078,0.0028565051,0.016901198478214495,0.7480895221,5.291E-7,5.143442427013255E-4
0.59,0.5366318822,0,0,0.6595895171,0.0024704703,0.015717729797906567,0.6396778345,0.0028370074,0.01684341829914581,0.7530609965,1.8181E-6,9.534411360959836E-4
0.6,0.5353358984,0,0,0.6644018054,0.002461752,0.01568997131928545,0.643344301,0.0028032192,0.016742816967284805,0.7583838999,2.2237E-6,0.001054442980914568
0.61,0.5333931446,0,0,0.6692129076,0.0024679328,0.015709655629580172,0.6468822479,0.0027913639,0.01670737531750574,0.762265265,3.3409E-6,0.0012924588968319264
0.62,0.5336762071,0,0,0.6739794195,0.0024650896,0.015700603810045014,0.6503789961,0.0028077256,0.016756269274513343,0.7674066126,3.6641E-6,0.0013535324155704584
0.63,0.5331961513,0,0,0.6784419477,0.0024945819,0.015794245471056855,0.6540424824,0.0027528661,0.016591763317984017,0.7719361484,2.3514E-6,0.0010842970072816765
0.64,0.5313749909,0,0,0.6831923664,0.0025388554,0.01593378611630017,0.6576580226,0.0027235656,0.016503228775000364,0.7768030465,6.0764E-6,0.001743043315583408
0.65,0.5293909907,0,0,0.6881612957,0.0025767503,0.01605225934253493,0.6611450613,0.0027188151,0.01648882985538998,0.7821244001,6.4286E-6,0.0017928468980925281
0.66,0.5283794999,0,0,0.6928355336,0.0026258575,0.01620449783239209,0.6649764001,0.0027354972,0.01653933855993038,0.786034137,1.2918E-5,0.002541456275445242
0.67,0.5279007554,0,0,0.6977492332,0.0026861379,0.0163894414181814,0.6680341661,0.0027444544,0.016566394900520753,0.7905106246,1.64512E-5,0.0028680306832389365
0.68,0.5276795626,0,0,0.7021924973,0.0027666244,0.016633172878317594,0.6716453433,0.0027335319,0.016533396202837454,0.7953771055,2.19287E-5,0.0033112459890500432
0.69,0.5257184505,0,0,0.7068560421,0.00282788,0.01681630161480223,0.6748523235,0.0027651764,0.016628819561231637,0.8001261055,1.74463E-5,0.002953497926188539
0.7,0.5241752863,0,0,0.7114875615,0.0028584032,0.016906812827969676,0.6782868147,0.0027529196,0.01659192454177634,0.8048487902,2.30499E-5,0.003394841675247905
0.71,0.5225966573,0,0,0.7161688507,0.0029832209,0.017272003068549983,0.6820432842,0.0027125105,0.016469700968748644,0.8090457618,1.7338E-5,0.0029443165590676557
0.72,0.5200235248,0,0,0.7208317935,0.0030323032,0.01741350969793281,0.6859651685,0.0026939038,0.016413116096585682,0.8127709627,2.09063E-5,0.003233133155315444
0.73,0.5206888914,0,0,0.7256039023,0.0031171115,0.017655343383803104,0.6898803651,0.0026881754,0.016395656132036925,0.8176102936,2.09769E-5,0.003238587655136109
0.74,0.5264698863,0,0,0.7302603424,0.0032033703,0.01789796161578184,0.6934161603,0.0026765601,0.01636019590347255,0.8213183582,2.10526E-5,0.003244425989293021
0.75,0.536334455,0,0,0.7350259185,0.0032880945,0.018133103705653922,0.6971936405,0.0026938146,0.016412844360439174,0.8259814084,3.18634E-5,0.0039914533693881475
0.76,0.5461637378,0,0,0.7399142742,0.0033139799,0.018204339867185518,0.7009858549,0.0027171715,0.016483845121815482,0.8309472799,2.23559E-5,0.0033433441342464285
0.77,0.5571160316,0,0,0.7444851995,0.0033272885,0.018240856613657156,0.7047320962,0.0026258611,0.01620450894041532,0.834376961,3.76447E-5,0.0043384732337540125
0.78,0.567848146,0,0,0.7487421751,0.0033705606,0.018359086578585548,0.7088281989,0.002611146,0.01615904081311759,0.8382586837,4.28589E-5,0.0046291953944503144
0.79,0.5785245299,0,0,0.7526697397,0.0033904447,0.01841316023935055,0.7126873791,0.0025837311,0.016073988615150876,0.841579318,3.38633E-5,0.00411480862252426
0.8,0.5900627375,0,0,0.7568460047,0.0034385575,0.01854334786385673,0.7169632673,0.0026134795,0.016166259616868708,0.8446147442,6.05778E-5,0.005503535227469703
0.81,0.5980508924,0,0,0.7610611796,0.0034588449,0.018597970050518952,0.7210828424,0.0025371796,0.01592852661108365,0.8478072584,5.98055E-5,0.00546834069896893
0.82,0.6062406898,0,0,0.7653903365,0.003524365,0.018773292199292056,0.7253743291,0.0024814393,0.01575258486725274,0.8515259027,4.39216E-5,0.004686235162686568
0.83,0.6132155657,0,0,0.7693331659,0.0035406886,0.018816717567099742,0.7296260476,0.0025478704,0.01596204999365683,0.8560450375,3.28734E-5,0.0040542200236297
0.84,0.619004786,0,0,0.7733830512,0.0035721253,0.018900066931098417,0.7336633742,0.0025863161,0.016082027546301492,0.8602288961,3.38613E-5,0.004114687108395972
0.85,0.624742806,0,0,0.7771910548,0.0035353661,0.018802569239335352,0.7385680974,0.0025405837,0.01593920857508302,0.8645590544,3.05595E-5,0.003908932079225731
0.86,0.6286553741,0,0,0.7816605449,0.0035687686,0.018891184716687305,0.7423512161,0.0025885707,0.016089035707586703,0.8680382073,4.1505E-5,0.004555491191957241
0.87,0.6303212643,0,0,0.7851717055,0.0035399568,0.018814772919171784,0.7460990667,0.0025201044,0.015874836692073402,0.8722899258,5.12902E-5,0.0050640991301513835
0.88,0.6315789223,0,0,0.7895079732,0.0034356108,0.01853540072401997,0.7501971543,0.0024327131,0.015597157112756157,0.8759643435,5.11557E-5,0.005057454893521048
0.89,0.6338133812,0,0,0.7939592361,0.0034016299,0.018443508071947702,0.7547035694,0.0024189637,0.01555301803509531,0.8788105547,2.2665E-5,0.003366377875402582
0.9,0.640814662,0,0,0.7986628234,0.0033609296,0.018332838296346805,0.7593087912,0.00245311,0.015662407222390817,0.8817115724,1.65896E-5,0.00288006944360722
0.91,0.6511999965,0,0,0.8032914281,0.0031246423,0.01767665777232789,0.7656914234,0.0024999712,0.01581129722698299,0.8844571412,7.5493E-6,0.001942845850807521
0.92,0.6598097086,0,0,0.8098739982,0.002877591,0.01696346367933153,0.7709436834,0.0024974603,0.015803355023538513,0.88827461,2.41001E-5,0.0034713181934245096
0.93,0.6682339311,0,0,0.8162503719,0.0027326806,0.01653082151618606,0.7771084487,0.0026925023,0.01640884608983825,0.8918601274,1.10531E-5,0.0023508615442003385
0.94,0.6712375879,0,0,0.8224545836,0.0027453235,0.016569017774147026,0.7821391881,0.0027484784,0.016578535520364878,0.8928694129,9.9308E-6,0.002228317751129762
0.95,0.6733854413,0,0,0.8308103621,0.0029510515,0.01717862479944189,0.7876182675,0.0031885505,0.017856512817456826,0.8946935236,7.61453E-5,0.00617030388230596
0.96,0.6796914935,0,0,0.8419023156,0.0034588573,0.018598003387460708,0.7930077136,0.0034382367,0.018542482843459773,0.8982005119,2.114701E-4,0.010282754981034996
0.97,0.6792323589,0,0,0.8494859457,0.0040896692,0.020222930549255218,0.798903358,0.0043857305,0.020942135755457225,0.9023303688,2.557923E-4,0.011309118002744511
0.98,0.6772867441,0,0,0.8601233363,0.0043690675,0.020902314465149546,0.806577599,0.0052913888,0.023003018932305382,0.9203494489,6.39046E-5,0.005652636552972427
0.99,0.6878849864,0,0,0.8681724846,0.0049020831,0.022140648364490145,0.8174537957,0.0077361155,0.027813873336879923,0.9558521509,2.1082E-6,0.0010266937225872183
1.0,0.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_sample_epistemic_CiteSeer.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.501499638,2.160592E-4,0.004648216862410789,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.5054303646,2.079675E-4,0.004560345381656964,0.664240855,1.886699E-4,0.0013735716217219982,0.8565940177,1.142535E-4,0.00106889428850565,0.8554783881,9.95416E-5,9.97705367330456E-4,0.852438125,9.62052E-5,9.808424950011087E-4
0.02,0.5083582073,2.13924E-4,0.004625191887911246,0.6695895553,2.087278E-4,0.0014447414993693508,0.8614179105,1.084666E-4,0.0010414729953292117,0.85997015,9.67125E-5,9.834251369575623E-4,0.8570223892,9.65868E-5,9.827858362837756E-4
0.03,0.5117647052,2.137128E-4,0.004622908175596829,0.675678736,2.369253E-4,0.0015392377983924383,0.8659162921,1.037032E-4,0.0010183476812955386,0.8643665147,9.69513E-5,9.846385123485674E-4,0.8617345434,9.63003E-5,9.813271625711785E-4
0.04,0.5150476158,2.291035E-4,0.004786475738996282,0.6820190489,2.376193E-4,0.0015414905124586397,0.8701333326,1.03427E-4,0.0010169906587574932,0.8683161891,9.82217E-5,9.91068615182622E-4,0.8659428591,9.95688E-5,9.978416708075486E-4
0.05,0.5179753721,2.387976E-4,0.004886692132721275,0.6876828372,2.570748E-4,0.0016033552320056836,0.8740338719,9.9677E-5,9.983836937770968E-4,0.8720900708,9.26315E-5,9.624525962352639E-4,0.8698460358,9.8475E-5,9.923457058908453E-4
0.06,0.5216731429,2.475618E-4,0.004975558260135238,0.688988328,2.844367E-4,0.0016865251258134284,0.8777081728,9.85778E-5,9.928635354367688E-4,0.8759455246,8.93747E-5,9.453819334004644E-4,0.8738249052,9.76467E-5,9.881634480185958E-4
0.07,0.5252851009,2.559305E-4,0.005058957402469406,0.6922532499,4.358708E-4,0.002087751900969078,0.881077466,9.53212E-5,9.763257653058225E-4,0.8792685825,8.72077E-5,9.33850630454357E-4,0.8776012576,9.35075E-5,9.669927610897613E-4
0.08,0.5288155854,2.648038E-4,0.00514590905477351,0.6962639093,5.898233E-4,0.0024286278018667245,0.8841852182,9.38061E-5,9.685354923801192E-4,0.8823449928,8.98426E-5,9.478533641866763E-4,0.8809976143,9.15184E-5,9.566524969914624E-4
0.09,0.5324758887,2.624891E-4,0.005123369008767571,0.7012861729,7.532692E-4,0.0027445750126385685,0.8872829568,9.13878E-5,9.559696647906773E-4,0.8853295833,9.14373E-5,9.562285291707209E-4,0.884405145,9.29402E-5,9.640549776854015E-4
0.1,0.5358390868,2.737564E-4,0.00523217354452239,0.7058106482,9.759177E-4,0.0031239681496455754,0.8901259649,9.14583E-5,9.563383292538263E-4,0.8880820811,9.26033E-5,9.623060843619352E-4,0.8877366912,9.04479E-5,9.510410085795459E-4
0.11,0.5389893234,2.680631E-4,0.005177481047768307,0.7115858734,0.0011678342,0.003417358921740589,0.8928718191,9.04548E-5,9.510772839259699E-4,0.890862782,8.83513E-5,9.399537222650912E-4,0.8909326231,8.60255E-5,9.274993261453077E-4
0.12,0.5418952703,2.534301E-4,0.00503418414442698,0.7195344925,0.0012343993,0.003513401912676658,0.8956525367,9.27694E-5,9.631687287282536E-4,0.8932959294,8.7814E-5,9.370912442233147E-4,0.8942726523,8.32944E-5,9.126576576131929E-4
0.13,0.5456494331,2.697637E-4,0.0051938781271801135,0.7276586771,0.0012596187,0.0035491107336909056,0.8979907507,9.08323E-5,9.530598092459885E-4,0.8957040769,8.69287E-5,9.323556188493745E-4,0.8971584707,8.21132E-5,9.061633406842279E-4
0.14,0.5493622482,2.787245E-4,0.005279436522963412,0.7355016947,0.0012552017,0.0035428825834340036,0.9003188777,9.38884E-5,9.689602675032656E-4,0.8978613955,9.04281E-5,9.509369064243958E-4,0.9000255132,7.77857E-5,8.819620173227416E-4
0.15,0.552925992,2.794553E-4,0.0052863531853254,0.7439758956,0.0012627756,0.0035535554026917887,0.9027323568,9.4571E-5,9.724762207889712E-4,0.8999569708,8.97724E-5,9.474829813775021E-4,0.9025559384,7.80832E-5,8.836469883386691E-4
0.16,0.55716151,2.951952E-4,0.005433186910092455,0.7524597287,0.0012780308,0.0035749556640607446,0.9048410982,9.39195E-5,9.69120735512351E-4,0.901815412,8.77675E-5,9.368431031928451E-4,0.9050326484,8.10691E-5,9.003838070511931E-4
0.17,0.561409688,3.310845E-4,0.0057539942648563705,0.7610572696,0.0012959349,0.0035999095821978642,0.9069559479,9.33564E-5,9.66211157045912E-4,0.9036916274,8.90693E-5,9.437653310013036E-4,0.9073524231,8.02321E-5,8.957237297292062E-4
0.18,0.5648974061,2.866656E-4,0.005354116173562169,0.7703835726,0.001328091,0.0036442982863646054,0.9089830518,9.7188E-5,9.858397435689027E-4,0.9055887598,8.90021E-5,9.434092431177469E-4,0.9099197149,8.14739E-5,9.026289381578678E-4
0.19,0.5688487589,2.298217E-4,0.004793972256907626,0.7795485318,0.0013559219,0.0036822844811339604,0.910713321,1.015772E-4,0.0010078551483224164,0.9071557552,8.67517E-5,9.31405926543309E-4,0.9123702019,8.07776E-5,8.987635951683846E-4
0.2,0.5724405885,2.490015E-4,0.004990005010017525,0.7888025582,0.0013748497,0.003707896573530605,0.9122577667,1.013783E-4,0.0010068679158658298,0.9086334562,9.29854E-5,9.642893756544247E-4,0.9145886648,7.97527E-5,8.930436719444351E-4
0.21,0.5758796215,2.697021E-4,0.0051932850874951975,0.7987037063,0.0014046446,0.0037478588553999737,0.9139212948,1.097361E-4,0.0010475499988067396,0.9104212976,9.39847E-5,9.694570645469555E-4,0.9169583356,7.98999E-5,8.938674398365788E-4
0.22,0.5800281286,2.614492E-4,0.0051132103418498245,0.8085794568,0.001433458,0.003786103537939764,0.9155039841,1.1261E-4,0.001061178590059185,0.9118330973,9.31214E-5,9.649943005013035E-4,0.9189123309,8.04536E-5,8.969593078841426E-4
0.23,0.5829534709,2.649512E-4,0.005147341061169349,0.8183760643,0.0014634943,0.003825564402803853,0.9168518513,1.151107E-4,0.0010728965467369162,0.9130199414,9.2006E-5,9.591975813147154E-4,0.9210683727,8.14317E-5,9.023951462635424E-4
0.24,0.5875842154,2.77592E-4,0.005268700029419021,0.8259865284,0.0013021828,0.003608577004859395,0.918233878,1.180711E-4,0.0010866052641138823,0.9142107761,9.02283E-5,9.498857826075722E-4,0.9230125111,8.20182E-5,9.056390009269698E-4
0.25,0.5920526624,2.494517E-4,0.004994513990369834,0.8309117496,9.833644E-4,0.003135864155221013,0.9195416844,1.215693E-4,0.0011025846906247156,0.9153534853,8.99399E-5,9.483664903401005E-4,0.9247196442,8.45473E-5,9.194960576315703E-4
0.26,0.5974308252,2.555415E-4,0.0050551112747396565,0.8348320246,6.82036E-4,0.0026115818960928644,0.9209733206,1.231202E-4,0.001109595421764167,0.9166353756,9.24391E-5,9.614525469309444E-4,0.9263339931,8.53065E-5,9.236151796067451E-4
0.27,0.6022545099,2.262622E-4,0.00475670263943417,0.8396292686,4.415116E-4,0.0021012177421676223,0.9224048072,1.260455E-4,0.0011226998708470577,0.9179709411,9.16584E-5,9.573839355243015E-4,0.9282414824,8.58879E-5,9.267572497693233E-4
0.28,0.6067546964,1.908739E-4,0.004368911763814875,0.8451498091,2.937267E-4,0.0017138456756662778,0.9236871511,1.312577E-4,0.0011456775288011894,0.9192585081,9.44819E-5,9.720180039484866E-4,0.9296038634,8.84838E-5,9.406582801421566E-4
0.29,0.611637485,1.543681E-4,0.003928970603096949,0.8518022597,2.4676E-4,0.0015708596372687154,0.9249021643,1.306909E-4,0.0011432012071372214,0.9203604567,9.71662E-5,9.857291717302475E-4,0.9310916591,9.01604E-5,9.495283039488607E-4
0.3,0.6165099323,1.532275E-4,0.003914428438482431,0.8565830767,2.060172E-4,0.0014353299272292764,0.9257889265,1.323932E-4,0.0011506224402470168,0.9216353178,9.68439E-5,9.840929834116286E-4,0.9326698023,9.14792E-5,9.564475939642485E-4
0.31,0.6223105431,1.05411E-4,0.003246706023033191,0.861420244,1.829973E-4,0.0013527649463229005,0.9268362498,1.343078E-4,0.0011589124211949754,0.9228192884,9.98906E-5,9.994528503136104E-4,0.934117645,9.15753E-5,9.569498419457521E-4
0.32,0.6267204285,8.80029E-5,0.0029665282739256,0.8677957058,2.544573E-4,0.0015951717775838437,0.9279516178,1.371355E-4,0.0011710486753333527,0.9240537721,1.012998E-4,0.0010064780176437039,0.9356989259,9.43472E-5,9.713248684142706E-4
0.33,0.6292030513,5.80051E-5,0.0024084247964177748,0.8762554586,3.178211E-4,0.0017827537687521515,0.9291703099,1.414536E-4,0.0011893426755985846,0.9251310015,1.059615E-4,0.001029376024589654,0.9369050217,9.81388E-5,9.90650291475251E-4
0.34,0.6283656478,6.49201E-5,0.002547942307039153,0.8859279811,3.066925E-4,0.001751263829352962,0.9304542959,1.426931E-4,0.0011945421717126608,0.9261828285,1.074588E-4,0.0010366233645832993,0.9380831075,1.056543E-4,0.0010278827754175083
0.35,0.626434195,8.04736E-5,0.0028367869148034366,0.8950506091,2.537785E-4,0.0015930426861826396,0.9314791828,1.426547E-4,0.0011943814298623367,0.9272553277,1.112912E-4,0.0010549464441382795,0.9390157509,1.078536E-4,0.0010385258783487295
0.36,0.6222285748,6.53388E-5,0.0025561455357627823,0.9038857162,1.869063E-4,0.0013671367890595294,0.9323199981,1.458393E-4,0.0012076394329434594,0.9282285672,1.139558E-4,0.0010675008196718164,0.9401599985,1.090816E-4,0.0010444213709035258
0.37,0.6186303079,4.58446E-5,0.002141135212918605,0.910330826,1.642493E-4,0.0012815978308346188,0.9332559478,1.451425E-4,0.0012047510116202434,0.9291178203,1.169814E-4,0.0010815794006914148,0.9413348806,1.083257E-4,0.0010407963297398776
0.38,0.6142688751,4.71884E-5,0.0021722891151962254,0.9130306602,1.486613E-4,0.001219267402992469,0.9342216969,1.48321E-4,0.0012178710933428054,0.9298997617,1.174013E-4,0.00108351880463608,0.9423525918,1.113469E-4,0.001055210405559005
0.39,0.6085731447,4.49241E-5,0.0021195306084130987,0.9153477192,1.463897E-4,0.001209916112794602,0.9352577949,1.511508E-4,0.0012294340161228662,0.9309352469,1.16272E-4,0.0010782949503730416,0.9432853717,1.135855E-4,0.0010657649834743118
0.4,0.603290683,4.55522E-5,0.002134296136903218,0.916879952,1.501241E-4,0.001225251402774141,0.9361486882,1.47869E-4,0.0012160139801827938,0.9317733079,1.162731E-4,0.0010783000510062122,0.9441560036,1.152798E-4,0.0010736843111455062
0.41,0.5975216806,4.42056E-5,0.0021025127823630467,0.9198265254,1.269525E-4,0.001126732000078102,0.9371747226,1.480062E-4,0.0012165779876358112,0.9326270145,1.143461E-4,0.0010693273586699257,0.9450495666,1.169524E-4,0.0010814453291775779
0.42,0.5930643141,4.12749E-5,0.0020316225043053643,0.9220680952,1.270575E-4,0.0011271978530852514,0.9380264848,1.465906E-4,0.0012107460509950053,0.9334804541,1.126437E-4,0.0010613373638951942,0.9459457743,1.160357E-4,0.001077198681766739
0.43,0.5881334126,3.09449E-5,0.001759116255396442,0.9228992939,1.43529E-4,0.001198035892617579,0.9387235391,1.503835E-4,0.001226309504162795,0.934336108,1.132557E-4,0.0010642166132888548,0.9469211036,1.109344E-4,0.0010532540054516764
0.44,0.5827023506,2.74626E-5,0.0016571843590862184,0.925,1.434867E-4,0.0011978593406573245,0.9395365524,1.489499E-4,0.0012204503267237057,0.9352415115,1.123735E-4,0.0010600636773326403,0.9476892972,1.108303E-4,0.0010527597066757447
0.45,0.5765292585,2.6078E-5,0.0016148684156921268,0.927925539,1.402091E-4,0.001184099235706197,0.9402194136,1.470048E-4,0.0012124553600029982,0.9359242022,1.123487E-4,0.0010599466967730028,0.9484441489,1.089528E-4,0.0010438045794112995
0.46,0.5708192408,3.27445E-5,0.001809544141489784,0.9295870006,1.225442E-4,0.0011069968382972013,0.9410968137,1.446024E-4,0.0012025073804347315,0.9367027789,1.147327E-4,0.0010711335117528534,0.9490724409,1.100476E-4,0.0010490357477226408
0.47,0.5644137919,3.34206E-5,0.0018281301923003188,0.9305517316,1.216594E-4,0.0011029932003416884,0.9417862052,1.480881E-4,0.0012169145409600462,0.9377172428,1.132724E-4,0.0010642950718668203,0.9497586179,1.081672E-4,0.001040034614808565
0.48,0.5577355802,4.78549E-5,0.0021875762843841583,0.93136428,1.154143E-4,0.0010743104765383235,0.9425105494,1.427308E-4,0.0011946999623336397,0.9385232109,1.118575E-4,0.0010576270609245965,0.9504219407,1.060962E-4,0.001030030096647666
0.49,0.5499641597,5.52464E-5,0.0023504552750477936,0.9314695239,1.177556E-4,0.0010851525238416949,0.9433835107,1.469557E-4,0.0012122528614113477,0.9392473119,1.095357E-4,0.001046593044119824,0.9510680991,1.070571E-4,0.001034684009734373
0.5,0.5411119282,5.89899E-5,0.002428783646190002,0.9321872711,1.350978E-4,0.0011623157918569291,0.9441916627,1.444897E-4,0.0012020386849016134,0.9398463827,1.119444E-4,0.0010580378065078771,0.95190198,1.103714E-4,0.0010505779361856026
0.51,0.5322388113,6.21024E-5,0.0024920353127514065,0.9326865673,1.353679E-4,0.0011634771162339205,0.9448806006,1.4616E-4,0.001208966500776593,0.9406492567,1.118048E-4,0.0010573778889309158,0.9523432815,1.115411E-4,0.0010561302003067614
0.52,0.5232292414,6.3935E-5,0.002528537126482425,0.9332825661,1.119122E-4,0.0010578856270882972,0.9455521709,1.445161E-4,0.0012021484933235163,0.9412261981,1.12684E-4,0.0010615272017240067,0.9531150067,1.071093E-4,0.0010349362299195057
0.53,0.5138521314,5.58576E-5,0.0023634212489524586,0.9347081721,8.25581E-5,9.086148799133767E-4,0.946194548,1.417989E-4,0.0011907934329681198,0.9422256768,1.102961E-4,0.0010502195008663666,0.9539999956,1.044453E-4,0.0010219848335469564
0.54,0.5037360847,5.75788E-5,0.002399558292686385,0.9361685097,8.42585E-5,9.179242888168937E-4,0.9468282986,1.422176E-4,0.0011925502085866238,0.9429093808,1.075148E-4,0.0010368934371477137,0.9546502417,1.05E-4,0.00102469507659596
0.55,0.4931762785,6.06309E-5,0.0024623342583816685,0.9363931775,8.03696E-5,8.964909369313222E-4,0.9476441944,1.420653E-4,0.0011919114900025085,0.9433712471,1.06136E-4,0.0010302232767706232,0.9552152717,1.092069E-4,0.0010450210524195194
0.56,0.4824605137,6.77473E-5,0.00260283115088167,0.9379052341,6.66494E-5,8.163908377731832E-4,0.9483956772,1.420035E-4,0.0011916522143645772,0.9440897733,1.022047E-4,0.0010109634019092877,0.9557273483,1.140142E-4,0.001067774320725124
0.57,0.4710884392,6.42736E-5,0.002535223855993786,0.9380102038,7.81648E-5,8.841085906154288E-4,0.9492857164,1.451491E-4,0.0012047784028608747,0.9448979598,1.060515E-4,0.00102981308983718,0.9562670088,1.207212E-4,0.0010987319964395322
0.58,0.459442991,6.97621E-5,0.0026412515972546046,0.9381201148,8.17132E-5,9.039535386290603E-4,0.9500174087,1.43952E-4,0.001199799983330555,0.9453959972,1.083493E-4,0.0010409096982927962,0.9567972159,1.283478E-4,0.0011329068805510892
0.59,0.4462979466,7.00369E-5,0.00264644856364147,0.939875102,9.81807E-5,9.908617461583627E-4,0.9505619973,1.471163E-4,0.0012129150835899437,0.9462176639,1.040178E-4,0.0010198911706647922,0.9573059773,1.358442E-4,0.0011655222005607616
0.6,0.4339122504,5.27409E-5,0.0022965386998698716,0.9413162708,9.94844E-5,9.974186683634912E-4,0.9511060315,1.462861E-4,0.0012094879081660966,0.9473400366,1.078583E-4,0.001038548506329868,0.9579341817,1.407242E-4,0.0011862723127511658
0.61,0.4324273616,2.36571E-5,0.0015380864735118113,0.9435801208,8.44785E-5,9.191218635197403E-4,0.9520899701,1.379336E-4,0.0011744513612747017,0.9479381442,1.07184E-4,0.0010352970588193516,0.9585848147,1.4676E-4,0.0012114454176726248
0.62,0.435996154,5.51685E-5,0.002348797564712634,0.9438883603,7.67934E-5,8.763184352733885E-4,0.9530606335,1.390226E-4,0.001179078453708658,0.9487969184,1.051345E-4,0.001025351159359563,0.9590856642,1.539683E-4,0.001240839635085856
0.63,0.4402173907,1.185273E-4,0.0034427794004263474,0.9438735247,6.26648E-5,7.916110155878328E-4,0.9537845832,1.422396E-4,0.0011926424443226898,0.9494268769,1.019502E-4,0.0010097039169974533,0.9595355755,1.569456E-4,0.0012527793101739827
0.64,0.4439593911,2.121043E-4,0.004605478259638189,0.9448731005,5.61267E-5,7.491775490496228E-4,0.9548121798,1.392262E-4,0.0011799415239748113,0.9502639562,1.073476E-4,0.0010360868689448775,0.9599187791,1.592983E-4,0.0012621343034717027
0.65,0.4468129545,3.761417E-4,0.006133039213962356,0.9464994788,4.41121E-5,6.641694061005821E-4,0.9556426305,1.403648E-4,0.0011847565150696576,0.9508046001,1.073063E-4,0.0010358875421588966,0.9603657264,1.60369E-4,0.001266368824632066
0.66,0.4505376309,5.336518E-4,0.007305147500222018,0.9465591311,5.39689E-5,7.346352836612192E-4,0.956290313,1.423502E-4,0.0011931060304935183,0.9515698802,1.074898E-4,0.001036772877731666,0.9607419306,1.56648E-4,0.0012515909875035055
0.67,0.4542635679,7.164228E-4,0.008464176274156866,0.9470653355,6.5625E-5,8.100925873009825E-4,0.9572314495,1.404706E-4,0.0011852029362096604,0.9524141771,1.149935E-4,0.0010723502226418383,0.9610741985,1.576795E-4,0.0012557049812754587
0.68,0.4559999973,9.700137E-4,0.009848927352762838,0.9467428565,6.21714E-5,7.884884273088603E-4,0.9578514272,1.421768E-4,0.001192379134336055,0.9530971438,1.088414E-4,0.0010432708181483848,0.9612914276,1.654859E-4,0.0012864132306533542
0.69,0.4573113233,0.0011884538,0.010901622814975758,0.9465801895,5.44042E-5,7.37592028156487E-4,0.95850236,1.360474E-4,0.001166393587087995,0.9538325477,1.125243E-4,0.0010607747168932713,0.9616627383,1.692762E-4,0.0013010618740090726
0.7,0.4580998868,0.0017224308,0.0131241411147549,0.947259438,4.84805E-5,6.962793979430957E-4,0.9590621215,1.374461E-4,0.001172374087055834,0.9543970788,1.125526E-4,0.001060908101580905,0.9620462865,1.745757E-4,0.0013212709790198225
0.71,0.4576292515,0.0025151587,0.015859251873906285,0.9476670921,6.51103E-5,8.069095364413534E-4,0.9596847385,1.375112E-4,0.0011726516959438553,0.9552332938,1.137721E-4,0.0010666400517512925,0.9626860023,1.771425E-4,0.0013309489096129873
0.72,0.4557441175,0.0034155589,0.018481230749059975,0.9485639751,8.33964E-5,9.132162942041716E-4,0.9603524822,1.338864E-4,0.0011570929089749016,0.9557963455,1.072158E-4,0.0010354506265389963,0.9631984335,1.793699E-4,0.001339290483801031
0.73,0.4535859227,0.0045023812,0.021218815235540367,0.9496617079,6.29899E-5,7.936617667495392E-4,0.9610013539,1.334806E-4,0.0011553380457684235,0.956008116,1.065918E-4,0.0010324330486767652,0.9635723984,1.828018E-4,0.0013520421591059948
0.74,0.4495077372,0.0061736974,0.024846926168039376,0.9503516197,7.07962E-5,8.41404777737802E-4,0.9620112509,1.289797E-4,0.0011356922998770399,0.9568917036,1.049173E-4,0.0010242914624265889,0.9639662439,1.801034E-4,0.0013420260802234807
0.75,0.4472222239,0.0084439315,0.029058443695421817,0.9516081929,8.28601E-5,9.102752331026039E-4,0.9625292414,1.29007E-4,0.001135812484523744,0.9579532176,1.122731E-4,0.001059590015052992,0.9647807026,1.898665E-4,0.001377920534718893
0.76,0.4435312092,0.0105879242,0.03253909064494581,0.9520548046,5.67591E-5,7.533863550662435E-4,0.963378998,1.160137E-4,0.0010770965602024732,0.9585996938,1.142904E-4,0.0010690668828469059,0.9655251139,1.864766E-4,0.0013655643522002177
0.77,0.4360890299,0.0140161021,0.0374380850204708,0.9519872844,7.34673E-5,8.571306784849088E-4,0.9640540534,1.237167E-4,0.001112280090624659,0.9595389491,1.223114E-4,0.001105944844917684,0.9662321162,1.877592E-4,0.0013702525314700207
0.78,0.4315614611,0.0165271648,0.04065361582934537,0.9521594703,9.3082E-5,9.647901326195246E-4,0.9646013308,1.218404E-4,0.0011038133900256872,0.9605647856,1.233413E-4,0.0011105912839564339,0.9669435221,1.847093E-4,0.001359077996290132
0.79,0.426956521,0.0194481806,0.044100091383125276,0.9539130509,7.67904E-5,8.763013180407753E-4,0.9653913021,1.180805E-4,0.0010866485172308477,0.9612521732,1.253872E-4,0.001119764260904946,0.9674434775,1.938221E-4,0.001392200057463007
0.8,0.4186471596,0.0236965514,0.048679103730450916,0.9553930461,3.87688E-5,6.226459668222384E-4,0.9661243099,1.204155E-4,0.0010973399655530643,0.962285189,1.179982E-4,0.0010862697639168642,0.9679890251,1.950931E-4,0.0013967573160717649
0.81,0.4086538523,0.0269405409,0.051904278147374326,0.9571153939,2.30524E-5,4.801291492921462E-4,0.9668653804,1.219185E-4,0.0011041671069181513,0.9629423052,1.229645E-4,0.0011088935927310607,0.9687307662,1.872737E-4,0.0013684798135157128
0.82,0.3987829611,0.0290313658,0.05388076261524145,0.9580121636,4.94183E-5,7.029815075803915E-4,0.9677687597,1.136982E-4,0.00106629358058651,0.9638539553,1.279519E-4,0.0011311582559483,0.9695334661,1.765434E-4,0.0013286963535736824
0.83,0.3892473102,0.0303511001,0.05509183251626325,0.9591397643,5.75531E-5,7.586375946392322E-4,0.9684946233,1.159826E-4,0.0010769521809254113,0.9647096741,1.248323E-4,0.0011172837598390124,0.9705806482,1.658283E-4,0.0012877433750557602
0.84,0.3789954379,0.0307946978,0.055492970545826796,0.9611872077,7.52927E-5,8.677136624486213E-4,0.9692465788,1.219904E-4,0.0011044926437056971,0.9650684953,1.328415E-4,0.001152568869959622,0.9718036526,1.588386E-4,0.0012603118661664659
0.85,0.37153285,0.029910171,0.05469019199088626,0.9630170286,7.60382E-5,8.719988532102552E-4,0.9700973201,1.199886E-4,0.0010953930801315115,0.9661313862,1.29961E-4,0.0011400043859564751,0.9726520717,1.60271E-4,0.001265981832413088
0.86,0.3618798941,0.0291246545,0.0539672627617892,0.9634464681,1.045298E-4,0.0010223981611877048,0.970678854,1.248922E-4,0.00111755178850915,0.9670235008,1.3602E-4,0.0011662761251093156,0.9734986937,1.705492E-4,0.001305944868667893
0.87,0.3528089911,0.0269259632,0.05189023337777544,0.9626404583,1.543891E-4,0.001242534104159721,0.9720224786,1.265527E-4,0.0011249564436012624,0.9684550637,1.345124E-4,0.0011597948094382903,0.9743820286,1.75706E-4,0.0013255413988254006
0.88,0.3477203622,0.0241707556,0.0491637626713009,0.9613981783,2.03353E-4,0.001426018933955647,0.9734042567,1.238119E-4,0.00111270795809143,0.9690577501,1.404237E-4,0.001185005063280322,0.9751671749,1.737714E-4,0.0013182238049739507
0.89,0.3395348877,0.0217186723,0.04660329634264083,0.9591362119,2.257763E-4,0.0015025854385025833,0.974817273,1.340499E-4,0.0011577992053892591,0.9691694331,1.456224E-4,0.0012067410658463563,0.9755481702,1.729238E-4,0.0013150049429564894
0.9,0.3416058347,0.0212116898,0.046056150295047456,0.9598540068,2.782365E-4,0.0016680422656515633,0.9761313885,1.222788E-4,0.0011057974498071515,0.9700364959,1.548047E-4,0.0012442053689001667,0.9768978137,1.867616E-4,0.0013666074783931193
0.91,0.3441295534,0.0224484189,0.047379762451916115,0.9603238881,3.453037E-4,0.0018582349151816087,0.9765182048,1.384131E-4,0.0011764909689411134,0.9707287353,1.615441E-4,0.001271,0.9783805579,2.080235E-4,0.0014423019794758654
0.92,0.3493150696,0.0248685864,0.04986841324927032,0.9643835604,2.956106E-4,0.0017193330102106457,0.9768949771,1.58302E-4,0.0012581812270098453,0.9713242006,1.676784E-4,0.0012949069464637218,0.9781278509,2.444305E-4,0.001563427324821976
0.93,0.3552083343,0.0240692516,0.04906042356115569,0.9619791567,3.137657E-4,0.0017713432755962352,0.9775,1.802311E-4,0.0013425017690863576,0.9723958343,1.84407E-4,0.001357965389838784,0.9795833331,2.453353E-4,0.0015663182946004301
0.94,0.3593939468,0.0216308568,0.046508984938396586,0.9648484826,2.758905E-4,0.0016609951836173396,0.9783636463,1.983138E-4,0.001408239326251046,0.9747878879,2.016271E-4,0.0014199545767382843,0.9804848564,2.55692E-4,0.0015990372103237623
0.95,0.3591240913,0.0227183124,0.0476637308653026,0.9613138735,3.913073E-4,0.001978148882162311,0.9799270105,2.468881E-4,0.0015712673228957573,0.9754014611,2.202806E-4,0.0014841852984044815,0.9809489119,2.625167E-4,0.0016202367111011896
0.96,0.3718181834,0.0243057864,0.04930089897760486,0.9590909183,4.637283E-4,0.002153435162710965,0.9806363708,2.698974E-4,0.0016428554409929073,0.9758181882,2.023878E-4,0.0014226306618374286,0.9813636422,3.211872E-4,0.0017921696348281318
0.97,0.3927710816,0.0305866022,0.05530515545588856,0.9734939814,4.128969E-4,0.0020319864664903654,0.980602414,4.307703E-4,0.0020755006624908604,0.9768674791,1.98472E-4,0.0014088009085743804,0.9806024146,4.190403E-4,0.0020470473858706837
0.98,0.4163636357,0.0353682283,0.05947119327876312,0.9690909147,7.382921E-4,0.0027171531057340144,0.9841818202,4.050756E-4,0.0020126490006953522,0.9783636355,2.650975E-4,0.0016281815009390078,0.9789090914,6.592872E-4,0.002567658855845145
0.99,0.3928571425,0.0430839006,0.06563832767522342,0.9678571463,0.0012613382,0.003551532345340529,0.9878571445,5.210266E-4,0.002282600709716879,0.9796428609,5.734643E-4,0.0023947114648742132,0.9778571433,0.0015919398,0.003989912029105404
1.0,0.6,0.2666666667,0.16329931619575141,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01

==> tables/acc_rej_sample_epistemic_Computers.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8103747129,2.229424E-4,0.00472167766794812,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.8155813158,2.370431E-4,0.004868707220607951,0.6467098534,1.299543E-4,0.001139974999725871,0.7592703703,0.0086607881,0.009306335530164384,0.7781406963,0.0068386137,0.008269591102345993,0.8482282096,5.0318E-5,7.093518168017898E-4
0.02,0.8211595833,2.404358E-4,0.004903425333376659,0.6532491386,1.326198E-4,0.0011516067036970565,0.7626004621,0.0088171408,0.009389963152217372,0.7815442035,0.0069145072,0.008315351586072594,0.8486337554,5.2667E-5,7.25720331808335E-4
0.03,0.8267486334,2.410253E-4,0.004909432757457831,0.6580675066,1.371389E-4,0.0011710631921463504,0.7656292766,0.0089577498,0.009464538974509006,0.7842083272,0.0069805238,0.008354952902320875,0.8489803982,5.87879E-5,7.667326783175476E-4
0.04,0.8316221237,2.533725E-4,0.0050336120231897095,0.658134079,1.442615E-4,0.0012010890891187048,0.7682008922,0.0090541372,0.009515323010807358,0.7865482891,0.007044631,0.008393230009954452,0.8493600553,6.79921E-5,8.245732229462706E-4
0.05,0.8347980559,2.391546E-4,0.004890343546214315,0.6581428409,1.400875E-4,0.0011835856538501977,0.770583916,0.0091482334,0.009564639773666336,0.7887942663,0.00708718,0.008418539065657414,0.8497974634,7.97405E-5,8.929753636019305E-4
0.06,0.83801772,2.42819E-4,0.00492766679068299,0.656847024,1.502972E-4,0.001225957584910669,0.7728178141,0.0092329708,0.009608834892951383,0.7907433575,0.0071474055,0.008454232963433169,0.8501508284,9.34208E-5,9.665443600787292E-4
0.07,0.8418753803,2.485218E-4,0.004985196084408315,0.6555474937,1.57905E-4,0.0012566025624675449,0.7748300061,0.0093058255,0.009646670669199815,0.7924379924,0.0071504558,0.008456036778538751,0.8506594092,1.100356E-4,0.0010489785507816639
0.08,0.8458725691,2.422455E-4,0.0049218441665700875,0.6544576287,1.590883E-4,0.0012613021049693051,0.7767592031,0.0093421786,0.00966549460710625,0.7938742816,0.007149066,0.008455214958828663,0.8510933119,1.279386E-4,0.0011310994651223206
0.09,0.84996292,2.532459E-4,0.005032354319799035,0.6533506393,1.648634E-4,0.0012839914329932267,0.778659744,0.0093784331,0.009684231048462237,0.7951706246,0.007168789,0.008466870141911945,0.8515195364,1.491875E-4,0.0012214233500306107
0.1,0.8541817665,2.453677E-4,0.004953460406624847,0.6523440361,1.678355E-4,0.0012955134117406892,0.7805038145,0.0094169351,0.009704089395713541,0.7963232908,0.0071580974,0.008460554000773236,0.8519902468,1.695263E-4,0.0013020226572529373
0.11,0.8585461438,2.370945E-4,0.004869235052859946,0.6511251569,1.680275E-4,0.0012962542188938095,0.7823249063,0.0094508955,0.009721571632200218,0.7974766117,0.00717141,0.00846841779791243,0.8523754728,1.935719E-4,0.0013913011895344588
0.12,0.8625495434,2.317401E-4,0.004813939135468998,0.6503899872,1.734386E-4,0.001316960895395152,0.7839521804,0.009476026,0.009734488173499416,0.7986868691,0.0071720494,0.008468795309841891,0.8528909332,2.17828E-4,0.0014758997255911392
0.13,0.8661277771,2.280868E-4,0.004775843381016593,0.6496508062,1.676018E-4,0.0012946111385277047,0.7857811701,0.0094847495,0.009738967861123684,0.799919818,0.0071977691,0.008483966701962001,0.8533445424,2.442544E-4,0.001562864037592522
0.14,0.8696585059,2.233267E-4,0.004725745443842696,0.6491560817,1.643334E-4,0.0012819258948940848,0.7874198616,0.0095270586,0.009760665243721864,0.8012010986,0.0072157889,0.008494579977844696,0.8537315172,2.716751E-4,0.0016482569581227316
0.15,0.8725311041,2.151989E-4,0.004638953545790257,0.6485173345,1.596424E-4,0.0012634967352549828,0.7891620335,0.0095536326,0.009774268565984874,0.8023974058,0.0072393598,0.008508442748235426,0.8542149872,3.025092E-4,0.0017392791610319489
0.16,0.8755022705,2.092696E-4,0.00457459943601623,0.6478569567,1.552311E-4,0.0012459177340418588,0.7907018501,0.0095844456,0.009790018181801297,0.803651219,0.007262576,0.008522074864726312,0.8546972948,3.335828E-4,0.0018264249231764223
0.17,0.8782025158,2.009273E-4,0.004482491494693548,0.6473905385,1.490371E-4,0.0012208075196360809,0.7922841266,0.0095991005,0.009797499936208216,0.8048380101,0.0072571904,0.008518914484839017,0.8551985902,3.668592E-4,0.0019153568858048362
0.18,0.8807903469,1.901153E-4,0.004360221324657729,0.6467069149,1.385082E-4,0.001176895067540008,0.7940120745,0.0096112665,0.009803706696959064,0.8059467623,0.007272331,0.008527796315578838,0.8556119657,4.021016E-4,0.002005247116940952
0.19,0.8830254138,1.816281E-4,0.004261784837365679,0.6463397801,1.318052E-4,0.00114806445812071,0.795713293,0.0096270405,0.0098117483151577,0.8068440056,0.0072754048,0.00852959834927765,0.8561175174,4.407479E-4,0.0020993996760979078
0.2,0.8853586495,1.660791E-4,0.004075280358453882,0.6457805812,1.228842E-4,0.0011085314609879143,0.7973389584,0.0096424112,0.009819577995005692,0.8078157514,0.0072791982,0.008531821728095353,0.8567580873,4.812375E-4,0.0021937126065189124
0.21,0.8873237431,1.534069E-4,0.003916719290426619,0.6455490649,1.239319E-4,0.0011132470525449416,0.7988520104,0.0096362842,0.009816457711415049,0.8087907687,0.0072616743,0.00852154581047359,0.8573906863,5.25127E-4,0.0022915649674403737
0.22,0.8894547045,1.475097E-4,0.003840699155101842,0.645542407,1.224095E-4,0.001106388268195212,0.8005092293,0.00966772,0.009832456458078011,0.8097446629,0.0072676634,0.008525059178680227,0.858012116,5.69968E-4,0.0023874002596967273
0.23,0.8914511204,1.362936E-4,0.0036917963107408838,0.6451556325,1.234853E-4,0.0011112393981496517,0.8021174926,0.0096932425,0.009845426603250872,0.8106576055,0.0072859202,0.00853576018875882,0.8585722613,6.199118E-4,0.0024898028034364486
0.24,0.8929977715,1.272057E-4,0.003566590809162161,0.6452849686,1.29454E-4,0.0011377785373261355,0.8037483346,0.0097245048,0.009861290382095033,0.8116299039,0.007301814,0.008545065242582996,0.8592109543,6.724631E-4,0.002593189349044917
0.25,0.8942844272,1.290212E-4,0.0035919521154937463,0.6453195333,1.166286E-4,0.0010799472209325788,0.8053675368,0.0097538717,0.009876169145979628,0.8126012626,0.0073003839,0.008544228402845981,0.8598439819,7.245573E-4,0.0026917602047730775
0.26,0.8958339751,1.178307E-4,0.0034326476661609186,0.645263803,1.196183E-4,0.0010937015132109857,0.8070776975,0.009764247,0.009881420444450282,0.813554813,0.0073127985,0.008551490221008266,0.8605017513,7.804789E-4,0.0027937052457265425
0.27,0.8972718954,1.076807E-4,0.0032814737542756606,0.6461004972,1.158063E-4,0.0010761333560484036,0.8087392119,0.0097958701,0.009897408802307803,0.814525277,0.0073170637,0.00855398369182453,0.8613070261,8.413439E-4,0.0029005928704318364
0.28,0.8986091495,9.87439E-5,0.0031423542130065477,0.6463197351,1.092724E-4,0.001045334396257963,0.8104860142,0.0098334726,0.009916386741147202,0.8155883726,0.0073304777,0.008561820892777424,0.8618909216,8.973947E-4,0.0029956546863749165
0.29,0.8994136393,1.000045E-4,0.0031623488106152994,0.6468621254,1.034032E-4,0.001016873640134309,0.8120522985,0.0098581086,0.009928800833937601,0.8164738509,0.0073312791,0.00856228888790842,0.8626877958,9.563864E-4,0.003092549757077483
0.3,0.9000321507,9.92194E-5,0.0031499111098569114,0.6472753525,1.011293E-4,0.0010056306479021013,0.8137019789,0.0098787341,0.00993918210920798,0.8174666446,0.0073339775,0.008563864489820001,0.8634399605,0.0010143035,0.0031848131813341893
0.31,0.9008152664,1.050861E-4,0.0032416986288055834,0.6478232503,1.029144E-4,0.0010144673479220512,0.8152193055,0.009899001,0.009949372342012333,0.8184330678,0.0073305321,0.008561852661661495,0.8641757691,0.0010758986,0.0032800893280519054
0.32,0.9016545355,1.015497E-4,0.0031866863667452433,0.648510921,9.51256E-5,9.753235360638028E-4,0.816815021,0.0099271229,0.009963494818586499,0.8195003322,0.0073161899,0.008553472920399059,0.8649156159,0.0011312394,0.0033633902538956133
0.33,0.9022502124,9.31229E-5,0.0030516044959987853,0.6487489402,9.08394E-5,9.530970569674423E-4,0.8185709512,0.0099576226,0.009978788804258761,0.8205911037,0.0073116616,0.008550825457229261,0.8656507146,0.0011888872,0.0034480243618628917
0.34,0.9028128088,9.31608E-5,0.0030522254176256376,0.6488748729,7.83497E-5,8.851536589767903E-4,0.8202727571,0.0099963935,0.009998196587385148,0.8217234913,0.0073096267,0.008549635489305962,0.8664422095,0.001243822,0.0035267860723327124
0.35,0.9029427052,8.70084E-5,0.002949718630649371,0.6490912259,7.43087E-5,8.620249416345214E-4,0.8218400538,0.0100330455,0.010016509122443807,0.8228769258,0.0073046181,0.008546705856644419,0.867396571,0.0012927602,0.003595497462104514
0.36,0.9032876253,8.54004E-5,0.002922334683091586,0.6488748252,6.98867E-5,8.359826553224653E-4,0.8235829812,0.0100718638,0.010035867575850132,0.8239187783,0.0072848039,0.008535106267645412,0.8683280575,0.0013402111,0.0036608893728163924
0.37,0.9037328064,8.21934E-5,0.002866939134338223,0.6483300567,7.22693E-5,8.501135218310553E-4,0.8252866569,0.0100912885,0.010045540552902068,0.8248330072,0.0072538055,0.008516927556343309,0.8692034298,0.0013895996,0.003727733359563154
0.38,0.9038475454,8.80234E-5,0.002966873775542195,0.6482577145,6.92315E-5,8.320546857028088E-4,0.8270235917,0.0101554937,0.010077446948508338,0.8258965537,0.0072274533,0.008501442995162645,0.8703756809,0.0014324642,0.0037847908792957106
0.39,0.9038731098,8.79862E-5,0.002966246786766064,0.6479896724,6.10032E-5,7.810454532227942E-4,0.8288011825,0.0101806622,0.010089926758901671,0.8268683144,0.0072061777,0.008488920838363377,0.8713850951,0.0014743575,0.003839736319071923
0.4,0.9041627645,9.14681E-5,0.0030243693557500547,0.6466904163,6.42487E-5,8.0155286787585E-4,0.8305194074,0.0102585254,0.010128437885478687,0.8278829965,0.0071737799,0.008469816940170549,0.8724489045,0.0015133465,0.0038901754459150038
0.41,0.9044050395,9.19452E-5,0.0030322466918112053,0.6462242544,6.56319E-5,8.101351739061822E-4,0.8324180019,0.0103136844,0.010155631147299511,0.8286918375,0.0071472152,0.008454120415513373,0.8735812378,0.0015454798,0.003931259085840057
0.42,0.9040737152,9.82518E-5,0.0031345143164452126,0.6457807899,6.70495E-5,8.188375907345729E-4,0.834269639,0.0103471151,0.0101720770248755,0.8296023288,0.0071248687,0.0084408937323011,0.8747216254,0.0015899066,0.003987363289192496
0.43,0.903711009,9.55306E-5,0.003090802484792582,0.6449861765,6.25618E-5,7.909601759886524E-4,0.8360303992,0.0104002463,0.010198159784980818,0.8304105836,0.0070907811,0.008420677585562815,0.8758961707,0.0016186717,0.004023271927175691
0.44,0.9034960866,1.002808E-4,0.0031667143856053707,0.6441832423,6.09725E-5,7.808488970345031E-4,0.8377697414,0.0104545491,0.010224748945573186,0.8312919414,0.0070647789,0.008405223911354176,0.8772031313,0.0016398671,0.004049527256359685
0.45,0.9032323956,1.030726E-4,0.0032104921741066433,0.6435351908,5.73978E-5,7.576133578547834E-4,0.8397156307,0.0105011646,0.010247519016815728,0.8320192304,0.0070585606,0.008401524028412941,0.8784328967,0.0016570383,0.004070673531493284
0.46,0.9033548594,1.034267E-4,0.0032160021766161786,0.6431756616,5.61789E-5,7.495258501212616E-4,0.8417045239,0.0105567879,0.010274623058779334,0.8329401982,0.0070177271,0.008377187535205357,0.8797041065,0.0016862828,0.004106437385374334
0.47,0.9033326268,1.038161E-4,0.0032220505892986842,0.6429632783,4.90333E-5,7.002378167451398E-4,0.8435470176,0.0106270188,0.010308743279372128,0.8338887718,0.0069891841,0.008360134030026074,0.8810273832,0.0017014618,0.0041248779375879716
0.48,0.9033535302,1.129066E-4,0.0033601577343928364,0.6428169668,4.46304E-5,6.680598775558969E-4,0.8455473807,0.0106883302,0.010338438083192257,0.8349069652,0.0069596127,0.008342429322445591,0.8823755932,0.0017177798,0.004144610717546342
0.49,0.902911979,1.168581E-4,0.0034184514037792026,0.6430399358,3.95652E-5,6.290087439773791E-4,0.8473703963,0.0107577221,0.01037194393544431,0.8360225001,0.0069015893,0.008307580454019088,0.8837590986,0.0017326358,0.004162494204200169
0.5,0.9030378163,1.160833E-4,0.003407099939831528,0.6438118696,5.07754E-5,7.125685931894557E-4,0.8493046778,0.0108349175,0.010409090978562921,0.837121962,0.0068803881,0.008294810486081041,0.8850292552,0.0017575141,0.004192271579943265
0.51,0.9028932273,1.167522E-4,0.003416902105709205,0.6453961015,5.06759E-5,7.118700724149035E-4,0.8511526966,0.0108961256,0.010438450842917257,0.8383375424,0.0068015596,0.008247156843421859,0.8865097588,0.0017658065,0.004202150044917483
0.52,0.9025082052,1.109166E-4,0.0033304143886309402,0.6463900566,5.42071E-5,7.362547113601379E-4,0.8530426648,0.0109549323,0.010466581246997512,0.8395663375,0.0067520579,0.008217090665192883,0.8879723382,0.0017820059,0.0042213811720810054
0.53,0.9023701191,1.143736E-4,0.003381916616358245,0.6479051948,4.8757E-5,6.982621284302909E-4,0.8549652863,0.0109779077,0.010477551097465477,0.8405554247,0.0067143823,0.008194133450219125,0.8893799359,0.0017897975,0.004230599839266295
0.54,0.9021276593,1.113616E-4,0.003337088551417238,0.6493274629,5.40333E-5,7.350734657161827E-4,0.8567326981,0.01108767,0.010529800567912006,0.8419026652,0.0066377644,0.008147247633403566,0.8909855735,0.0017899897,0.00423082698771765
0.55,0.90169999,1.070804E-4,0.0032723141658465497,0.6513999999,6.12806E-5,7.828192639428337E-4,0.8587174997,0.0111347435,0.010552129405954042,0.8432550001,0.0065895351,0.008117595148811007,0.8926125002,0.0017943968,0.004236032105638483
0.56,0.9012017369,1.090226E-4,0.0033018570532353454,0.6537458479,6.88317E-5,8.296487208451539E-4,0.8605267221,0.0111846129,0.010575733024239975,0.844415752,0.0065786224,0.008110870730075779,0.8942853481,0.00180348,0.004246739926108026
0.57,0.900523293,1.10304E-4,0.0033212046007435317,0.656410259,6.6659E-5,8.164496310244742E-4,0.862475141,0.011275601,0.01061866328687373,0.8457901609,0.0065343833,0.008083553240994953,0.8960596561,0.0017955025,0.004237337017514655
0.58,0.8999196351,1.083612E-4,0.003291826240857801,0.6587731004,5.88562E-5,7.671779454598522E-4,0.8643343133,0.0113236223,0.010641251007282932,0.8472702938,0.0064734705,0.008045788028527722,0.8978837419,0.0017980482,0.004240339844870928
0.59,0.8990395129,1.179238E-4,0.003434003494465316,0.6614434719,4.4801E-5,6.69335491364383E-4,0.8661388579,0.0114213274,0.010687061055313571,0.8485729966,0.0064393774,0.008024573135064569,0.8997173423,0.001774065,0.004211965099570508
0.6,0.898452884,1.167729E-4,0.003417204998240521,0.6643881798,4.84156E-5,6.958131933213109E-4,0.8679099861,0.0114494592,0.010700214577287691,0.8498480994,0.00635954,0.007974672407064757,0.9013755292,0.0017561271,0.00419061701900806
0.61,0.8981534779,1.212374E-4,0.0034819161391394823,0.6667916894,4.60689E-5,6.787407457932668E-4,0.8697172552,0.01158442,0.010763094350603826,0.851125218,0.0063143804,0.007946307570186294,0.9032775545,0.0017387406,0.004169820859461471
0.62,0.8976317346,1.259187E-4,0.003548502501055903,0.6691829503,2.6354E-5,5.13361471090303E-4,0.87143576,0.01173041,0.010830701731651555,0.8525103623,0.0062678868,0.007916998673739942,0.9052693868,0.0017176355,0.0041444366324025275
0.63,0.8968683422,1.252041E-4,0.0035384191385419562,0.6713286638,1.67834E-5,4.096754813263786E-4,0.8732350254,0.0118456296,0.010883762952214642,0.853922165,0.0062130527,0.007882291989009287,0.9073457015,0.0017065515,0.004131042846546136
0.64,0.8967187345,1.143718E-4,0.0033818900041249125,0.6736249983,1.62804E-5,4.0348977682216436E-4,0.8750374994,0.0119293232,0.010922144111849101,0.8550874993,0.0061867643,0.007865598705756606,0.9094124997,0.0016688113,0.0040851086888845445
0.65,0.8964641631,1.127021E-4,0.0033571133433353125,0.673963362,1.21933E-5,3.491890605388434E-4,0.8769913176,0.0120236749,0.01096525188949164,0.8564352301,0.0061560069,0.00784602249550688,0.9116907728,0.001640367,0.0040501444418687095
0.66,0.8963600278,1.013673E-4,0.003183823173481844,0.6746194541,1.04158E-5,3.22735185562405E-4,0.8788451344,0.0121731067,0.011033180275876943,0.8577200502,0.0061067706,0.007814582906336076,0.9137789524,0.0016164637,0.004020526955512175
0.67,0.8960109055,1.003843E-4,0.0031683481500617955,0.6757245123,1.26178E-5,3.5521542759289044E-4,0.8806853043,0.0122608689,0.011072880790471827,0.8588407806,0.0060330931,0.007767298822628109,0.9161438769,0.0015892093,0.003986488805954433
0.68,0.8962376952,9.95247E-5,0.0031547535561434904,0.6767932534,1.12864E-5,3.3595237757753704E-4,0.8824859358,0.0123605336,0.011117793666011256,0.8599402261,0.0059934968,0.007741767756785268,0.9182805896,0.0015567701,0.003945592604413182
0.69,0.896515429,1.027213E-4,0.0032050163806133657,0.6782214046,1.52028E-5,3.8990768138111873E-4,0.8840834849,0.012427072,0.011147677785081519,0.8612413812,0.0058845076,0.007671054425566279,0.9206061727,0.0015273018,0.003908070879602876
0.7,0.896437937,1.099351E-4,0.0033156462416850203,0.682452184,1.74472E-5,4.1769845582668844E-4,0.8857742803,0.0124579354,0.011161512173536345,0.8624934402,0.0058279576,0.007634106103533013,0.9228608918,0.001494004,0.0038652347923509123
0.71,0.8964313567,1.273266E-4,0.003568285302494743,0.6869666338,2.90564E-5,5.390398872068745E-4,0.887408843,0.012476908,0.011170008057293424,0.8634018636,0.0057368188,0.007574179031419841,0.9251202476,0.0014572993,0.003817458971619734
0.72,0.8965447962,1.593456E-4,0.003991811618801668,0.6918039322,3.73216E-5,6.109140692437849E-4,0.8889995985,0.0125739388,0.011213357570326562,0.864797104,0.0056606764,0.007523746673034653,0.927448777,0.0013952986,0.003735369593494063
0.73,0.8955416739,2.031655E-4,0.0045073883790949275,0.6962500036,3.0054E-5,5.482152861787055E-4,0.8905374992,0.0126018636,0.011225802243047043,0.8656958339,0.005559256,0.007456041845376138,0.9295166665,0.0013480385,0.003671564380478708
0.74,0.8938121974,2.673047E-4,0.005170151835294588,0.7021202981,4.0702E-5,6.379811909453131E-4,0.8921549109,0.0125567043,0.011205670127216846,0.8668411943,0.0054545348,0.00738548224559507,0.931735177,0.0013111805,0.0036210226456071773
0.75,0.8920341969,3.239501E-4,0.00569166144460473,0.7076507747,5.0149E-5,7.081595865339958E-4,0.8938883966,0.012574728,0.011213709466541391,0.8681683087,0.0053409159,0.0073081570180176065,0.9339108926,0.0012490013,0.0035341212486274436
0.76,0.8891701877,3.663843E-4,0.0060529686931290174,0.7128457546,5.37401E-5,7.330763943819225E-4,0.8953586486,0.0125977128,0.011223953314229351,0.8694702315,0.0053750465,0.007331470861975788,0.9360993898,0.0011935969,0.003454847174622924
0.77,0.8852811754,4.007737E-4,0.0063306690009824395,0.7178973079,7.24503E-5,8.511774198132843E-4,0.896762833,0.0126038078,0.011226668161124206,0.8708948654,0.005260189,0.007252716042973143,0.9380097777,0.0011460538,0.003385341637117294
0.78,0.881134963,4.585801E-4,0.006771854251237249,0.7222392559,5.62856E-5,7.502372957938041E-4,0.8981083885,0.0126594522,0.011251423109989243,0.8721779129,0.0051036299,0.007143969414828146,0.9400153369,0.0010910174,0.003303055252338356
0.79,0.8767005861,5.072038E-4,0.007121824204513897,0.7245848894,7.12628E-5,8.441729680580871E-4,0.8997375441,0.012653132,0.011248614136861481,0.8735511535,0.0050282929,0.007091045691574691,0.9419550055,0.0010216009,0.003196249208056218
0.8,0.871541059,5.565385E-4,0.0074601508027653165,0.7278965235,8.202E-5,9.056489386070079E-4,0.9014679244,0.0125550994,0.011204953993658342,0.8745556736,0.004919788,0.007014120044595758,0.943998881,9.504853E-4,0.0030829941615254483
0.81,0.8658377826,6.205534E-4,0.007877521183722707,0.7313795149,1.064909E-4,0.0010319442814415902,0.9030728239,0.0124958372,0.01117847807172336,0.8753759611,0.0049081084,0.007005789320269344,0.9458555341,9.009324E-4,0.003001553597722353
0.82,0.8596249998,6.873436E-4,0.008290618794758326,0.7341874897,1.097266E-4,0.001047504653927609,0.9043937516,0.0125133477,0.01118630756773655,0.8761249959,0.0048149226,0.006938964331944645,0.9477937496,8.433985E-4,0.002904132400563032
0.83,0.8530112565,7.735468E-4,0.00879515093673781,0.7373924494,1.07728E-4,0.001037920998920438,0.9061813357,0.0125264479,0.011192161498120011,0.8766512257,0.0047064124,0.0068603297296850095,0.9497485143,7.635681E-4,0.002763273602088653
0.84,0.8460618794,8.377993E-4,0.009153137713374579,0.7412798941,1.139035E-4,0.0010672558268756372,0.9077074566,0.0124059845,0.011138215521348112,0.8767440227,0.0046421039,0.006813298687126522,0.9516174406,6.993386E-4,0.002644501087161811
0.85,0.8377811015,9.27598E-4,0.009631188919339086,0.7407046437,1.066995E-4,0.001032954500450044,0.9088605702,0.0123124474,0.011096146808689943,0.8770764628,0.0045670682,0.006758008730387968,0.9533658135,6.402494E-4,0.0025303150001531427
0.86,0.829397589,0.0011159961,0.010564071658219666,0.7413654625,1.167006E-4,0.0010802805191245466,0.9099759039,0.0121831554,0.011037733191194648,0.877212851,0.0044427524,0.006665397512526916,0.955309236,5.839792E-4,0.0024165661588295075
0.87,0.8199827015,0.0013280845,0.011524254856605697,0.7414359927,1.485736E-4,0.0012189077077449301,0.9110121107,0.0119999706,0.010954437730892445,0.8770934269,0.0043360035,0.0065848337108844295,0.9570328766,5.184697E-4,0.0022769929731995225
0.88,0.8096532285,0.0015350658,0.012389777237706899,0.7407685101,2.020616E-4,0.001421483731880179,0.9123242754,0.0118588931,0.01088985449856884,0.8768041217,0.0042631975,0.006529316579857344,0.9589222103,4.606682E-4,0.0021463182429453465
0.89,0.800920248,0.0019069957,0.013809401507668606,0.7375255585,2.225861E-4,0.0014919319689583705,0.9135582826,0.0117955884,0.010860749697879975,0.8767995936,0.004206874,0.006486041936342996,0.9609815967,3.989721E-4,0.0019974285969716165
0.9,0.7907761455,0.0027448762,0.01656766791072298,0.7331833601,3.072729E-4,0.001752920135088875,0.9144656932,0.0114595793,0.010704942456641232,0.8767379013,0.0039629255,0.006295177122210303,0.962902149,3.651753E-4,0.0019109560434505029
0.91,0.7803750038,0.0036736285,0.019166712028931828,0.7248749971,3.661284E-4,0.0019134481963199318,0.915437499,0.0111476758,0.010558255443017089,0.876437498,0.0039444245,0.006280465349000821,0.9647499996,3.393308E-4,0.0018420933743977259
0.92,0.7707454264,0.0054698238,0.023387654435620516,0.7151898682,4.722299E-4,0.0021730851340893208,0.9163009843,0.0107989197,0.010391785072835176,0.8756962034,0.0039743686,0.006304259353801999,0.9664978886,3.035324E-4,0.001742218126412419
0.93,0.7597110748,0.0072690895,0.0269612490437665,0.7057784915,5.531091E-4,0.002351827162016801,0.9173354718,0.0106026138,0.010296899436238077,0.874494383,0.0038229345,0.006182988355156429,0.9689245594,2.711022E-4,0.0016465181444490675
0.94,0.7443820238,0.0099830339,0.0315959394543033,0.6962546945,4.245627E-4,0.0020604919315542103,0.9184269798,0.0103596899,0.010178256186596995,0.8731086254,0.0034358038,0.005861572997071691,0.971142329,2.833178E-4,0.001683204681552425
0.95,0.7319101095,0.0153381857,0.03916399583801428,0.6820224762,4.671123E-4,0.002161278094091549,0.9184943846,0.0104321952,0.010213811825170855,0.8709213495,0.0032316419,0.005684753204845396,0.9727865207,3.047155E-4,0.0017456102084944395
0.96,0.7207865119,0.021460533,0.04632551456810814,0.6685393453,4.295892E-4,0.0020726533718883147,0.917752822,0.0103743981,0.010185478928356782,0.8712640506,0.0029891228,0.005467287078615865,0.9746629274,3.675785E-4,0.0019172336842440464
0.97,0.7176029921,0.0259108092,0.05090266122709106,0.6625468373,4.533968E-4,0.002129311625854703,0.9171910244,0.0097930861,0.009896002273645657,0.8672284687,0.002678067,0.00517500434782426,0.974906373,4.940763E-4,0.0022227827154267686
0.98,0.738202244,0.0286103081,0.053488604487311124,0.6528090119,2.510905E-4,0.001584583541502309,0.9114045084,0.0094327033,0.009712210510486272,0.8546629161,0.0026669013,0.0051642049726942476,0.9737640512,5.885484E-4,0.002426001648804056
0.99,0.7898876488,0.0184053657,0.0429014751494631,0.6707865298,0.0020774597,0.0045579158614436925,0.8952809113,0.0094847741,0.009738980490790604,0.8374157226,0.0032580702,0.00570795077063564,0.9715730399,8.402543E-4,0.0028987140252187695
1.0,0.9,0.1,0.1,0.0,0.0,0.0,0.81,0.1554545455,0.039427724446130546,0.2,0.1616161616,0.04020151260835841,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_epistemic_CoraML.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7716942132,1.514844E-4,0.003892099690398487,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.777725625,1.440075E-4,0.003794832012092235,0.7236828446,1.239675E-4,0.0011134069336949542,0.8078142965,2.09861E-4,0.0014486579996672783,0.8078977555,2.014855E-4,0.0014194558816673381,0.8193062097,2.135757E-4,0.001461422936729816
0.02,0.7837197065,1.499152E-4,0.003871888428144592,0.7302423596,1.204133E-4,0.0010973299412665271,0.8108061099,1.991325E-4,0.0014111431536169533,0.8113329822,2.000745E-4,0.0014144769351247832,0.8215700698,2.069954E-4,0.0014387334707999255
0.03,0.7906815827,1.562885E-4,0.003953334035975205,0.7374334455,1.193656E-4,0.0010925456512201218,0.8131576133,1.968138E-4,0.0014029034179158593,0.8144515449,1.950411E-4,0.0013965711582300416,0.8238178909,1.994187E-4,0.0014121568609754371
0.04,0.7969338417,1.632163E-4,0.004040003712869581,0.7445400715,1.205963E-4,0.0010981634668845981,0.8154760641,1.917823E-4,0.0013848548660419257,0.8168316287,1.901224E-4,0.001378848795191119,0.8259494323,1.986503E-4,0.001409433574170844
0.05,0.8013043582,1.415932E-4,0.0037628871893799847,0.7513043463,1.165853E-4,0.0010797467295620765,0.8176141286,1.906894E-4,0.0013809033275360009,0.8192826074,1.869503E-4,0.001367297699844478,0.828038044,2.039721E-4,0.0014281880128330445
0.06,0.8058241785,1.327137E-4,0.0036429891572718138,0.7538461626,1.047245E-4,0.0010233498912884098,0.8198791248,1.997658E-4,0.001413385297786842,0.8213736302,1.904597E-4,0.0013800713749658022,0.8301758254,2.150639E-4,0.0014665057108651162
0.07,0.8092170894,1.373096E-4,0.0037055310010847297,0.754358691,1.037395E-4,0.0010185258955961798,0.8221487993,2.037746E-4,0.0014274964098028409,0.8233758932,1.88838E-4,0.0013741833938743402,0.832248745,2.238769E-4,0.0014962516499573192
0.08,0.8118406296,1.305857E-4,0.003613664345231859,0.7551627398,1.023139E-4,0.001011503336623266,0.8244332236,2.132856E-4,0.0014604300736426924,0.8254040426,1.989056E-4,0.0014103389663481611,0.8341189671,2.355517E-4,0.0015347693637807604
0.09,0.815437001,1.419237E-4,0.00376727620436835,0.7560726464,9.04595E-5,9.511019924277312E-4,0.8267990941,2.213978E-4,0.0014879442193845844,0.8274574375,2.012168E-4,0.0014185090764602106,0.8359307629,2.576466E-4,0.0016051373772982796
0.1,0.818416518,1.408982E-4,0.003753640899180421,0.7591508925,8.20557E-5,9.058460134040442E-4,0.8289328724,2.259694E-4,0.0015032278603059484,0.8295983922,2.039686E-4,0.0014281757594918072,0.8377108449,2.779537E-4,0.0016671943497984871
0.11,0.8212297022,1.380807E-4,0.003715921150939562,0.7598607957,9.20388E-5,9.593685423235431E-4,0.8310498834,2.338173E-4,0.0015291085638371137,0.8315893263,2.102342E-4,0.0014499455162177647,0.839419955,2.995439E-4,0.0017307336594635236
0.12,0.8239436567,1.259731E-4,0.0035492689388097937,0.7599765241,9.52069E-5,9.75740231824024E-4,0.8332335675,2.41093E-4,0.0015527169735660134,0.8335915488,2.171957E-4,0.0014737560856532535,0.8411795783,3.192026E-4,0.0017866241910373878
0.13,0.8265281916,1.20694E-4,0.0034741042010855115,0.7598219633,1.131803E-4,0.0010638623031200983,0.8353887248,2.525277E-4,0.0015891120161901741,0.8352997005,2.152777E-4,0.0014672344734227042,0.8428783399,3.37376E-4,0.001836779790829592
0.14,0.8289489508,1.243928E-4,0.003526936347596877,0.7601201296,9.8533E-5,9.9263789973988E-4,0.8375195181,2.649694E-4,0.0016277880697437243,0.8370930898,2.203176E-4,0.0014843099406795066,0.8446126115,3.563493E-4,0.001887721642615775
0.15,0.8315309763,1.351755E-4,0.0036766220909960276,0.7602065623,7.77606E-5,8.818197094644688E-4,0.8394896734,2.782319E-4,0.0016680284769751386,0.8386998773,2.23117E-4,0.00149371014591185,0.8461300111,3.800345E-4,0.0019494473575862468
0.16,0.83460356,1.410714E-4,0.003755947283975109,0.7606023431,1.006751E-4,0.0010033698221493408,0.8416594893,2.850717E-4,0.0016884066453316275,0.8402581412,2.185979E-4,0.0014785056645140052,0.8479532862,4.033857E-4,0.002008446414520437
0.17,0.8372744203,1.518154E-4,0.0038963495736394084,0.7621655166,1.198516E-4,0.0010947675552371837,0.843995021,2.935394E-4,0.00171329915659817,0.8418294984,2.164446E-4,0.0014712056280479625,0.8494648439,4.251785E-4,0.0020619856934518243
0.18,0.840806067,1.43622E-4,0.0037897493320798938,0.7627833784,1.109506E-4,0.0010533309071702017,0.8458312559,3.09385E-4,0.0017589343364662593,0.8435453624,2.137721E-4,0.001462094730173117,0.8511901921,4.457526E-4,0.002111285390467144
0.19,0.8441045344,1.467059E-4,0.003830220620277636,0.7637348771,1.288194E-4,0.0011349863435301765,0.8474697268,3.196766E-4,0.0017879502230207641,0.8448502231,2.187911E-4,0.0014791588826086263,0.852702359,4.692452E-4,0.002166206822997287
0.2,0.847579056,1.448927E-4,0.0038064773741610498,0.7636539876,1.320191E-4,0.0011489956483816638,0.8494512445,3.25089E-4,0.0018030224624224734,0.8462879115,2.241674E-4,0.0014972220944135175,0.8540994036,4.840091E-4,0.0022000206817209696
0.21,0.8507843077,1.349953E-4,0.003674170654719239,0.765751636,1.2808E-4,0.0011317243480636087,0.8512614328,3.308426E-4,0.0018189079141067038,0.84773202,2.350511E-4,0.001533137632438784,0.8556666571,5.019052E-4,0.0022403240836986063
0.22,0.8530112445,1.283283E-4,0.003582293957787384,0.7665122449,1.447139E-4,0.0012029709057163435,0.8529980141,3.315529E-4,0.0018208594124753288,0.8490602243,2.369454E-4,0.0015393030890633592,0.8573130351,5.184555E-4,0.002276961791510784
0.23,0.8556673408,1.250318E-4,0.0035359835972470235,0.7690140843,1.598584E-4,0.001264351217027927,0.8545204544,3.472121E-4,0.0018633628202795074,0.8502280343,2.417493E-4,0.001554828929496747,0.8586183774,5.326487E-4,0.0023079183261112165
0.24,0.8589673877,1.225781E-4,0.003501115536511185,0.7713315189,1.551916E-4,0.0012457592062674072,0.8561956525,3.567908E-4,0.0018888906797377132,0.8514266306,2.390126E-4,0.0015460032341492692,0.8603804374,5.489723E-4,0.0023430157916667998
0.25,0.8629476607,1.10779E-4,0.003328347938542484,0.7721074343,1.318015E-4,0.0011480483439298191,0.8578512388,3.56359E-4,0.0018877473347882125,0.8525964141,2.348621E-4,0.0015325211254661386,0.8619146007,5.79819E-4,0.002407943105640164
0.26,0.8664340556,1.184108E-4,0.0034410870375507796,0.7717376053,1.313156E-4,0.0011459301898457863,0.8594836038,3.615382E-4,0.0019014157883009176,0.8539916295,2.315138E-4,0.0015215577544082906,0.8632658714,5.926332E-4,0.0024344058823458346
0.27,0.8704384804,1.214589E-4,0.0034850954075892958,0.7705799222,1.487336E-4,0.0012195638564667288,0.8609688854,3.675262E-4,0.001917097284959738,0.8551697308,2.330633E-4,0.001526641084210693,0.8647171134,6.204127E-4,0.0024908085032776003
0.28,0.8735294163,1.171072E-4,0.0034220929268504677,0.7705164969,1.700999E-4,0.001304223523787238,0.8624390239,3.705068E-4,0.0019248553192383058,0.856427545,2.369994E-4,0.0015394784831234245,0.8663127667,6.358811E-4,0.002521668296981187
0.29,0.8765818119,1.187203E-4,0.003445581228181974,0.7695272684,1.621395E-4,0.0012733400959680805,0.8642690933,3.785574E-4,0.0019456551595799293,0.857803638,2.403831E-4,0.001550429295388861,0.8680072713,6.355603E-4,0.002521032129902354
0.3,0.8793510258,1.347785E-4,0.0036712191435543592,0.7686578155,1.450334E-4,0.001204298135845107,0.8656637186,3.865273E-4,0.0019660297556242635,0.8589306772,2.44418E-4,0.001563387348036308,0.8695648998,6.458944E-4,0.0025414452581159403
0.31,0.8828592896,1.235366E-4,0.003514777375595786,0.76811378,1.287096E-4,0.0011345025341531856,0.8672305399,3.922113E-4,0.00198043252851492,0.860217064,2.484752E-4,0.0015763096142573008,0.8708532935,6.596363E-4,0.0025683385680240834
0.32,0.8857251227,1.212332E-4,0.0034818558269980103,0.7672741115,1.308422E-4,0.0011438627540050423,0.8683599073,3.966196E-4,0.0019915310693032133,0.8614047015,2.493613E-4,0.0015791177916798988,0.8725588477,6.706916E-4,0.002589771418484651
0.33,0.8895993829,1.192422E-4,0.003453146391336458,0.76656394,1.254351E-4,0.0011199781247863728,0.8698844355,4.024794E-4,0.00200618892430399,0.8626194143,2.534105E-4,0.0015918872447507077,0.8739676422,6.809783E-4,0.0026095560925184194
0.34,0.893035996,1.145683E-4,0.0033847939375979746,0.7673708975,1.276294E-4,0.001129731826585407,0.8715101731,4.06732E-4,0.0020167597774648324,0.8637715179,2.460371E-4,0.00156855698015724,0.8757433474,6.856731E-4,0.0026185360413788464
0.35,0.8954725981,1.048945E-4,0.003238742039743209,0.7680698991,1.444021E-4,0.001201674248704698,0.8729864985,4.123052E-4,0.0020305299800790926,0.8649721986,2.528246E-4,0.001590045911286841,0.8772994453,6.990496E-4,0.0026439546138313343
0.36,0.899032253,1.00561E-4,0.003171135443338868,0.769193542,1.667535E-4,0.0012913307089975053,0.8746532243,4.155397E-4,0.002038479089909926,0.8661451644,2.506198E-4,0.001583097596486079,0.879088704,7.049193E-4,0.002655031638229571
0.37,0.9025409758,9.36798E-5,0.00306071560260015,0.7709836006,1.65905E-4,0.001288041148411028,0.8762131131,4.067005E-4,0.002016681680384884,0.8672377068,2.496946E-4,0.0015801727753635044,0.8808360654,7.149807E-4,0.0026739123022268326
0.38,0.9055786848,9.21612E-5,0.003035806317932684,0.7721898317,1.508596E-4,0.001228249160390513,0.8779683614,4.116077E-4,0.0020288117211806522,0.8681348848,2.516099E-4,0.0015862216112510887,0.8825062472,7.137356E-4,0.002671583051301232
0.39,0.9090601325,7.95355E-5,0.00282020389333821,0.7744284511,1.475683E-4,0.0012147769342558327,0.8793310738,4.175871E-4,0.002043494800580613,0.8694834882,2.504326E-4,0.0015825062401140795,0.8843607092,7.167697E-4,0.00267725549770656
0.4,0.9122203171,7.10982E-5,0.002666424572344022,0.7759036183,1.530918E-4,0.0012373027115463702,0.8806368321,4.207021E-4,0.0020511023865229156,0.8704733223,2.549259E-4,0.0015966399093095475,0.8861015475,7.160603E-4,0.0026759303055199327
0.41,0.9150481164,7.64497E-5,0.0027649538874997535,0.7756780446,1.475076E-4,0.0012145270684509259,0.8821172351,4.253896E-4,0.0020624975151500185,0.8714348209,2.581349E-4,0.001606657710901734,0.8875590551,7.277415E-4,0.0026976684377439716
0.42,0.9182546675,7.39726E-5,0.0027197904331032565,0.7754229724,1.490377E-4,0.0012208099770234515,0.8834194094,4.238575E-4,0.0020587799785309743,0.8727426529,2.580196E-4,0.0016062988513972113,0.8892520005,7.07169E-4,0.0026592649360302556
0.43,0.9208333373,5.36404E-5,0.0023160397233208244,0.7759057939,1.564725E-4,0.0012508896833853895,0.8848188442,4.272855E-4,0.002067088532211429,0.8739402193,2.6691E-4,0.0016337380450978057,0.8909692013,6.984699E-4,0.0026428581119689347
0.44,0.9238709807,5.44028E-5,0.002332440781670566,0.7767741859,1.524869E-4,0.001234855862034108,0.8863778824,4.249865E-4,0.002061520070239434,0.874967742,2.688437E-4,0.0016396453884910604,0.8925529951,6.93416E-4,0.0026332793243406595
0.45,0.9265727699,5.32521E-5,0.002307641653290216,0.7787793458,1.622647E-4,0.0012738316215261734,0.8880751181,4.172476E-4,0.0020426639469085465,0.876056338,2.729582E-4,0.001652144666789201,0.8946854454,6.944753E-4,0.002635289927123769
0.46,0.9284894824,4.01745E-5,0.0020043577524982907,0.7805927217,1.728946E-4,0.0013148939120704757,0.8896271509,4.230041E-4,0.0020567063475372465,0.8772466558,2.7881E-4,0.0016697604618627188,0.8964913946,6.857408E-4,0.0026186653088930627
0.47,0.9304771185,3.73344E-5,0.0019322111685838067,0.7830574512,1.809418E-4,0.001345146088720478,0.891226874,4.242423E-4,0.00205971430057666,0.8784225905,2.906395E-4,0.001704815239256149,0.8983739048,6.785153E-4,0.002604832624181446
0.48,0.9328699112,3.09429E-5,0.0017590594077517678,0.7848063529,1.985547E-4,0.001409094390025026,0.8928599823,4.157132E-4,0.0020389046078715897,0.8797815293,2.907997E-4,0.0017052850201652507,0.8998609757,6.740599E-4,0.0025962663576759607
0.49,0.9351214707,2.05913E-5,0.0014349668985729252,0.7866396785,2.141756E-4,0.0014634739492044265,0.8946255004,4.241155E-4,0.002059406467893116,0.880991894,2.871981E-4,0.0016946920074160968,0.901680162,6.607119E-4,0.0025704316758085595
0.5,0.9370867789,1.22017E-5,0.0011046130544222262,0.787500006,2.217543E-4,0.0014891416991005255,0.8965185946,4.130647E-4,0.0020323993209996898,0.8821074402,2.794206E-4,0.0016715878678669573,0.9034090912,6.530562E-4,0.002555496429267707
0.51,0.9391991556,1.58042E-5,0.00125714756492625,0.7894625962,2.718676E-4,0.0016488408049293297,0.898187567,4.141966E-4,0.002035182055738503,0.8835932553,2.76638E-4,0.0016632438185665986,0.9050790298,6.389153E-4,0.002527677392390097
0.52,0.9423655868,2.31754E-5,0.001522346872430853,0.7906451643,2.654259E-4,0.0016291896758818477,0.8999677444,4.03117E-4,0.0020077773780974822,0.8848494548,2.817185E-4,0.0016784471990503602,0.9070215094,6.231925E-4,0.0024963823825688244
0.53,0.944615376,2.3937E-5,0.0015471586861081834,0.7924175858,2.64984E-4,0.0016278329152588113,0.9016043884,4.078319E-4,0.002019484835298349,0.8862087846,2.863162E-4,0.0016920880591742263,0.9085604286,6.250232E-4,0.002500046399569416
0.54,0.9455667794,2.33033E-5,0.0015265418435142877,0.7922558904,2.545722E-4,0.0015955318862373136,0.9035241288,3.920624E-4,0.00198005656484859,0.8875084162,2.860734E-4,0.0016913704502562411,0.9101459014,6.282858E-4,0.0025065629854444113
0.55,0.9475917339,1.37503E-5,0.0011726167319290647,0.7931192577,2.90263E-4,0.0017037106561854922,0.904931196,3.848268E-4,0.001961700282917857,0.8887041253,2.834128E-4,0.0016834868576855596,0.9118578011,6.145491E-4,0.0024790100846910647
0.56,0.9492957771,2.90214E-5,0.0017035668463550235,0.7951877892,3.576386E-4,0.00189113352252029,0.9067253518,3.746344E-4,0.0019355474677723613,0.8898004675,2.806921E-4,0.0016753868210058237,0.9137441289,5.973602E-4,0.0024440953336561976
0.57,0.950420171,3.49238E-5,0.001868791053060775,0.7955582201,3.337231E-4,0.0018268089664767906,0.9081512588,3.72618E-4,0.0019303315777347684,0.8911884731,2.90895E-4,0.0017055644227058678,0.9157382935,5.749964E-4,0.0023979082551257042
0.58,0.9520884514,3.75628E-5,0.001938112483835755,0.7965601921,3.53559E-4,0.001880316462726421,0.9096437365,3.712784E-4,0.0019268585832904292,0.8925184274,2.873453E-4,0.001695126248985603,0.9174078614,5.550208E-4,0.002355887943005779
0.59,0.9534004927,4.33563E-5,0.002082217567882857,0.7963476181,3.88814E-4,0.0019718367072351604,0.9116372609,3.879219E-4,0.0019695733040432893,0.8937909138,2.875369E-4,0.0016956913044537322,0.9190931821,5.489585E-4,0.0023429863422563947
0.6,0.9552257895,4.73765E-5,0.002176614343424209,0.797161299,4.483473E-4,0.0021174213090455096,0.9133419377,3.696731E-4,0.0019226884823080415,0.8945806402,2.952985E-4,0.0017184251511194778,0.920387097,5.467536E-4,0.002338276288208902
0.61,0.9578042269,4.79994E-5,0.0021908765369139356,0.795767194,4.460497E-4,0.0021119888730767498,0.9153968251,3.680996E-4,0.0019185921922076092,0.8958333349,2.972452E-4,0.0017240800445454962,0.9225661385,5.197907E-4,0.0022798918834014918
0.62,0.9585597873,5.63045E-5,0.002372856927840362,0.7956521749,4.566721E-4,0.00213698876927325,0.9169972807,3.77046E-4,0.001941767236308204,0.8967255414,2.851685E-4,0.00168869328180105,0.9241983694,4.997507E-4,0.0022355104562493105
0.63,0.9594142258,5.42275E-5,0.0023286798835391695,0.7974895418,4.926945E-4,0.0022196722731070008,0.9183960921,3.791151E-4,0.0019470878254459914,0.8979079521,2.766097E-4,0.001663158741672003,0.9257601112,4.810649E-4,0.0021933191742197484
0.64,0.9601147711,5.84592E-5,0.002417833741182383,0.7995695889,4.510463E-4,0.002123785064454499,0.9205021524,3.714764E-4,0.0019273723044601425,0.8988091826,2.713148E-4,0.0016471636227163348,0.9272596824,4.638103E-4,0.002153625547768228
0.65,0.9620943904,5.51344E-5,0.0023480715491653995,0.7999999881,4.424295E-4,0.0021034008177235265,0.9218141598,3.803006E-4,0.0019501297392737747,0.8994837773,2.692397E-4,0.0016408525223188099,0.9289380521,4.515784E-4,0.0021250374114353847
0.66,0.9631259561,6.50117E-5,0.0025497392023499186,0.7986342967,5.060983E-4,0.002249662863630904,0.9233839172,3.76077E-4,0.001939270481392423,0.9007435542,2.640424E-4,0.0016249381526692024,0.9303034902,4.531466E-4,0.0021287240309631494
0.67,0.9638497531,5.79338E-5,0.0024069441206642085,0.7985915542,5.475266E-4,0.0023399286313902823,0.9251956218,3.699309E-4,0.0019233587808830676,0.901799686,2.578867E-4,0.001605885114197152,0.9317996889,4.349016E-4,0.002085429452175259
0.68,0.9651612818,5.96604E-5,0.0024425478500942413,0.7998387158,5.968604E-4,0.0024430726554893942,0.9267741966,3.677249E-4,0.001917615446329112,0.9028870994,2.510695E-4,0.001584517276649264,0.9328548396,4.32822E-4,0.0020804374539985576
0.69,0.9658901751,6.04463E-5,0.002458582925182716,0.8003327668,6.133858E-4,0.0024766626738415547,0.9284192872,3.667328E-4,0.001915026892761561,0.9034775227,2.347664E-4,0.0015322088630470717,0.9337936628,4.236872E-4,0.0020583663425153454
0.7,0.9666092932,5.21387E-5,0.0022833900236271507,0.8030981004,5.906418E-4,0.0024303123256075544,0.9301376927,3.833258E-4,0.0019578707822530067,0.9048881209,2.460682E-4,0.0015686561127283443,0.9353012031,4.303656E-4,0.0020745254879128384
0.71,0.9670818508,5.29447E-5,0.0023009715339395225,0.8069395065,5.714841E-4,0.0023905733621874064,0.9315124547,3.619927E-4,0.0019026105749732393,0.9062633443,2.461182E-4,0.0015688154767212108,0.9364412802,4.226661E-4,0.0020558844811905167
0.72,0.9677716315,5.36998E-5,0.0023173217299287553,0.8062615097,5.530516E-4,0.002351704913461721,0.9337384897,3.513512E-4,0.0018744364486426312,0.9074033135,2.483092E-4,0.001575782979981698,0.9376058912,4.216012E-4,0.002053292964971146
0.73,0.9688336492,5.7723E-5,0.002402561133457378,0.8078393877,6.103356E-4,0.0024704971159667443,0.9357361376,3.313884E-4,0.0018204076466550013,0.9082409132,2.380037E-4,0.0015427368537764307,0.9386615664,4.242845E-4,0.0020598167394212524
0.74,0.9692460358,5.53334E-5,0.0023523052523003896,0.8107142866,5.163283E-4,0.0022722858534964304,0.9377380949,3.151619E-4,0.001775279977918976,0.9093055594,2.378197E-4,0.001542140395683869,0.9397619039,4.009546E-4,0.0020023850778509112
0.75,0.9702479422,5.71075E-5,0.002389717556532571,0.8117768407,5.809882E-4,0.0024103696811900036,0.9401446337,3.052393E-4,0.0017471098992335886,0.9103719062,2.454175E-4,0.0015665806713986996,0.9410743809,3.662124E-4,0.0019136676827495416
0.76,0.971827966,5.90437E-5,0.0024298909440548973,0.8129032195,6.577514E-4,0.002564666450047647,0.9417204267,2.961279E-4,0.0017208367150894938,0.9122580689,2.338569E-4,0.0015292380455638683,0.9424946213,3.620077E-4,0.001902649994087194
0.77,0.9737668216,1.073038E-4,0.003275725873756838,0.812780267,6.795168E-4,0.0026067543037271465,0.9435201782,2.998773E-4,0.0017316965669539222,0.913408072,2.498166E-4,0.0015805587619573023,0.9438116574,3.595062E-4,0.0018960648723079072
0.78,0.9755868554,1.398411E-4,0.0037395333933527056,0.8147887349,6.740404E-4,0.0025962288034763036,0.9452582151,2.962109E-4,0.001721077859947074,0.9153286397,2.552866E-4,0.0015977690696718347,0.9454225385,3.386791E-4,0.0018403236128463928
0.79,0.9781326771,1.065842E-4,0.003264723571759177,0.8164619207,6.681463E-4,0.0025848526070165008,0.946437341,2.720856E-4,0.001649501742951489,0.9166584778,2.672901E-4,0.0016349009144287613,0.9471007353,3.103134E-4,0.0017615714575344367
0.8,0.979896915,8.38439E-5,0.002895581116114691,0.8172680438,4.907386E-4,0.0022152620612469307,0.9481701082,2.542825E-4,0.0015946237800810573,0.9175515497,2.903269E-4,0.001703898177708985,0.9484793836,2.887166E-4,0.0016991662661434872
0.81,0.9807065248,8.60671E-5,0.0029337194821591243,0.8220108747,6.23966E-4,0.002497931143966943,0.9508423954,2.466022E-4,0.0015703572841872643,0.9184239131,3.290793E-4,0.0018140542990770702,0.9504076087,2.746891E-4,0.001657374731314557
0.82,0.9813753545,8.80304E-5,0.0029669917424893517,0.8257879615,4.885928E-4,0.002210413535970136,0.9521203405,2.458547E-4,0.0015679754462363242,0.9200859541,3.376753E-4,0.001837594351319137,0.9519770718,2.521284E-4,0.0015878551571223364
0.83,0.9818181932,7.3462E-5,0.002710387426180988,0.826666671,3.893482E-4,0.0019731908169257225,0.9539696908,2.38509E-4,0.0015443736594490337,0.9215151566,3.325263E-4,0.0018235303671724251,0.9533333272,2.374525E-4,0.0015409493826858817
0.84,0.9832258165,5.73478E-5,0.0023947400694021054,0.8319354832,5.513933E-4,0.0023481765265839787,0.9559999949,2.292478E-4,0.0015140931279151886,0.9237741983,3.335445E-4,0.0018263200705243318,0.9558709604,1.832855E-4,0.001353829752960098
0.85,0.9831615031,5.8914E-5,0.002427220632740254,0.836426121,5.12249E-4,0.0022632918503807677,0.9580755997,2.28785E-4,0.0015125640482306856,0.9254982764,3.318169E-4,0.0018215842006341623,0.9572164965,1.732886E-4,0.0013163912792175433
0.86,0.9841911614,6.3227E-5,0.0025144979618206094,0.8397058845,5.172287E-4,0.0022742662553008166,0.9598161811,2.105982E-4,0.001451200192943758,0.9268382323,3.242581E-4,0.0018007168017209146,0.9582352996,1.579702E-4,0.0012568619653724907
0.87,0.9833333254,6.57877E-5,0.002564911304509378,0.8388888896,4.801097E-4,0.002191140570570496,0.961349203,2.193832E-4,0.001481159005643891,0.9277777719,3.432536E-4,0.001852710446885859,0.9597222161,1.747683E-4,0.0013219996217851198
0.88,0.9832617998,6.73351E-5,0.00259490076881564,0.8356223226,5.650832E-4,0.0023771478708738336,0.9630472106,2.247213E-4,0.0014990707121413586,0.9298283195,3.21279E-4,0.001792425730678959,0.9610729563,1.653162E-4,0.0012857534755932026
0.89,0.9830985844,7.93493E-5,0.0028169007792252817,0.828169024,5.78956E-4,0.0024061504524862947,0.9649295789,2.335306E-4,0.0015281708019720833,0.9323943657,3.295091E-4,0.001815238551816262,0.9629577458,1.700511E-4,0.001304036425871609
0.9,0.9819587827,8.41392E-5,0.0029006757833304983,0.8211340129,6.497917E-4,0.002549101214153726,0.9672165096,2.316287E-4,0.0015219352811470007,0.9350000125,3.579719E-4,0.0018920145348278908,0.9641752666,1.843147E-4,0.0013576255006444156
0.91,0.9800000012,1.034014E-4,0.003215608807053495,0.8120000005,7.288889E-4,0.0026997942514199115,0.9685714287,2.298907E-4,0.0015162146945601074,0.9365714318,4.007422E-4,0.0020018546400775456,0.9653714311,2.050349E-4,0.0014319039772275235
0.92,0.9793548405,1.831428E-4,0.004279518664522915,0.8012903214,5.438778E-4,0.00233211877913626,0.9690967721,2.424204E-4,0.0015569855490658866,0.9382580608,3.693583E-4,0.0019218696625942146,0.9665806413,2.063342E-4,0.0014364337784945047
0.93,0.9772058725,2.216694E-4,0.004708177991537703,0.7889705837,7.094629E-4,0.0026635744780276,0.969999997,2.759862E-4,0.0016612832389451234,0.9391911787,4.607658E-4,0.00214654559699998,0.9680882335,2.339788E-4,0.0015296365581405277
0.94,0.9769230783,2.280825E-4,0.0047757983625777165,0.7829059958,0.0011233674,0.0033516673462621557,0.9713675231,3.296534E-4,0.0018156359767310187,0.9398290634,4.809878E-4,0.002193143406163856,0.9700000018,3.121211E-4,0.0017666949368807282
0.95,0.9742268026,2.893211E-4,0.005378857685419833,0.7752577186,0.001624922,0.004031032125895302,0.972061854,3.914048E-4,0.001978395309335321,0.9403092748,6.104085E-4,0.002470644652717181,0.9715463901,4.447064E-4,0.002108806297410931
0.96,0.974358958,2.556797E-4,0.005056478023288542,0.7551282108,0.0018792455,0.004335026528177193,0.9723076791,4.440195E-4,0.002107177021514804,0.9426922983,7.718704E-4,0.0027782555677978945,0.971923067,6.033213E-4,0.00245625996181186
0.97,0.9745762587,3.989914E-4,0.006316576604459096,0.7423728764,0.004264419,0.006530251909382976,0.9715254182,5.912614E-4,0.0024315867247540236,0.9427118617,8.808568E-4,0.002967923179598825,0.97135593,8.513457E-4,0.002917782891169252
0.98,0.9769230783,6.50157E-4,0.008063231362177325,0.6974359155,0.0046460656,0.006816205395966292,0.970256412,9.525896E-4,0.003086405028508086,0.9453846186,0.0010845469,0.0032932459671272656,0.970256412,0.0013776156,0.0037116244422085594
0.99,0.9849999964,0.0011388894,0.010671876123718829,0.6950000048,0.013583334,0.011654756110704333,0.966499995,0.0019219699,0.004384027714328457,0.9434999925,0.0022047978,0.004695527446411106,0.9644999999,0.0031967166,0.0056539513616585
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.98,0.0197979798,0.014070529414346854,0.92,0.0743434343,0.027265992426464145

==> tables/acc_rej_sample_epistemic_Photos.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.859870559,8.16661E-5,0.0028577281186285023,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.8670071423,8.34318E-5,0.0028884563351382,0.7689274788,5.72637E-5,7.567278242538726E-4,0.8539836574,0.0069856737,0.008358034278465242,0.8579366711,0.0074599655,0.008637109180738657,0.9144167531,3.60091E-5,6.000758285416935E-4
0.02,0.8740610838,8.78532E-5,0.002964004048580231,0.7763722599,5.8017E-5,7.616889128771667E-4,0.8553466779,0.007022579,0.008380082935150463,0.8599422204,0.0075218724,0.008672872880424341,0.9158316147,4.42802E-5,6.654336931655925E-4
0.03,0.8772101641,7.15838E-5,0.002675514903714797,0.7777314425,5.52426E-5,7.432536579122903E-4,0.8564011672,0.0070497944,0.00839630537796238,0.8617055902,0.0075575127,0.00869339559665842,0.9171809828,5.57475E-5,7.466424847274631E-4
0.04,0.8792500615,6.19785E-5,0.002489548151773731,0.7772698581,5.6419E-5,7.511258216836911E-4,0.8574236366,0.0070514812,0.008397309807313293,0.8632294083,0.0075833151,0.008708223182716437,0.9184579742,6.94767E-5,8.335268441987937E-4
0.05,0.8813497901,5.35673E-5,0.0023144610603766914,0.7760059655,5.72479E-5,7.566234202032078E-4,0.8583776879,0.0070885763,0.008419368325474305,0.8647434539,0.0075881004,0.008710970324826046,0.9196274209,8.39757E-5,9.163825620340012E-4
0.06,0.8825731516,4.42389E-5,0.0021033045428563123,0.7750645459,5.58465E-5,7.473051585530505E-4,0.8591566268,0.007131379,0.008444749256194645,0.8660348532,0.0076018115,0.008718836791682706,0.9206368339,1.000457E-4,0.0010002284738998386
0.07,0.8841452837,4.20766E-5,0.002051258150501784,0.7743366659,5.25684E-5,7.250406885134103E-4,0.8601391923,0.0071342908,0.00844647311012117,0.867379294,0.0075843534,0.008708819322962212,0.9217224872,1.175247E-4,0.0010840880960512388
0.08,0.8861508012,4.03826E-5,0.0020095422364309738,0.7734447122,5.26973E-5,7.259290598949735E-4,0.8611518994,0.0071548795,0.008458652079380024,0.868546932,0.0075829569,0.008708017512614453,0.9227016938,1.361423E-4,0.00116680032567702
0.09,0.8885111153,3.89471E-5,0.001973501963515618,0.7726888835,5.2175E-5,7.223226425912454E-4,0.8620533329,0.0071814433,0.008474339679290652,0.8699022195,0.0075700416,0.008700598600096433,0.9236199975,1.539905E-4,0.0012409290874179715
0.1,0.8917303443,4.51211E-5,0.0021241727801664346,0.7714157283,5.55799E-5,7.45519282111469E-4,0.8630876383,0.0072059714,0.008488799326170929,0.8711101109,0.0075694821,0.008700277064553749,0.9246741593,1.724749E-4,0.0013132969961132173
0.11,0.8953192413,4.78667E-5,0.00218784597264067,0.7701431572,5.68866E-5,7.542320597800123E-4,0.864155874,0.0072241725,0.008499513221355679,0.872315383,0.0075505785,0.008689406481457752,0.9255828226,1.913985E-4,0.001383468467295153
0.12,0.899999994,5.57041E-5,0.002360171603930528,0.7691795051,5.65211E-5,7.51805160929346E-4,0.8653321069,0.0072248391,0.008499905352414225,0.8734497833,0.0075544839,0.008691653410025046,0.9266191685,2.10855E-4,0.0014520847082729023
0.13,0.9044862866,5.47829E-5,0.0023405747157482495,0.7681775928,5.65913E-5,7.522718923368067E-4,0.8664504862,0.0072116627,0.008492150905394935,0.8746280777,0.0075846232,0.008708974222030973,0.9276290095,2.304244E-4,0.0015179736493101585
0.14,0.9093132615,4.79879E-5,0.0021906140691596043,0.7674506068,6.03237E-5,7.766833331545103E-4,0.8677328354,0.007211577,0.008492100446885918,0.8758231428,0.0075814885,0.008707174340737643,0.9286735696,2.475665E-4,0.0015734246089342825
0.15,0.9136569083,5.16325E-5,0.002272278592074484,0.7665477037,6.40407E-5,8.002543345712037E-4,0.8689364728,0.0072092205,0.00849071286759834,0.8768189409,0.0075611347,0.008695478537722925,0.9296454936,2.633419E-4,0.001622781254513374
0.16,0.9177462101,4.26756E-5,0.0020658073482297426,0.7654707432,6.5079E-5,8.067155632563438E-4,0.8702167115,0.0071675292,0.008466126150725608,0.8777775106,0.0075522667,0.008690377839887055,0.9306814367,2.784845E-4,0.0016687854865140696
0.17,0.9217836261,3.5861E-5,0.001893700081850344,0.7640838146,6.13358E-5,7.831717563855326E-4,0.8714522451,0.0071595558,0.008461415838971632,0.8786184183,0.0075382909,0.008682333154170024,0.9316301173,2.911604E-4,0.0017063422868815038
0.18,0.9252774417,3.29759E-5,0.001815926760637664,0.7631565869,6.08592E-5,7.801230672143979E-4,0.8726387188,0.0071383559,0.008448879156432526,0.8794204676,0.0075001459,0.008660338272839,0.9326288551,3.046832E-4,0.0017455176882518262
0.19,0.9294132352,3.14359E-5,0.001773017202398217,0.7619225979,6.24583E-5,7.903056370797314E-4,0.8741173562,0.0071421368,0.00845111637595886,0.8804244682,0.0074893363,0.008654095157785128,0.9336803979,3.173955E-4,0.0017815597099171275
0.2,0.9326339662,2.88996E-5,0.0016999882352534091,0.7605409443,5.88011E-5,7.668187530309884E-4,0.8754726994,0.0070858904,0.008417773102192765,0.8812487355,0.0074935276,0.008656516389402841,0.9346006054,3.256024E-4,0.0018044456212366168
0.21,0.9360215068,3.10018E-5,0.00176073280198899,0.7588837683,6.17838E-5,7.860267171031784E-4,0.8768202743,0.0070486606,0.008395630172893517,0.882155658,0.0074910275,0.008655072212292628,0.9356118786,3.313785E-4,0.0018203804547401623
0.22,0.9388384759,3.23919E-5,0.0017997749859357418,0.7572206438,6.02175E-5,7.759993556698356E-4,0.8782058591,0.0070123175,0.008373958144151426,0.8830593726,0.00748877,0.008653767965458746,0.9368265486,3.34046E-4,0.0018276925343175203
0.23,0.9415287614,3.22481E-5,0.0017957755984532142,0.7555555522,5.50019E-5,7.41632658396325E-4,0.8795770952,0.00698804,0.00835944974265651,0.883961125,0.0074944156,0.008657029282611906,0.9378539526,3.3493E-4,0.001830109286354233
0.24,0.944225657,3.50141E-5,0.0018712054937927048,0.7537253797,5.95776E-5,7.718652732180662E-4,0.8809712681,0.0069628224,0.008344352820920265,0.8849707302,0.007500002,0.008660255192544849,0.9388903689,3.368781E-4,0.0018354239292326991
0.25,0.9469525337,2.99983E-5,0.0017320017321007506,0.7517259955,5.8382E-5,7.640811475229577E-4,0.8823597625,0.0069438577,0.008332981279230142,0.8858144507,0.0074869266,0.008652702814727893,0.9400458437,3.350067E-4,0.0018303188246860164
0.26,0.9491664529,2.36027E-5,0.0015363170245753317,0.7493577361,5.767E-5,7.594076639065476E-4,0.8838398468,0.0069290527,0.008324093163822712,0.8866985524,0.0074945737,0.008657120595209473,0.941150586,3.352684E-4,0.001831033587895099
0.27,0.9511911392,1.87367E-5,0.0013688206602765754,0.7476177275,5.80524E-5,7.619212557738496E-4,0.8850387841,0.0068921839,0.008301917790486727,0.8876703608,0.0075310708,0.008678174231945335,0.9421634316,3.300649E-4,0.0018167688350475412
0.28,0.9528651774,1.71625E-5,0.0013100572506573901,0.7457865179,5.84416E-5,7.644710589682255E-4,0.8865870774,0.0068676578,0.008287133279970825,0.8884887624,0.0075329628,0.008679264254532177,0.9432696652,3.222988E-4,0.0017952682250850429
0.29,0.9553118765,1.56737E-5,0.0012519464844792686,0.7434064448,5.5153E-5,7.426506581159138E-4,0.8880091122,0.0068452777,0.008273619341013944,0.8892195931,0.0075218876,0.008672881643375516,0.9444146967,3.08689E-4,0.001756954751836256
0.3,0.9571800053,1.48005E-5,0.001216573055759497,0.7409130275,6.07207E-5,7.792348811494516E-4,0.8895001444,0.0068151317,0.008255381093565578,0.8901011279,0.007517581,0.00867039849141895,0.9456168741,2.948351E-4,0.001717076294169831
0.31,0.9588804185,1.39354E-5,0.0011804829520158265,0.7382473648,6.21794E-5,7.885391556543024E-4,0.8908851135,0.0067594308,0.00822157576137324,0.8908939046,0.0075232694,0.00867367822783391,0.946752637,2.836933E-4,0.0016843197439916212
0.32,0.9604699552,1.70347E-5,0.0013051704869479696,0.7358120143,6.22605E-5,7.89053230143569E-4,0.892501491,0.0067503102,0.008216027142116802,0.89165378,0.0075287892,0.008676859570144028,0.9480160588,2.665606E-4,0.0016326683680404908
0.33,0.9621491134,1.49863E-5,0.0012241854434684315,0.7331421733,6.27117E-5,7.91907191531937E-4,0.8941140983,0.0067193209,0.008197146393715314,0.8924479342,0.0075218664,0.00867286942136223,0.949281615,2.4741E-4,0.0015729272074701994
0.34,0.9636642098,1.3917E-5,0.0011797033525424942,0.7305147111,6.25177E-5,7.906813517467072E-4,0.8956403175,0.0067040815,0.008187845565226545,0.8932843137,0.0075002239,0.008660383305604898,0.9505300242,2.293821E-4,0.0015145365627808396
0.35,0.965432483,1.45523E-5,0.0012063291424814374,0.7277535796,6.34841E-5,7.96769100806501E-4,0.8971188578,0.006638304,0.008147578781454034,0.8942874953,0.0074867239,0.008652585682904272,0.9516894847,2.139908E-4,0.0014628424385421692
0.36,0.9667298496,1.81253E-5,0.0013463023434578134,0.7250552893,5.51893E-5,7.428950127709836E-4,0.8986319119,0.0066477936,0.008153400272279045,0.8950963655,0.0074991351,0.008659754673199467,0.9529162717,2.015135E-4,0.001419554507583277
0.37,0.967865175,1.55607E-5,0.0012474253484677951,0.7221508861,5.92072E-5,7.694621498163506E-4,0.9001219878,0.0066154002,0.008133511049970978,0.8959325814,0.0074828082,0.008650322652941913,0.9539807397,1.914503E-4,0.0013836556652577982
0.38,0.9690150023,1.56021E-5,0.0012490836641314304,0.7186888456,6.11148E-5,7.817595538271343E-4,0.9017645124,0.0065678702,0.00810423975459759,0.8968525738,0.0074755269,0.00864611294166344,0.9550000024,1.831554E-4,0.0013533491788891734
0.39,0.9702254593,2.14936E-5,0.0014660695754294883,0.7155835509,5.77967E-5,7.602414090274221E-4,0.9033587545,0.0065358482,0.008084459289278412,0.8976425746,0.0074916409,0.008655426563722899,0.9560344833,1.761919E-4,0.001327372969440014
0.4,0.971115607,2.46643E-5,0.001570487185557399,0.7124368072,5.96962E-5,7.726331600442735E-4,0.9050623512,0.0065300952,0.008080900444876176,0.8985237613,0.0074703976,0.008643146186430032,0.9570576358,1.695894E-4,0.001302264950000575
0.41,0.9720260501,2.50508E-5,0.0015827444518936088,0.7088447034,5.97558E-5,7.730187578577896E-4,0.9065855327,0.0065456764,0.008090535458175806,0.8994000703,0.007446609,0.008629373673679915,0.9580425107,1.649016E-4,0.0012841401792639308
0.42,0.9733612239,2.50498E-5,0.001582712860881594,0.7055090606,6.14679E-5,7.840146682301294E-4,0.9080299842,0.0065298768,0.008080765310290852,0.9004532796,0.0074501225,0.008631409212869008,0.9590725255,1.589376E-4,0.0012607045649159839
0.43,0.9744945049,3.36531E-5,0.0018344781274247997,0.7018800974,6.10227E-5,7.811702759322067E-4,0.9095494875,0.0064922632,0.008057458159990654,0.9015360051,0.0074276807,0.008618399329341846,0.9600815898,1.540261E-4,0.00124107252004063
0.44,0.9751173675,3.94588E-5,0.001986423922530133,0.6981942892,5.64022E-5,7.510139812280461E-4,0.9111520424,0.006485418,0.00805320929816182,0.9025966063,0.0074256498,0.008617221013760758,0.9610725886,1.497E-4,0.0012235195135346228
0.45,0.9756985307,4.14038E-5,0.002034792372700468,0.6943382382,6.10104E-5,7.810915439306714E-4,0.9128235281,0.006434048,0.008021251772634993,0.9037058818,0.007421664,0.008614908008794987,0.9620477945,1.426294E-4,0.0011942755126016775
0.46,0.976329577,3.51247E-5,0.001874158477824114,0.6899250984,6.35426E-5,7.971361238834932E-4,0.9146741581,0.0063966187,0.007997886408295633,0.9047340837,0.0074222806,0.008615265869373969,0.963048687,1.339411E-4,0.001157329253065004
0.47,0.9766882896,3.21364E-5,0.0017926628238461352,0.6859977067,5.86153E-5,7.656062956898931E-4,0.9162266299,0.0063807146,0.007987937531052682,0.9057649761,0.0074406412,0.008625915139856177,0.9639908469,1.274316E-4,0.001128856058140275
0.48,0.977401793,2.95326E-5,0.0017185051643797873,0.681952554,6.59283E-5,8.119624375548416E-4,0.9179152083,0.0063550512,0.007971857499980792,0.906993387,0.007438693,0.008624785794441507,0.9650914031,1.227742E-4,0.0011080351979968867
0.49,0.9777557492,3.37308E-5,0.0018365946749351093,0.6777557492,6.1178E-5,7.821636657375489E-4,0.9193893725,0.0063492104,0.007968193270748394,0.9081364018,0.0074452273,0.008628573057000793,0.9659912759,1.175911E-4,0.001084394300980967
0.5,0.9777103543,3.56545E-5,0.0018882399211964565,0.6737459481,6.24487E-5,7.902448987497484E-4,0.9209506473,0.0063420024,0.0079636690036691,0.9090574419,0.0075044903,0.008662846125841091,0.9669498384,1.122688E-4,0.001059569723991772
0.51,0.9780437469,3.53456E-5,0.0018800425527099114,0.6694593549,5.89136E-5,7.67551952639038E-4,0.9223648354,0.0063251702,0.00795309386339681,0.9102146131,0.0075067171,0.008664131289402303,0.9678373927,1.072645E-4,0.0010356857631540564
0.52,0.9782224059,3.80519E-5,0.0019506896216466628,0.6650800347,6.44069E-5,8.025390956208925E-4,0.923967987,0.0062960265,0.007934750468666296,0.9112426266,0.0075474572,0.008687610258293128,0.9687363082,1.031292E-4,0.0010155254797394302
0.53,0.9783993065,3.48826E-5,0.001867688410843736,0.6601118743,6.65499E-5,8.157812206713268E-4,0.925512048,0.0062708004,0.00791883855120181,0.9124139425,0.0075954898,0.008715210726081155,0.9696213454,9.81267E-5,9.905892185966896E-4
0.54,0.978285712,3.56887E-5,0.0018891453093925837,0.6554285705,6.34362E-5,7.964684551192219E-4,0.9270901147,0.0062706158,0.007918721992847077,0.9135912102,0.0075875719,0.008710666966426854,0.9705274743,9.44379E-5,9.717916443353483E-4
0.55,0.9781572998,3.69067E-5,0.0019211116573484217,0.6510112345,6.94525E-5,8.333816652650813E-4,0.9284853905,0.0062412536,0.007900160504698623,0.9147910145,0.007575022,0.0087034602314252,0.9713303375,9.13599E-5,9.558237285190194E-4
0.56,0.9783088207,4.35436E-5,0.002086710329681626,0.6470588207,6.96004E-5,8.342685418976315E-4,0.9300689369,0.0062052944,0.007877369103958504,0.9159374994,0.0075678544,0.008699341584280961,0.9720772046,8.87875E-5,9.422711923857165E-4
0.57,0.9786453366,4.42589E-5,0.00210377993145671,0.6423800588,7.24231E-5,8.510176261394355E-4,0.9316603935,0.006173966,0.007857458876761621,0.9171213546,0.0075497601,0.00868893555045726,0.9729962403,8.36981E-5,9.148666569506181E-4
0.58,0.9786230087,4.07569E-5,0.002018833821789203,0.6379874885,7.51288E-5,8.667687119410806E-4,0.9330139637,0.0061474888,0.007840592324563241,0.9181945109,0.0075275545,0.008676148050834541,0.9738854116,8.03557E-5,8.964134090920327E-4
0.59,0.979289937,3.85788E-5,0.00196414867054406,0.6338264287,8.16534E-5,9.036227088779919E-4,0.9344329369,0.0061241541,0.007825697476902618,0.9193836287,0.0075552376,0.00869208697609498,0.9748274165,7.61379E-5,8.725703410040935E-4
0.6,0.9799797773,4.17581E-5,0.002043479875114996,0.6297775447,8.49729E-5,9.218074636278445E-4,0.9358543992,0.0060782296,0.007796300148147197,0.9204044479,0.0075884176,0.008711152392192436,0.9756066734,7.13147E-5,8.444803135656863E-4
0.61,0.9804043531,4.442E-5,0.0021076052761368766,0.625349921,7.5788E-5,8.70563036201285E-4,0.9371695182,0.006069785,0.007790882491733526,0.9213271111,0.00756138,0.008695619586895461,0.9765266967,7.07203E-5,8.409536253563569E-4
0.62,0.9807344258,4.71931E-5,0.0021723972933144617,0.6226716399,6.97387E-5,8.350970003538511E-4,0.938621611,0.00603223,0.007766743204200845,0.9223682857,0.007595414,0.008715167238785496,0.9772751498,6.69206E-5,8.18050120713884E-4
0.63,0.980983609,5.19441E-5,0.0022791248320353143,0.619617486,6.53913E-5,8.086488731210847E-4,0.9399016389,0.0059220832,0.007695507260733369,0.9230601117,0.0076625612,0.008753605657099251,0.9780765045,6.49529E-5,8.059336200953526E-4
0.64,0.9815730333,5.6306E-5,0.0023728885350980987,0.6160112441,7.77997E-5,8.82041382249155E-4,0.9411123556,0.0059416625,0.007708218017155457,0.9238426968,0.0076280178,0.008733852414599185,0.9788314617,6.45573E-5,8.034755752354891E-4
0.65,0.9821490407,5.39505E-5,0.0023227246931136715,0.6143847466,7.74458E-5,8.80032953928431E-4,0.9425187773,0.005926991,0.007698695344017712,0.9247718096,0.0076377869,0.008739443288905763,0.9793934143,6.38084E-5,7.988016024019982E-4
0.66,0.9829268396,4.15268E-5,0.002037812552714307,0.6126115382,9.51407E-5,9.754009432023326E-4,0.9438429567,0.0058255731,0.007632544202295851,0.9256335497,0.0076248095,0.008732015517622493,0.9802260667,6.2428E-5,7.90113915837457E-4
0.67,0.9838847995,3.3545E-5,0.0018315294155431957,0.6105392158,1.041433E-4,0.0010205062469186555,0.9450306368,0.0057458983,0.007580170380670872,0.9262377447,0.0076407519,0.008741139456615482,0.9807965666,6.21757E-5,7.885156942001852E-4
0.68,0.984080857,3.1641E-5,0.0017787917247390152,0.6087176263,1.105131E-4,0.001051252110580521,0.9461970934,0.00568854,0.007542241046267349,0.926974099,0.0075842033,0.008708733145526965,0.9814087188,6.61089E-5,8.130737973886503E-4
0.69,0.9844096482,3.6164E-5,0.0019016834647227704,0.6091976523,1.005588E-4,0.0010027901076496517,0.9473450744,0.0056171621,0.007494772911836622,0.9276059991,0.0075063305,0.008663908182800646,0.9818199557,6.89477E-5,8.30347517609344E-4
0.7,0.984568733,3.45554E-5,0.0018589082817610984,0.607681936,1.034089E-4,0.0010169016668291975,0.9484973127,0.0054938821,0.007412072652099411,0.9281334203,0.0075033652,0.008662196719077673,0.98223046,7.08424E-5,8.416792738329726E-4
0.71,0.9846583009,3.37168E-5,0.0018362134952123624,0.6089958191,1.069909E-4,0.0010343640558333415,0.9495815921,0.0054416501,0.007376754096484442,0.9286680633,0.0075071237,0.008664365931792125,0.9825523031,7.12645E-5,8.441830370245543E-4
0.72,0.9847653449,3.41114E-5,0.001846927177773937,0.6096028805,8.51541E-5,9.227897918811196E-4,0.9509314075,0.0052860837,0.0072705458529604226,0.9294512621,0.0074709254,0.00864345150966904,0.9831263518,7.04213E-5,8.391739986439046E-4
0.73,0.9850187361,3.37904E-5,0.0018382165269630235,0.6139325738,8.34413E-5,9.134620955463888E-4,0.9520449436,0.0051759722,0.007194422978946956,0.9299700376,0.0074169513,0.008612172374029678,0.9835730356,6.87627E-5,8.292327779339165E-4
0.74,0.9855365336,3.87256E-5,0.001967882110290146,0.6202954888,7.5792E-5,8.705860095361055E-4,0.9529782289,0.0050384542,0.007098206956689837,0.93065319,0.0073271451,0.008559874473378684,0.9841135281,7.13053E-5,8.444246562008952E-4
0.75,0.9863268614,3.96313E-5,0.0019907611609633136,0.6261326849,8.28337E-5,9.101302104644149E-4,0.9541747582,0.0049593732,0.007042281732506872,0.9313511321,0.0072490941,0.008514161203547886,0.9846278322,7.31279E-5,8.551485251112815E-4
0.76,0.9874473393,3.41385E-5,0.0018476606831342166,0.6315079987,6.23309E-5,7.894992083593245E-4,0.9553664711,0.0049162818,0.007011620212190617,0.9316849172,0.0072008822,0.008485801199651097,0.9851895529,7.31272E-5,8.551444322452202E-4
0.77,0.9877855897,3.73131E-5,0.0019316599079548138,0.6370825946,8.76849E-5,9.36402157195294E-4,0.9564147615,0.0048337347,0.006952506526426278,0.9324516711,0.0071766316,0.00847150022133034,0.9856414795,7.41478E-5,8.610911682278479E-4
0.78,0.9883272111,2.91073E-5,0.0017060861642953441,0.6405330837,1.836828E-4,0.0013552962775718084,0.9572610295,0.0047775739,0.006911999638310176,0.9328952226,0.0071217026,0.008439018070842129,0.9860845596,7.91193E-5,8.894903034884641E-4
0.79,0.9888354182,2.70078E-5,0.001643405001817872,0.6432146192,2.175968E-4,0.001475116266604094,0.9585563064,0.0047032235,0.006858005176434325,0.9336381155,0.007014285,0.008375132834767459,0.9864196306,8.14782E-5,9.026527571552639E-4
0.8,0.9888776481,2.65816E-5,0.0016303864572548435,0.6446916103,1.90433E-4,0.0013799746374480945,0.9596663296,0.0045593891,0.006752324858891195,0.9341658217,0.0069234766,0.008320743115852094,0.9869160789,7.72006E-5,8.786387198388197E-4
0.81,0.9895744681,2.91233E-5,0.0017065550093682887,0.6447872341,1.776695E-4,0.0013329272298216433,0.9609468073,0.0044584663,0.006677174776804932,0.934404254,0.0068029139,0.008247977873394182,0.98767021,7.2776E-5,8.530885065454815E-4
0.82,0.9893258393,2.78444E-5,0.0016686641363677713,0.6441573024,1.843337E-4,0.0013576954739557764,0.9621460691,0.0043421133,0.006589471374852463,0.934977529,0.0067354943,0.008207005726816572,0.988112362,7.5115E-5,8.666891022737046E-4
0.83,0.9894173503,2.43342E-5,0.0015599423066254726,0.6448275864,1.806761E-4,0.001344158100819989,0.963198573,0.0042931912,0.006552244806171393,0.9351724145,0.0066706301,0.008167392545972062,0.9884066546,8.18149E-5,9.045158926188086E-4
0.84,0.9896464705,2.29568E-5,0.0015151501575751494,0.6462121189,2.280803E-4,0.0015102327635169355,0.9639772734,0.0042721514,0.006536169673440248,0.9352020222,0.006688141,0.008178105526342882,0.9887878799,8.73532E-5,9.346293382940641E-4
0.85,0.9898921728,2.55294E-5,0.0015977922267929581,0.6487870634,2.317622E-4,0.0015223738042938076,0.965660378,0.0041220718,0.006420336284027496,0.9354312652,0.0065348637,0.008083850382088972,0.9892587644,8.68331E-5,9.318427979010193E-4
0.86,0.989466089,2.54729E-5,0.0015960231827890222,0.6484848559,2.619938E-4,0.0016186222536466006,0.9668975478,0.0039142497,0.006256396486796533,0.9351803774,0.0064728913,0.00804542808059335,0.9895382398,8.848E-5,9.406380813043879E-4
0.87,0.9897356212,2.53694E-5,0.001592777448358684,0.6502332807,3.506812E-4,0.0018726483919839303,0.9682737187,0.0037380548,0.0061139633626641895,0.9354432359,0.006328214,0.007955007228155108,0.9898911399,9.32047E-5,9.654258127893619E-4
0.88,0.9893939495,2.45944E-5,0.001568260182495239,0.6506733894,3.616724E-4,0.0019017686504935345,0.9690572396,0.0037099551,0.0060909400752264834,0.9356565666,0.0063009548,0.00793785537787128,0.990033679,1.016686E-4,0.0010083084845423052
0.89,0.989338243,3.06374E-5,0.0017503542498591535,0.6507352948,5.451628E-4,0.002334872159241272,0.9702022067,0.0036225616,0.00601877196776884,0.9349816176,0.0061452447,0.00783916111583376,0.9904595649,1.154833E-4,0.0010746315647699913
0.9,0.9898989975,2.99291E-5,0.0017300028901709962,0.6523232281,7.413753E-4,0.002722820780000035,0.971050505,0.0035191674,0.0059322570746723376,0.9347878778,0.0059770505,0.00773113866128399,0.990888893,1.315467E-4,0.0011469380977193145
0.91,0.9910112381,2.9177E-5,0.001708127629891865,0.6503370702,7.880042E-4,0.0028071412504539206,0.9723370814,0.0034560166,0.0058787895012493855,0.9346516865,0.0060041068,0.007748617166953081,0.9912134832,1.545661E-4,0.0012432461542269094
0.92,0.9909090877,3.85449E-5,0.001963285511585108,0.6472222328,9.112592E-4,0.003018707007975435,0.973459594,0.0033226218,0.005764218767534765,0.9345707062,0.0058238614,0.007631422803121316,0.9916666687,1.799059E-4,0.0013412900506601844
0.93,0.991642648,3.40507E-5,0.0018452831761006222,0.6397694468,9.947578E-4,0.003153978122942517,0.9740345794,0.0033484348,0.005786566166561997,0.9341498539,0.0058615663,0.007656086663563834,0.9923054743,1.996655E-4,0.001413030431377895
0.94,0.9942760885,4.54729E-5,0.0021324375723570433,0.6329966247,0.0011462678,0.003385657690907337,0.9746127877,0.0033482046,0.005786367254158691,0.933063975,0.0057746879,0.007599136727286857,0.9922895581,2.350467E-4,0.001533123282714081
0.95,0.9947580695,6.5217E-5,0.002553761930955977,0.6358870924,9.757261E-4,0.003123661473335419,0.9761693603,0.0033733852,0.005808085054473634,0.9312903225,0.0057852591,0.007606089073893363,0.9923790359,2.66352E-4,0.0016320294114996823
0.96,0.9944444478,1.102495E-4,0.0033203840139357376,0.6383838415,0.001542926,0.003928009674122507,0.976666671,0.0034380021,0.00586344787646313,0.9304040408,0.0060200928,0.007758925698832281,0.9927272779,2.851286E-4,0.0016885751389855294
0.97,0.9946308732,1.281223E-4,0.00357941755038442,0.6228187919,0.0024303202,0.004929827786038779,0.9781207994,0.003467511,0.00588855754833049,0.9286577204,0.0058325292,0.007637099711277836,0.9928187871,2.905092E-4,0.0017044330435661004
0.98,0.9919191957,2.902196E-4,0.005387203356102311,0.6282828391,0.00400866,0.006331397949900164,0.9804040384,0.003332622,0.005772886626290179,0.9251515192,0.0056046541,0.007486423779081705,0.9940404016,1.486037E-4,0.0012190311726941194
0.99,0.9899999976,4.666668E-4,0.006831301486539736,0.6540000081,0.0022266661,0.004718756298009042,0.9818000025,0.0028128892,0.005303667787484431,0.9175999981,0.0045921617,0.006776549048003711,0.9956000018,1.016565E-4,0.0010082484812783008
1.0,1.0,0.0,0.0,0.9,0.1,0.03162277660168379,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_epistemic_PubMed.csv <==
p,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7864589095,3.52734E-5,0.001878121401826836,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.789494133,3.42206E-5,0.001849881077258752,0.7722248614,2.95984E-5,5.440441158582638E-4,0.8408420557,0.0020845239,0.004565658660040192,0.8408063734,0.0028133451,0.005304097566975932,0.8395425034,1.94616E-5,4.4115303467164317E-4
0.02,0.7922306716,3.2027E-5,0.0017896088958205365,0.7735842943,2.71839E-5,5.213818178647966E-4,0.8430356431,0.0021655607,0.004653558530844971,0.8427881479,0.002876231,0.005363050437950402,0.8398358011,2.19146E-5,4.68130323734748E-4
0.03,0.7947155416,3.33794E-5,0.001827003010397082,0.7747997165,3.01148E-5,5.487695326819812E-4,0.8450352019,0.0022462515,0.004739463577241627,0.8445990133,0.0029258198,0.005409084765466335,0.8402443969,2.66022E-5,5.157732059733231E-4
0.04,0.7973017156,3.22296E-5,0.0017952604267904978,0.7760179937,2.90798E-5,5.392568961079682E-4,0.8470359808,0.0023269392,0.004823835818101608,0.8463663089,0.0029757448,0.005455038771631234,0.8407170856,3.24318E-5,5.694892448501552E-4
0.05,0.7999669492,3.16747E-5,0.0017797387448724039,0.7766917288,2.86103E-5,5.348859691560435E-4,0.8488564819,0.0024085958,0.004907744695886289,0.8481136906,0.0030220613,0.0054973278053978185,0.8412707591,3.85737E-5,6.210772898762279E-4
0.06,0.8027557373,3.1562E-5,0.0017765697284373614,0.7777787089,2.9125E-5,5.396758286230726E-4,0.8507883084,0.0024933772,0.004993372808032663,0.8498271406,0.0030536152,0.005525952587563524,0.8419482249,4.53036E-5,6.730794901049949E-4
0.07,0.806254226,3.25862E-5,0.0018051648124201847,0.7790682018,2.87012E-5,5.357350091229804E-4,0.852521103,0.002573506,0.005072973487019226,0.851441592,0.0030742576,0.0055445988132596215,0.8426080364,5.41064E-5,7.355705268701296E-4
0.08,0.8095819116,3.25928E-5,0.0018053476119573204,0.7807593882,2.40866E-5,4.90781010227576E-4,0.8543054599,0.0026525296,0.00515027144915683,0.8530861783,0.0031032556,0.005570687210748778,0.8432593852,6.34825E-5,7.967590601932305E-4
0.09,0.8127232015,2.93514E-5,0.00171322502900232,0.7826533198,2.14819E-5,4.634857063599696E-4,0.8560665894,0.0027314146,0.005226293715435443,0.854758907,0.0031304198,0.00559501546021099,0.8439627373,7.43636E-5,8.623433191020847E-4
0.1,0.8159427941,3.19893E-5,0.0017885552829029357,0.7843363106,1.92065E-5,4.3825221049071734E-4,0.857819643,0.0027936822,0.0052855294909781745,0.856431188,0.0031508041,0.005613202383666565,0.8446729439,8.43415E-5,9.183762845370083E-4
0.11,0.8193420291,2.99684E-5,0.0017311383538007586,0.7857558608,1.87742E-5,4.332920493154704E-4,0.8594813898,0.0028599345,0.0053478355434699,0.8580878496,0.0031580624,0.005619664046898177,0.845470981,9.44231E-5,9.717154933415438E-4
0.12,0.8222816885,2.93254E-5,0.001712466058057794,0.7867630124,1.69155E-5,4.112845730148409E-4,0.8611560097,0.0029196538,0.005403382089025354,0.8596075225,0.0031687071,0.005629127019352112,0.846234948,1.043171E-4,0.0010213574300899759
0.13,0.8255075216,3.19159E-5,0.0017865021690443032,0.7879545212,1.32293E-5,3.6372104695769257E-4,0.8627357236,0.002959241,0.005439890623900447,0.8611901122,0.0031832984,0.005642072668798232,0.8470973569,1.147537E-4,0.0010712315342632517
0.14,0.8285323083,3.26873E-5,0.001807962942098095,0.7893483102,1.04108E-5,3.226577133744055E-4,0.8643556044,0.0029912161,0.005469201129964046,0.862751919,0.0031925535,0.005650268577687259,0.847918036,1.254429E-4,0.0011200129463537463
0.15,0.831535691,3.28178E-5,0.0018115683812652507,0.7905439138,1.06439E-5,3.2624990421454533E-4,0.8660513437,0.0030126179,0.005488732002931096,0.864330036,0.0032088642,0.005664683751102086,0.8489057142,1.386206E-4,0.0011773724984048166
0.16,0.8345294893,3.51794E-5,0.0018756172317399944,0.7919353247,1.02101E-5,3.1953247096343744E-4,0.8677048892,0.0030316352,0.0055060286958932576,0.8657648849,0.0032157476,0.005670756210594844,0.8499476683,1.515701E-4,0.0012311380913609977
0.17,0.8373841584,3.67913E-5,0.001918105836495995,0.7926139534,1.14788E-5,3.38803778019077E-4,0.8692405891,0.0030551794,0.005527367727951525,0.8672035187,0.0032188674,0.005673506323253725,0.8509438246,1.619847E-4,0.0012727321006401936
0.18,0.8402546406,3.06171E-5,0.0017497742711561398,0.7937775314,1.19438E-5,3.4559803240180636E-4,0.8707361677,0.0030699012,0.005540668912685543,0.8686779636,0.0032270463,0.005680709726785906,0.8520352304,1.741958E-4,0.0013198325651384724
0.19,0.8434925854,2.97974E-5,0.001726192341542506,0.7940498054,1.254E-5,3.5411862419251544E-4,0.8723006102,0.0030878287,0.00555682346309472,0.8700891542,0.0032379048,0.005690259045069917,0.8530778188,1.880665E-4,0.0013713733991878362
0.2,0.8463304579,2.94468E-5,0.0017160069929927442,0.7948979497,1.2926E-5,3.5952746765720143E-4,0.8737921911,0.0030955727,0.005563787109514526,0.8714688003,0.0032392802,0.005691467473332339,0.8541679764,2.003612E-4,0.0014154900211587505
0.21,0.8491554022,2.7997E-5,0.0016732304085211936,0.7953895152,1.16017E-5,3.406126832635567E-4,0.8753487653,0.003116605,0.005582656177842229,0.8728139901,0.0032437102,0.005695357934318088,0.8552384722,2.133226E-4,0.0014605567431633733
0.22,0.8516856074,2.85088E-5,0.0016884549150036551,0.7958438158,1.49299E-5,3.8639228770771296E-4,0.8768300283,0.0031214752,0.005587016377280454,0.874043476,0.0032581796,0.005708046601071159,0.8563711381,2.293117E-4,0.0015143041306157755
0.23,0.854546386,2.76414E-5,0.0016625702992655678,0.7961060107,1.53322E-5,3.9156353252058594E-4,0.8781661576,0.0031277475,0.005592626842549036,0.8752996945,0.0032704989,0.005718827589637583,0.8575066233,2.450192E-4,0.0015653089151985303
0.24,0.8572815537,3.07935E-5,0.0017548076817702847,0.7963127494,1.41155E-5,3.757060020814147E-4,0.8796271437,0.0031408166,0.005604298885676959,0.8765564948,0.0032719056,0.005720057342369918,0.8588163614,2.604846E-4,0.0016139535309295618
0.25,0.8595081091,3.51747E-5,0.0018754919354665325,0.7972579777,1.77168E-5,4.2091329273378857E-4,0.8809209794,0.0031531803,0.005615318601824833,0.8778189397,0.0032895954,0.005735499455147738,0.8600502324,2.81951E-4,0.0016791396606595892
0.26,0.8627453089,3.93603E-5,0.001983943043537289,0.798355788,1.69626E-5,4.1185677122028717E-4,0.8823008394,0.0031640086,0.005624952088684845,0.8789042139,0.0032957252,0.0057408407049838964,0.8613111258,3.030758E-4,0.001740907234748595
0.27,0.8653548479,3.80385E-5,0.0019503461231278924,0.7989247441,1.59299E-5,3.991227881241561E-4,0.8835720259,0.0031810374,0.00564006861660388,0.8800268674,0.0033040391,0.0057480771567542475,0.8626075292,3.246935E-4,0.0018019253591644688
0.28,0.8679058135,3.76526E-5,0.00194042778788596,0.7999345899,1.80691E-5,4.250776399671006E-4,0.8849732888,0.0031917635,0.005649569452622031,0.8811381233,0.0032998357,0.005744419639963641,0.8639409155,3.494579E-4,0.0018693793087546464
0.29,0.8704035342,3.33334E-5,0.0018257436840914993,0.8009950221,1.9204E-5,4.3822368717357126E-4,0.8862001115,0.0032016087,0.005658275974181536,0.882241016,0.0033057393,0.005749555895893177,0.8653145379,3.768881E-4,0.0019413606053487332
0.3,0.8727741659,3.56122E-5,0.001887119498071068,0.8020183861,1.84197E-5,4.2918177966917465E-4,0.8874915904,0.0032184756,0.0056731610236269514,0.8831632638,0.0033204652,0.005762347785408305,0.8664992154,4.033983E-4,0.0020084777818039213
0.31,0.8751422048,3.41405E-5,0.0018477148048332568,0.803014791,2.04069E-5,4.5173996945145335E-4,0.8887610906,0.0032377092,0.005690087169806804,0.8841968119,0.0033220049,0.005763683631151175,0.8676951063,4.321413E-4,0.0020788008562630522
0.32,0.8774904728,3.51689E-5,0.0018753373029937843,0.8044326425,1.82071E-5,4.266977853235238E-4,0.89006926,0.0032639464,0.005713095833258882,0.8851217806,0.0033411958,0.0057803077772727645,0.8688098782,4.64957E-4,0.0021562861591171057
0.33,0.8796626091,3.38376E-5,0.0018394999320467506,0.8058341086,1.86717E-5,4.3210762548235595E-4,0.8912406278,0.0032887599,0.00573477105035589,0.8860215545,0.0033401524,0.0057794051597028565,0.8699332225,4.951812E-4,0.0022252667255859464
0.34,0.881945771,2.72887E-5,0.0016519291752372437,0.8072549999,1.3511E-5,3.675731219771108E-4,0.892495243,0.0033100469,0.005753300704812847,0.8869374406,0.0033651337,0.005800977245257906,0.8710680306,5.256629E-4,0.002292733957527563
0.35,0.8840840399,2.37063E-5,0.0015396850327258494,0.8084047854,1.60285E-5,4.0035609149855584E-4,0.8936529422,0.0033068093,0.005750486327259635,0.8878867298,0.0033708318,0.005805886495618046,0.8722147065,5.631143E-4,0.0023730029498506737
0.36,0.8860910177,2.43682E-5,0.001561031710119945,0.8096528888,1.56106E-5,3.95102518341759E-4,0.8948019159,0.0033110029,0.005754131472255392,0.8886900538,0.0033911705,0.005823375739208316,0.8734514904,5.976938E-4,0.002444777699505622
0.37,0.887490654,2.09296E-5,0.0014467066046714517,0.8114253759,1.99922E-5,4.4712638034452855E-4,0.8959294814,0.0033168557,0.005759214963864433,0.8893844998,0.0034033792,0.005833848815319094,0.8744941455,6.330878E-4,0.0025161236058667707
0.38,0.8894163787,2.15628E-5,0.0014684277306016799,0.8125458956,2.37525E-5,4.873653660243001E-4,0.8969072032,0.0033099175,0.00575318824652905,0.8901506513,0.0034059708,0.005836069567782756,0.875550071,6.662331E-4,0.00258114916267929
0.39,0.8907733858,2.12543E-5,0.0014578854550341051,0.8139235616,2.49827E-5,4.998269700606401E-4,0.8980440086,0.0033073774,0.0057509802642679965,0.8909162253,0.0034130395,0.005842122473895939,0.8766992652,6.96898E-4,0.0026398825731460103
0.4,0.8923600256,2.03767E-5,0.0014274697895227065,0.8150575638,2.66984E-5,5.167049448186072E-4,0.8990868652,0.0033062767,0.005750023217344431,0.8916627431,0.0034232811,0.00585088121568025,0.8777734172,7.344352E-4,0.0027100464940661073
0.41,0.8937741101,1.54175E-5,0.001241672259495234,0.8163762152,2.49458E-5,4.994577059171277E-4,0.9001516539,0.0032994177,0.0057440557970827545,0.8923759449,0.0034352612,0.005861110133754526,0.8789610201,7.706118E-4,0.0027759895532944645
0.42,0.8953038335,1.89558E-5,0.0013768006391631287,0.8175801992,2.55667E-5,5.056352440247811E-4,0.9011760724,0.0033013223,0.005745713445691492,0.8930613089,0.0034553256,0.005878201765846422,0.8800906754,8.064208E-4,0.0028397549190026946
0.43,0.8975626647,1.92632E-5,0.0013879193060117004,0.8191545129,2.56243E-5,5.062045041285192E-4,0.9021536791,0.0033103908,0.005753599568965501,0.8935527378,0.0034868509,0.005904956308051737,0.8811305457,8.402413E-4,0.0028986916013953607
0.44,0.8991869807,2.37347E-5,0.001540607023221691,0.8197645128,2.40143E-5,4.900438755866662E-4,0.9031160647,0.0033079435,0.005751472420172073,0.8941449416,0.0035028033,0.0059184485298091425,0.8821825063,8.738641E-4,0.0029561192465798803
0.45,0.9009133756,2.60252E-5,0.0016132327792355323,0.8213072538,2.1931E-5,4.683054558725533E-4,0.9040516609,0.0033205351,0.005762408437450438,0.894649635,0.003517849,0.005931145757777328,0.8833495075,8.990704E-4,0.0029984502663876218
0.46,0.9025290608,2.30568E-5,0.0015184465746281627,0.8220058024,2.07705E-5,4.5574664014120825E-4,0.9049273252,0.0033287106,0.005769497898431023,0.8951991296,0.0035323511,0.005943358562294555,0.8844607568,9.30729E-4,0.0030507851448438646
0.47,0.9041321039,1.93516E-5,0.0013911002839479259,0.8233412385,2.20363E-5,4.694283757933685E-4,0.9058856642,0.0033406662,0.005779849652023831,0.8957479262,0.003563862,0.0059698090421721195,0.8856324077,9.585515E-4,0.0030960482877371276
0.48,0.9060226321,1.6694E-5,0.0012920526305069775,0.8246943355,2.13065E-5,4.615896445978831E-4,0.9068135858,0.0033313647,0.005771797553622268,0.8961056632,0.0035803901,0.005983636101903256,0.8868015105,9.858506E-4,0.003139825791345755
0.49,0.9075111628,1.53169E-5,0.0012376146411545073,0.8257349551,2.10098E-5,4.583644837899202E-4,0.9077251053,0.0033531316,0.005790623109821601,0.8966061258,0.0035979599,0.005998299675741451,0.8878928715,0.0010092624,0.0031768890443325216
0.5,0.9095290422,1.31659E-5,0.0011474275576261884,0.8268602908,2.21442E-5,4.7057624249424235E-4,0.908580845,0.0033499866,0.005787906875546634,0.8970753527,0.0035966552,0.005997212018930129,0.8890784967,0.0010234983,0.0031992159977094385
0.51,0.910988307,1.43799E-5,0.0011991622075432497,0.8279032528,2.01736E-5,4.491503089167367E-4,0.9095771259,0.0033595592,0.005796170459881248,0.8975060046,0.0036008845,0.006000737038064575,0.890294733,0.0010332753,0.0032144599857518836
0.52,0.9124284565,1.81628E-5,0.0013476943273606223,0.8288961649,1.93621E-5,4.4002386298927016E-4,0.910444808,0.0033852087,0.005818254635197741,0.8979280436,0.0035985016,0.005998751203375582,0.8914881444,0.0010361625,0.0032189478094557544
0.53,0.913410157,1.73548E-5,0.001317376180139902,0.8294923127,2.01546E-5,4.4893874860608767E-4,0.9112975949,0.0034030816,0.005833593746568233,0.898236472,0.0036352154,0.0060292747490888155,0.8927454901,0.0010293448,0.0032083403809446405
0.54,0.9149488091,1.92987E-5,0.001389197610133274,0.8303413033,2.04221E-5,4.519081765137692E-4,0.9120119339,0.0034179028,0.005846283263749713,0.8984675884,0.003644478,0.006036951217295035,0.8939914674,0.0010272971,0.0032051475785055514
0.55,0.9160823286,2.0645E-5,0.0014368368035375485,0.8317809224,1.13263E-5,3.3654568783450485E-4,0.9129548192,0.0034402388,0.005865354891223548,0.8987615532,0.0036889457,0.006073669154637911,0.8952206504,0.0010219791,0.0031968407842743744
0.56,0.9174991071,1.66752E-5,0.001291324901022202,0.8324830532,1.00086E-5,3.163637147335326E-4,0.913826257,0.0034575238,0.005880071258071623,0.8989832348,0.0036877988,0.006072724923788331,0.8966286123,9.947458E-4,0.0031539590992909214
0.57,0.9188937604,1.80397E-5,0.0013431195032460811,0.8335889041,1.42716E-5,3.77777712418295E-4,0.9147115755,0.0034514354,0.005874891828791403,0.8990963852,0.0036955301,0.006079087184767134,0.8981818205,9.629223E-4,0.0031030989349358487
0.58,0.9206503391,1.53994E-5,0.0012409431896746926,0.8352644384,1.09837E-5,3.314166561897576E-4,0.9155447561,0.0034629774,0.005884706789637016,0.8991067082,0.0037150506,0.006095121491816222,0.8996187627,9.280072E-4,0.0030463210599015987
0.59,0.9216925085,1.70579E-5,0.0013060589573216058,0.8361860871,1.47704E-5,3.8432278100575826E-4,0.9165230685,0.0034803714,0.0058994672640841055,0.8991288543,0.0037358005,0.006112119517810495,0.9011430222,8.749711E-4,0.0029579910412305174
0.6,0.9234105229,1.74826E-5,0.0013222178337929042,0.837244904,1.57554E-5,3.9693072443437787E-4,0.9173351657,0.0034810823,0.005900069745350473,0.8991719002,0.0037560972,0.006128700677957767,0.9028237849,8.286738E-4,0.0028786694843277857
0.61,0.9249748409,1.90965E-5,0.0013819008647511586,0.8377339482,1.77487E-5,4.212920602147636E-4,0.9180941844,0.0035039925,0.005919453099738185,0.8991326207,0.0037779158,0.006146475250092528,0.904580397,7.790567E-4,0.0027911587199584333
0.62,0.9257797897,2.07195E-5,0.001439426969317999,0.8390208662,1.61396E-5,4.0174121023365275E-4,0.918898986,0.0035185849,0.005931766094511819,0.8989940101,0.0037960192,0.006161184301739398,0.9064180964,7.181588E-4,0.0026798485031807305
0.63,0.9273865044,2.56711E-5,0.0016022203344109697,0.8395417869,2.00824E-5,4.4813390855859145E-4,0.9196308923,0.003537116,0.005947365803446094,0.8988120484,0.00382333,0.006183308176049452,0.9083177769,6.613372E-4,0.0025716477208202527
0.64,0.9284717739,2.7539E-5,0.001659487872808958,0.8406147838,1.81919E-5,4.265196361247627E-4,0.9205145013,0.0035094819,0.00592408803108124,0.8985633314,0.0038225371,0.006182666981165976,0.9101046425,6.090334E-4,0.0024678602067378127
0.65,0.9296254635,2.95154E-5,0.0017180046565711047,0.8414666951,2.31184E-5,4.8081597311237486E-4,0.9211302966,0.0035286576,0.005940250499768507,0.8981408393,0.0038443271,0.006200263784711099,0.9120722103,5.573168E-4,0.0023607558111757346
0.66,0.9302400708,2.9578E-5,0.001719825572550891,0.8426823497,2.54151E-5,5.041339107816494E-4,0.9218120998,0.0035433036,0.005952565497329702,0.8976408154,0.0038628406,0.006215175460113737,0.9140073866,5.10574E-4,0.002259588458104705
0.67,0.9312083781,3.1306E-5,0.0017693501631955164,0.8444576621,2.41471E-5,4.913969881877585E-4,0.9225975257,0.0035503565,0.005958486804550296,0.8970765942,0.0038868264,0.006234441755281703,0.9162036145,4.604124E-4,0.0021457222560247635
0.68,0.9323031604,4.19392E-5,0.0020479062478541347,0.8455972552,2.84529E-5,5.334125982764187E-4,0.9235565382,0.0035636011,0.0059695905219704975,0.8965881771,0.0038977718,0.00624321375575112,0.9182879585,4.220676E-4,0.0020544283876543375
0.69,0.933215189,3.47922E-5,0.0018652667369574787,0.8464810073,3.10663E-5,5.573715098567561E-4,0.9242354405,0.003583022,0.005985834945936949,0.8958708888,0.0038886328,0.006235890313339387,0.920318988,3.912331E-4,0.001977961324192159
0.7,0.9341967583,3.42628E-5,0.0018510213396933056,0.8479853511,2.84477E-5,5.333638532934154E-4,0.9249188942,0.0035950653,0.005995886339816658,0.8951595986,0.0039157523,0.00625759722257673,0.9223443216,3.631809E-4,0.001905730568574687
0.71,0.9348037899,3.71988E-5,0.0019286990433968697,0.8490121782,2.56101E-5,5.060642251730505E-4,0.9256968868,0.0036050846,0.006004235671590514,0.8944113684,0.0039326607,0.006271092966939654,0.9241975659,3.449889E-4,0.0018573876816647622
0.72,0.9360246658,4.883E-5,0.0022097511172075464,0.8504065037,2.53284E-5,5.032732856013718E-4,0.9265180808,0.0036131392,0.006010939360865322,0.893599661,0.0039547906,0.0062887125868495534,0.9260779333,3.212969E-4,0.0017924756623173437
0.73,0.9367732525,5.46888E-5,0.0023385636617376917,0.8518023193,3.24649E-5,5.697797820210892E-4,0.9272907001,0.003632226,0.0060267951682465536,0.8927209306,0.0039764306,0.0063058945439961175,0.9280290717,3.185932E-4,0.001784917925283961
0.74,0.9380320013,5.68525E-5,0.0023843762287021736,0.8530636907,3.14181E-5,5.605185099530613E-4,0.9281557536,0.0036819152,0.006067878706764004,0.891832177,0.0040060662,0.00632934925565022,0.930117718,3.070095E-4,0.0017521686562657146
0.75,0.9389324963,6.46728E-5,0.0025430847410182773,0.8543799043,4.20775E-5,6.486717197473619E-4,0.9288885427,0.0037452141,0.006119815438393547,0.8909921485,0.0040135464,0.006335255638093856,0.9321130329,3.099891E-4,0.0017606507319738347
0.76,0.9393394411,6.69957E-5,0.002588352758029709,0.8559515953,3.1873E-5,5.645617769562513E-4,0.9296860653,0.0037773761,0.006146036202301448,0.8901831245,0.0039975383,0.006322608876089046,0.9341138035,3.041192E-4,0.0017439013733580233
0.77,0.9400341332,6.42225E-5,0.002534215855052604,0.8578498363,3.66339E-5,6.052594485012192E-4,0.9304334515,0.0038252932,0.006184895472035077,0.8893856621,0.0040365532,0.006353387442931527,0.9361774719,3.097757E-4,0.0017600446017075817
0.78,0.9410631478,7.40703E-5,0.002721585934707923,0.8590438724,4.33722E-5,6.58575735963602E-4,0.9311344993,0.0038610439,0.006213729878261526,0.8886229032,0.0040371565,0.006353862211285353,0.9381377107,3.072674E-4,0.0017529044469108976
0.79,0.9415919244,7.60311E-5,0.002757373750509713,0.8611733913,4.17154E-5,6.45874600832081E-4,0.9320179403,0.0039015154,0.0062462111715823375,0.8879708511,0.0040199176,0.006340282012655273,0.9402279502,3.171945E-4,0.001780995508135829
0.8,0.9427394092,8.73325E-5,0.0029552072685346455,0.8620879114,3.57414E-5,5.97841116016622E-4,0.9329003134,0.0039796096,0.006308414697846044,0.8873194653,0.003950645,0.006285415658490694,0.9420879096,3.27979E-4,0.001811019050148286
0.81,0.9432879031,9.34595E-5,0.003057114652740391,0.8629905045,3.71955E-5,6.098811359601147E-4,0.933750518,0.0040287188,0.006347218918550076,0.8866501462,0.0039677195,0.006298983648176903,0.943907479,3.296058E-4,0.0018155048884538978
0.82,0.9438099384,1.165259E-4,0.0034135890203713746,0.8639058352,2.24568E-5,4.738860622554751E-4,0.9344725382,0.0041196339,0.006418437426663907,0.8859415817,0.0039981846,0.0063231199577423805,0.9459895384,3.354189E-4,0.0018314445118539629
0.83,0.9442751586,1.45891E-4,0.003819568038404343,0.8664358199,3.14536E-5,5.608350916267633E-4,0.9350276989,0.0041646705,0.006453425834392149,0.8855309331,0.004006768,0.006329903632757769,0.947714681,3.330865E-4,0.0018250657522401762
0.84,0.944286412,1.644247E-4,0.004054931565390469,0.8698381484,4.60317E-5,6.784666535652287E-4,0.9359195709,0.0041731756,0.006460012074292121,0.8855272216,0.0039946399,0.006320316368663835,0.9495586085,3.466877E-4,0.0018619551552064835
0.85,0.9442700326,1.945551E-4,0.004410840056043746,0.8726321399,3.27499E-5,5.722752834082563E-4,0.9367765573,0.0042338441,0.006506799597344304,0.8858765012,0.0039878665,0.00631495566096865,0.9513239151,3.574927E-4,0.001890747735685541
0.86,0.9440022469,2.340777E-4,0.0048381577072269975,0.8740470886,3.80569E-5,6.169027476028941E-4,0.9378139001,0.0043264534,0.0065775781257237835,0.8867264593,0.0039855327,0.006313107554920952,0.9529988784,3.616468E-4,0.0019017013435342575
0.87,0.94435727,2.665065E-4,0.005162426754928345,0.8763427913,3.80764E-5,6.170607749646707E-4,0.9389740491,0.004312927,0.006567287872478258,0.8877730811,0.0040449887,0.006360022562853059,0.9546952325,3.574159E-4,0.0018905446305231728
0.88,0.9442773163,3.074822E-4,0.005545107753687028,0.8782210588,4.57021E-5,6.760332832043108E-4,0.940300853,0.0044504593,0.006671176283085316,0.8895356417,0.0040816519,0.006388780713093853,0.9565533024,3.542616E-4,0.001882183837992453
0.89,0.9444365203,3.661245E-4,0.006050822258172851,0.8796718955,6.04904E-5,7.777557457196957E-4,0.9410128361,0.0045990182,0.006781606151937754,0.8914051342,0.0040013544,0.0063256259769290816,0.9585449368,3.568881E-4,0.0018891482207598217
0.9,0.9456828833,4.309787E-4,0.006564896800407452,0.8839874387,6.59654E-5,8.121908642677532E-4,0.9422448993,0.0047191499,0.006869606902872973,0.8928257465,0.0039651042,0.00629690733614526,0.9600784916,3.566618E-4,0.001888549178602453
0.91,0.9462946773,5.748416E-4,0.007581830913440368,0.8862249374,6.81138E-5,8.25310850528454E-4,0.9434263295,0.0046953697,0.006852276774912117,0.8947079355,0.0038861423,0.006233893085384125,0.9621621621,3.469299E-4,0.0018626054332574035
0.92,0.9452941179,6.638046E-4,0.00814742045067026,0.8868627369,1.115381E-4,0.0010561159974169505,0.9449215645,0.0047935019,0.006923512042309163,0.8967058796,0.0038862966,0.006234016843095629,0.9644999945,3.479294E-4,0.001865286573157058
0.93,0.9449551463,7.852138E-4,0.008861229034394721,0.8895739913,6.29105E-5,7.931613959340179E-4,0.9466704029,0.0048492439,0.006963651269269592,0.9004035908,0.0038325839,0.006190786622069929,0.9663116586,3.562332E-4,0.0018874141040057955
0.94,0.9450980425,8.55891E-4,0.009251437726105063,0.8917647123,6.67549E-5,8.170367188811039E-4,0.9487843162,0.0048303749,0.006950089855534243,0.9036078489,0.0041274156,0.0064244965561513065,0.9681699365,3.72105E-4,0.0019290023328135196
0.95,0.9463108361,8.252092E-4,0.009084102597395078,0.8921507061,1.550142E-4,0.0012450469870651467,0.9501726869,0.0048114463,0.006936458966936948,0.9085871261,0.0042982537,0.006556106847817537,0.9693406606,3.825859E-4,0.00195598031687438
0.96,0.9480391979,8.34081E-4,0.009132803512613199,0.8880392015,1.516083E-4,0.0012312932225915971,0.952215673,0.0049766136,0.007054511747810758,0.9140588135,0.0043507779,0.006596042677242166,0.971117633,3.902037E-4,0.00197535743601
0.97,0.9485639632,4.939398E-4,0.007028085087703478,0.8864229798,2.048932E-4,0.0014314090959610393,0.953394255,0.0052812033,0.007267188796226502,0.9167362875,0.0044856662,0.0066975116274628444,0.9730026108,4.49411E-4,0.002119931602670237
0.98,0.9549019635,4.451279E-4,0.006671790614220443,0.8850980461,2.359776E-4,0.0015361562420535223,0.9557647079,0.0060207084,0.007759322393095933,0.9188627496,0.0047766225,0.0069113113806281365,0.9759215701,4.852896E-4,0.002202928959362966
0.99,0.96640625,2.312554E-4,0.004808902161616516,0.88984375,8.605957E-4,0.002933591143973543,0.95703125,0.0067181828,0.00819645215931869,0.927421875,0.0058190486,0.00762826887307992,0.977578125,6.308877E-4,0.002511747797849139
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,0.96,0.0387878788,0.019694638559770525,0.95,0.047979798,0.02190429136037046

==> tables/acc_rej_sample_epistemic_entropy_Arxiv.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.5743916035,0,0,0.4909761578,0.0022560449,0.015020136151180521,0.5078516901,0.0026939645,0.01641330100863321,0.5800964534,7.3912E-6,0.0019223943403994925
0.02,0.57546556,0,0,0.4932019055,0.0022821152,0.015106671373932777,0.5103545964,0.002708274,0.01645683444651492,0.5814385712,8.2093E-6,0.002025993583405436
0.03,0.5768374205,0,0,0.4954862684,0.0022951664,0.015149806599425619,0.5126821458,0.0027445864,0.016566793292607955,0.5828613639,9.7326E-6,0.0022059691747619687
0.04,0.5775091648,0,0,0.4976531833,0.0023192361,0.01522903838067263,0.5150453299,0.0027757327,0.016660530303684817,0.5840781033,9.4644E-6,0.002175362038833996
0.05,0.5781084299,0,0,0.4997639239,0.0023343395,0.015278545415058332,0.5173088163,0.002805802,0.016750528349876014,0.5851579905,8.5556E-6,0.002068284313144593
0.06,0.5788736343,0,0,0.5018867493,0.0023501753,0.015330281471649502,0.5195153922,0.0028335891,0.016833267953668414,0.5860419869,8.5566E-6,0.0020684051827434585
0.07,0.580319047,0,0,0.5040950358,0.0023589912,0.015359007780452487,0.5218313724,0.0028513851,0.016886044829977208,0.5870777369,7.3242E-6,0.0019136614120580475
0.08,0.5804763436,0,0,0.5063580513,0.0023694927,0.015393156596358008,0.524000895,0.0028635083,0.016921903852699316,0.5879458785,5.3306E-6,0.001632574653729501
0.09,0.5809988976,0,0,0.5085690349,0.0023791605,0.01542452754543879,0.5263627887,0.0028813263,0.016974469947541808,0.5890139937,3.9937E-6,0.0014130994303303644
0.1,0.581487298,0,0,0.5108474433,0.0023913272,0.015463916709553244,0.5284228325,0.00290345,0.01703951290383619,0.5903458893,3.9532E-6,0.0014059160714637272
0.11,0.5818017721,0,0,0.5131631821,0.0024084514,0.015519186190003649,0.5308366269,0.0029329985,0.01712599924092022,0.5917192698,3.7206E-6,0.0013639281506003167
0.12,0.5816090107,0,0,0.5155572742,0.0024149478,0.015540102316265488,0.5331626683,0.0029437748,0.0171574322088126,0.5928666592,3.1293E-6,0.001250859704363363
0.13,0.5819321275,0,0,0.5179046869,0.0024169894,0.01554666973985104,0.5354830325,0.0029504167,0.01717677705508225,0.5937566459,3.142E-6,0.0012533953885346795
0.14,0.5821191669,0,0,0.520335415,0.0024248669,0.015571984138188685,0.5378334403,0.0029500591,0.017175736083207615,0.5948587358,9.298E-7,6.818357573492314E-4
0.15,0.5816329122,0,0,0.5227773279,0.0024218208,0.015562200358561125,0.5401471674,0.0029650747,0.017219392265698578,0.5962287784,9.187E-7,6.777536425575299E-4
0.16,0.5809391141,0,0,0.5252798378,0.0024064235,0.015512651288545102,0.5424620956,0.0029641057,0.017216578347627614,0.5979253948,8.426E-7,6.490762667052309E-4
0.17,0.5814431906,0,0,0.5276344121,0.0024152753,0.015541156005908954,0.5448154509,0.0029721966,0.017240059744676062,0.5995884836,3.07E-8,1.2389511693363867E-4
0.18,0.5809810758,0,0,0.5303700954,0.0024235252,0.015567675484798621,0.5473115027,0.0029626351,0.01721230693428397,0.6013674438,1.54E-8,8.774964387392122E-5
0.19,0.5803804994,0,0,0.5330742449,0.002431952,0.015594717054182163,0.5496405721,0.0029730742,0.017242604791620087,0.60280931,4.65E-8,1.5247950681976906E-4
0.2,0.5802536011,0,0,0.5357868403,0.0024232567,0.015566813097098585,0.5521564633,0.0029624684,0.017211822680936496,0.6043901145,2.067E-7,3.2148094811357015E-4
0.21,0.579993248,0,0,0.5385238469,0.0024155329,0.015541984750989817,0.5548350155,0.0029704256,0.017234922686220556,0.6061020195,5.158E-7,5.078385570237849E-4
0.22,0.5795151591,0,0,0.5415446609,0.0024074675,0.015516015919043136,0.5571971178,0.0029733239,0.017243328854951414,0.6079370081,5.848E-7,5.40740233383831E-4
0.23,0.5788910985,0,0,0.5442591786,0.0024002183,0.015492637929029388,0.5599839658,0.0029788912,0.017259464649866753,0.6102070808,5.712E-7,5.344155686354955E-4
0.24,0.5784130692,0,0,0.5471886069,0.0023953512,0.015476922174644416,0.5627304494,0.0029897556,0.017290909750501852,0.6126045585,1.5009E-6,8.662851724461178E-4
0.25,0.5775381923,0,0,0.5502592325,0.0023744355,0.01540920341873648,0.5654514015,0.0029961956,0.01730952223488563,0.6149973869,1.1383E-6,7.544203072558426E-4
0.26,0.5773069859,0,0,0.5533683628,0.0023455776,0.015315278645849053,0.5680345803,0.0030041016,0.017332344330759183,0.6174409986,1.0857E-6,7.367835503049726E-4
0.27,0.5766466856,0,0,0.5566528559,0.0023348413,0.015280187498849613,0.5707505435,0.0030036628,0.017331078443074452,0.619810611,7.344E-7,6.059702963017246E-4
0.28,0.5759108663,0,0,0.5600771517,0.0023326058,0.015272870719023324,0.5735505044,0.0030027422,0.017328422317106656,0.6225603521,3.434E-7,4.1436698710201324E-4
0.29,0.5750963688,0,0,0.5635370493,0.0023363044,0.015284974321208395,0.5764525056,0.0030010769,0.01732361653927955,0.6251702607,1.679E-7,2.897412638890084E-4
0.3,0.574434936,0,0,0.5669370651,0.0023393255,0.01529485370966326,0.5795550019,0.0030026506,0.01732815800943655,0.6283690333,8.47E-8,2.0579115627256678E-4
0.31,0.5740525126,0,0,0.5705489427,0.0023317716,0.015270139488557398,0.5825386822,0.003021568,0.017382658024594513,0.6312431097,2.85E-8,1.1937336386313322E-4
0.32,0.5731747746,0,0,0.5742216587,0.0023327376,0.015273302196971027,0.5854346335,0.0030272844,0.017399093079813098,0.6341562867,2.019E-7,3.177262973063451E-4
0.33,0.5720865726,0,0,0.5780991793,0.0023369799,0.01528718384791653,0.5884661525,0.0030376335,0.017428808048745043,0.6372485757,2.715E-7,3.684426685388108E-4
0.34,0.571513176,0,0,0.5818006039,0.0023370536,0.015287424897607838,0.5913990855,0.003035041,0.017421369062160415,0.6404389143,3.285E-7,4.0527768258318887E-4
0.35,0.5710939765,0,0,0.5857052326,0.002325295,0.015248917994402094,0.5945555806,0.0030194645,0.017376606400560497,0.6437072456,2.004E-7,3.165438358268883E-4
0.36,0.5707259178,0,0,0.5895968616,0.0023430705,0.015307091493814231,0.5977849931,0.0030309727,0.01740968896907696,0.6475599408,7.44E-8,1.928730152198591E-4
0.37,0.5703135133,0,0,0.5935858846,0.0023597746,0.015361557863706403,0.600947094,0.0030161587,0.017367091581494007,0.6510287523,2.821E-7,3.7556623916427847E-4
0.38,0.5701201558,0,0,0.5979392052,0.0023710727,0.015398287891840444,0.60432401,0.003010691,0.01735134288751162,0.6552067399,1.7267E-6,9.291662929745137E-4
0.39,0.5689759851,0,0,0.6021755338,0.0023781943,0.015421395202769429,0.607636258,0.0030053563,0.017335963486348256,0.6592687368,2.4778E-6,0.0011130588483993108
0.4,0.5678966045,0,0,0.6065496147,0.002378485,0.015422337695693218,0.6112269372,0.0030062742,0.017338610670985147,0.6641005278,3.8575E-6,0.001388794441233115
0.41,0.5667805672,0,0,0.6110336185,0.0023746073,0.015409760867709791,0.6147475272,0.0030043369,0.01733302310619818,0.6678930223,4.8164E-6,0.00155183762037141
0.42,0.5656970739,0,0,0.6155303299,0.0024021338,0.015498818664659575,0.6182334125,0.0029886879,0.017287822014354498,0.6718694568,5.0965E-6,0.0015963239019697725
0.43,0.5645394325,0,0,0.6199898899,0.0024303923,0.015589715520175473,0.6214806616,0.0029670788,0.017225210593777948,0.6758590937,4.3803E-6,0.0014799155381304706
0.44,0.5639650226,0,0,0.6246307611,0.0024699231,0.0157159889921061,0.6249614209,0.0029346442,0.017130803250285726,0.6797339916,3.8983E-6,0.001396119622381979
0.45,0.5622475147,0,0,0.6293094397,0.0024937574,0.015791635127497088,0.6286248654,0.0029106845,0.017060728296294975,0.6841426194,8.313E-6,0.0020387496167994733
0.46,0.5604663491,0,0,0.6340813816,0.0025088901,0.015839476317100892,0.6323935062,0.0029472312,0.017167501856705885,0.6886763871,8.7827E-6,0.0020955548191350184
0.47,0.5594720244,0,0,0.6389014006,0.0025384047,0.015932371763174497,0.6361413002,0.0029231865,0.01709732873872407,0.6931288838,3.6921E-6,0.001358694226086208
0.48,0.5571337938,0,0,0.6437762141,0.0025671738,0.0160224024415816,0.639954105,0.0029187002,0.017084203815220654,0.6976734996,6.3404E-6,0.0017805055461862511
0.49,0.5551476479,0,0,0.6488341153,0.0025803514,0.016063472227385956,0.6440414786,0.0028960123,0.017017674047883277,0.7017710209,6.1592E-6,0.0017548789132017057
0.5,0.5529997349,0,0,0.6535964072,0.0025981134,0.016118664336724677,0.6480372071,0.0029069118,0.017049668031958863,0.706299901,8.2977E-6,0.002036872602790857
0.51,0.5522338152,0,0,0.658700037,0.002634016,0.016229651875502446,0.6518894911,0.0029141816,0.017070974195985418,0.7103417814,6.6722E-6,0.0018264993840677857
0.52,0.5516073704,0,0,0.6634204865,0.0026602343,0.0163102247072197,0.6561765969,0.0028933012,0.01700970664062141,0.7149806917,5.7332E-6,0.0016931036589648018
0.53,0.5509980917,0,0,0.668416208,0.0026723448,0.016347308035269906,0.6601427078,0.0028914899,0.01700438149419143,0.7194449306,1.15932E-5,0.0024076129257004746
0.54,0.5492441058,0,0,0.6735307276,0.0027125534,0.016469831207392503,0.6640754938,0.002864696,0.016925412845777206,0.7241255939,8.8382E-6,0.002102165550093522
0.55,0.5490581393,0,0,0.6785021961,0.0027471462,0.016574517187538225,0.6680779099,0.0028481524,0.016876470010046534,0.7288999557,7.9109E-6,0.0019888313151195103
0.56,0.5479285717,0,0,0.6836061001,0.0027807663,0.016675629823188088,0.672126627,0.0028309903,0.016825546945047582,0.7333536148,5.2048E-6,0.0016131955864060626
0.57,0.5462201238,0,0,0.6883349299,0.0028168209,0.016783387321991947,0.6759712875,0.0028215802,0.016797559941848696,0.7378947139,6.6116E-6,0.0018181859090863068
0.58,0.5438424349,0,0,0.6932056427,0.0028610406,0.01691461084388287,0.6798520684,0.0027990523,0.016730368495642887,0.743092984,4.4645E-6,0.0014940716180960002
0.59,0.5426033735,0,0,0.698007828,0.0029124103,0.01706578536135973,0.6839020491,0.0027877215,0.01669647118405563,0.7473655343,7.0822E-6,0.0018817810712194977
0.6,0.5406336784,0,0,0.7030809581,0.0029465238,0.017165441444949792,0.6880362153,0.0028086861,0.01675913512088258,0.7514401674,8.2555E-6,0.0020316864915631053
0.61,0.5391432643,0,0,0.7078286529,0.0030039749,0.017331978825281317,0.6922504783,0.0028141544,0.016775441573919896,0.7559084296,7.2133E-6,0.0018991182164362491
0.62,0.5376827121,0,0,0.7126204729,0.0030520007,0.017469976244975264,0.696551162,0.002817248,0.0167846596629184,0.7606659234,2.71E-6,0.0011640446726822816
0.63,0.5373109579,0,0,0.7177101851,0.0030723781,0.01752820042103581,0.7009119213,0.0028373186,0.016844342076792432,0.7650689781,3.5619E-6,0.0013345223864739025
0.64,0.5357183814,0,0,0.722231108,0.0031317851,0.01769685028472581,0.7051720202,0.0028104303,0.01676433804240418,0.7703166008,4.4157E-6,0.0014858835755199664
0.65,0.5347989798,0,0,0.7271808207,0.0031960748,0.01787756918599394,0.7091229737,0.0028163846,0.01678208747444727,0.7754232287,4.4936E-6,0.0014989329538041387
0.66,0.5344306231,0,0,0.731562382,0.0032548771,0.01804127794808339,0.7132215917,0.0027932406,0.0167129907556966,0.780497402,3.385E-6,0.0013009611831257689
0.67,0.5336367488,0,0,0.7363800764,0.003318124,0.018215718487064957,0.7172579348,0.0027987302,0.01672940584719015,0.7848369479,7.774E-7,6.234580980306535E-4
0.68,0.5316016078,0,0,0.7407831311,0.0033777689,0.018378707517124265,0.7209798753,0.0027754685,0.016659737392888282,0.7891725004,8.3E-9,6.442049363362563E-5
0.69,0.5306298733,0,0,0.7452644885,0.003424399,0.018505131720687643,0.7248556435,0.0028015417,0.016737806606601714,0.7937545478,2.665E-7,3.6503424496887963E-4
0.7,0.5295247436,0,0,0.749084425,0.0034848448,0.01866773901681722,0.7286537349,0.0028437971,0.016863561604833068,0.7982305884,6.021E-7,5.486802347451564E-4
0.71,0.5271372795,0,0,0.7530968428,0.0035320788,0.01879382558182341,0.7328910947,0.0027973507,0.016725282359350467,0.8021993637,2.9094E-6,0.0012061094477699775
0.72,0.5270041823,0,0,0.7570357859,0.0035575058,0.018861351489222612,0.7364391208,0.0028421232,0.016858597806460655,0.8061576784,5.2266E-6,0.0016165704438718407
0.73,0.5386725664,0,0,0.760915947,0.0036457496,0.01909384612905425,0.7402804255,0.0027960439,0.01672137524248529,0.8107140064,6.6894E-6,0.0018288520989954327
0.74,0.5486270189,0,0,0.7646988988,0.0037359887,0.019328705854246942,0.7434122145,0.0028317787,0.01682788964784355,0.8159768879,5.2633E-6,0.0016222361110516557
0.75,0.5616821647,0,0,0.7679450214,0.0037737586,0.019426164315170403,0.746736896,0.0028165764,0.016782658907336465,0.8193975985,8.8082E-6,0.00209859476793401
0.76,0.5734247565,0,0,0.7718817115,0.0038366522,0.01958737399448941,0.7501157165,0.0027770486,0.016664478989755427,0.8235319555,6.7942E-6,0.0018431223507949764
0.77,0.5860095024,0,0,0.7753555775,0.0038661401,0.019662502638270643,0.7535647154,0.0028230121,0.016801821627430758,0.8280704916,7.0577E-6,0.0018785233562561845
0.78,0.5965585113,0,0,0.779098475,0.0038943369,0.019734074338564753,0.7568409264,0.0028107234,0.016765212196688712,0.8326942921,1.7492E-6,9.35200513259055E-4
0.79,0.6071323752,0,0,0.782374835,0.0039182097,0.01979446816663686,0.7595669687,0.0028519486,0.01688771328510761,0.83648476,3.7625E-6,0.0013715866724345203
0.8,0.6137228608,0,0,0.785361588,0.003964319,0.019910597680632292,0.7620100856,0.0028335531,0.016833161022220395,0.8401913345,2.799E-6,0.0011830046491878212
0.81,0.6190579534,0,0,0.7883486688,0.0039930579,0.019982637213340985,0.764591229,0.0028862733,0.016989035581809815,0.8441797793,5.863E-7,5.414332830552625E-4
0.82,0.6209852695,0,0,0.7910618305,0.0039765689,0.019941336214005317,0.7673562706,0.0028789666,0.01696751779135652,0.8477540314,1.2803E-6,8.000937445074796E-4
0.83,0.6265279055,0,0,0.7941546679,0.0040059898,0.02001496889830209,0.7701440215,0.0027571966,0.016604808339755084,0.8516277373,1.8748E-6,9.681941953967706E-4
0.84,0.635849297,0,0,0.796759671,0.0039931333,0.019982825876236822,0.7732801855,0.0026880958,0.016395413383016606,0.8550212085,9.0029E-6,0.0021216620843103173
0.85,0.6436702609,0,0,0.7992319286,0.0038521148,0.019626805139910063,0.7753394544,0.00270765,0.016454938468435546,0.857907027,9.6316E-6,0.0021944931077586003
0.86,0.6483467817,0,0,0.8024981678,0.0037191162,0.019285010241117322,0.7785304964,0.0026697726,0.016339438790852027,0.8627479672,1.10565E-5,0.0023512230859703636
0.87,0.6502611041,0,0,0.8056812823,0.0036119389,0.01900510168349541,0.7817059696,0.0025621731,0.016006789496960345,0.8667510748,2.42426E-5,0.0034815657397211388
0.88,0.6507800221,0,0,0.8088633597,0.0033695179,0.018356246620701087,0.7851534247,0.0024537778,0.015664538933527535,0.871078372,5.64897E-5,0.00531458841303821
0.89,0.6624275446,0,0,0.8124742925,0.0031621017,0.01778229934513532,0.788797456,0.0023848782,0.015443050864385573,0.8747895956,5.68196E-5,0.005330084427098693
0.9,0.6714667678,0,0,0.8171158135,0.0029613217,0.017208491218000492,0.7921826839,0.002330069,0.015264563537815289,0.8790372312,1.15873E-4,0.0076116029849171716
0.91,0.6811428666,0,0,0.8210057139,0.0027118751,0.016467771858997806,0.7960914254,0.0022548371,0.015016115010214858,0.8829714358,1.069978E-4,0.007314294224325406
0.92,0.6932373643,0,0,0.8267935276,0.0024582647,0.015678854231097373,0.8010285437,0.0021287255,0.0145901525009165,0.8873746395,1.619915E-4,0.008999763885791672
0.93,0.7023214698,0,0,0.8334410787,0.0021825709,0.014773526660889064,0.8065236628,0.0020600924,0.014353021981450458,0.8874522448,1.167484E-4,0.007640301041189411
0.94,0.7082619071,0,0,0.8406239331,0.0021396299,0.014627473807872635,0.8116900861,0.002343694,0.015309127996068227,0.8911553025,8.93774E-5,0.006684960732868967
0.95,0.7219251394,0,0,0.8507198751,0.0021144833,0.014541263012544681,0.8191279292,0.0028213237,0.016796796420746427,0.8924311101,1.286852E-4,0.008021383920496512
0.96,0.7239074707,0,0,0.8609768629,0.0022195165,0.01489804181763496,0.8292545021,0.0036847896,0.0191958057918911,0.8935732543,8.93463E-5,0.006683797573236341
0.97,0.7217271924,0,0,0.869773829,0.0028748103,0.016955265553803632,0.8422892451,0.0046808793,0.021635339840178153,0.896504432,1.50328E-5,0.0027416053691222595
0.98,0.7338129282,0,0,0.8793422461,0.0034627299,0.01860841180756703,0.8527235389,0.0056592645,0.02378920868797447,0.9059609473,5.281E-7,5.138579570270368E-4
0.99,0.7371663451,0,0,0.8843942523,0.0036533257,0.01911367494753429,0.8574948668,0.0074238666,0.027246773386953548,0.9486652911,1.349248E-4,0.008213549780697747
1.0,0.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_sample_epistemic_entropy_CiteSeer.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.6591060162,1.902877E-4,0.0013794480780370097,0.8569671243,1.105888E-4,0.0010516120957843724,0.8558219445,9.94884E-5,9.974387199221816E-4,0.8523309958,9.87726E-5,9.938440521530527E-4
0.02,0.6638805985,1.989062E-4,0.0014103410934947617,0.8618582088,1.046936E-4,0.0010231989053942543,0.8607723886,9.45849E-5,9.72547685206232E-4,0.8566567159,9.87619E-5,9.937902193119029E-4
0.03,0.6692307651,2.049292E-4,0.001431534840651809,0.8665724021,9.78242E-5,9.890611710101657E-4,0.8655015081,9.11438E-5,9.546926206900313E-4,0.8608710426,9.57218E-5,9.783751836591114E-4
0.04,0.6745142937,2.206282E-4,0.0014853558496198814,0.8709561932,9.4714E-5,9.732111795494337E-4,0.8697752416,8.88536E-5,9.426218754092226E-4,0.8646742827,9.79427E-5,9.89660042640906E-4
0.05,0.6797536552,2.317504E-4,0.001522335048535637,0.8747921455,9.22503E-5,9.604701973512765E-4,0.8737644333,8.61432E-5,9.281336110711647E-4,0.8684526545,9.71583E-5,9.856890990571014E-4
0.06,0.6852529228,2.755345E-4,0.0016599231909940892,0.8787392992,8.316E-5,9.119210492142398E-4,0.8777354085,8.57477E-5,9.26000539956646E-4,0.8719182897,9.82498E-5,9.912103712128924E-4
0.07,0.6882422388,3.414611E-4,0.0018478666077398553,0.882316159,8.37773E-5,9.152994045666151E-4,0.8814038563,8.50057E-5,9.219853578013048E-4,0.8754581189,9.15135E-5,9.56626886513232E-4
0.08,0.6923290968,4.397384E-4,0.002096994039095009,0.8859260708,8.26542E-5,9.091435530211937E-4,0.884809221,8.24719E-5,9.081404076463067E-4,0.8786724961,8.51502E-5,9.227686600659994E-4
0.09,0.6967443824,5.853479E-4,0.0024193964123309765,0.8894332808,7.87732E-5,8.875426750303334E-4,0.8882797432,7.87368E-5,8.873375907736582E-4,0.8820096481,8.55851E-5,9.251221540964199E-4
0.1,0.7012596488,6.805811E-4,0.0026087949325311103,0.8927468503,7.71133E-5,8.781417880957494E-4,0.8915847236,7.78048E-5,8.820702919835811E-4,0.8848841953,8.74173E-5,9.349721920998506E-4
0.11,0.7059572756,7.433366E-4,0.002726419996992393,0.895723092,7.55542E-5,8.692191898479922E-4,0.8946343493,7.62932E-5,8.734597872827346E-4,0.8877978671,8.87161E-5,9.418922443676878E-4
0.12,0.7104322553,8.615456E-4,0.0029352097029002886,0.8989484644,7.32537E-5,8.558837537890295E-4,0.8976059854,8.01735E-5,8.953965601899529E-4,0.8907772249,8.55227E-5,9.247848398411384E-4
0.13,0.7151744366,9.587655E-4,0.0030963938702949275,0.9019461948,7.16177E-5,8.462724147696178E-4,0.9005674642,7.9476E-5,8.914931295304524E-4,0.8935981524,8.26681E-5,9.092199953806559E-4
0.14,0.7215136051,9.596056E-4,0.0030977501513195023,0.904957484,7.29886E-5,8.543336584730816E-4,0.9032525504,8.22863E-5,9.071179636629406E-4,0.8964498329,8.1114E-5,9.006331106505023E-4
0.15,0.727409631,9.368365E-4,0.003060778495742545,0.9078786582,7.67317E-5,8.759663235535941E-4,0.9059380394,8.15304E-5,9.029418585933427E-4,0.8992426825,8.12488E-5,9.01381162439065E-4
0.16,0.7334349215,9.613822E-4,0.003100616390332735,0.9104875934,7.88479E-5,8.879634001466502E-4,0.9084719175,8.25322E-5,9.084723441030002E-4,0.9018807149,8.16655E-5,9.036896591197666E-4
0.17,0.7404405296,9.703189E-4,0.0031149942215034686,0.9128810602,7.94536E-5,8.9136748874973E-4,0.911013217,7.82574E-5,8.846321269318676E-4,0.9042687249,7.77661E-5,8.818508944260362E-4
0.18,0.7473684251,9.480393E-4,0.003079024683239808,0.9153389853,8.296E-5,9.108238029388561E-4,0.9136083853,7.90013E-5,8.888267547728297E-4,0.9066547757,7.59363E-5,8.714143675657407E-4
0.19,0.7541309297,9.803969E-4,0.003131129029599387,0.9176027083,8.52247E-5,9.231722482830601E-4,0.9157426649,7.52894E-5,8.676946467508026E-4,0.9090564317,7.50986E-5,8.665944841735378E-4
0.2,0.7609232247,0.0010796735,0.003285838553550676,0.9198857391,8.58885E-5,9.267604868573109E-4,0.91800731,7.43205E-5,8.620933824128335E-4,0.9110648966,7.51101E-5,8.666608333137018E-4
0.21,0.7686111093,0.0011962637,0.003458704526264133,0.9222083318,8.54068E-5,9.2415799515018E-4,0.9201851851,7.70435E-5,8.777442679960946E-4,0.9134351844,7.65109E-5,8.747050931599747E-4
0.22,0.7765588343,0.0012951402,0.003598805635207325,0.9241537732,8.89996E-5,9.433959932075183E-4,0.9219503027,7.3578E-5,8.577761945869097E-4,0.9154336631,8.15186E-5,9.02876514258733E-4
0.23,0.7853276193,0.001368959,0.0036999445941797563,0.9260778707,9.03867E-5,9.507192014469888E-4,0.9237701803,7.24565E-5,8.512138391732128E-4,0.9173314333,8.10019E-5,9.000105554936564E-4
0.24,0.7950433075,0.0014575631,0.0038178044737780903,0.9279692006,9.47665E-5,9.734808678140522E-4,0.9255341679,7.23414E-5,8.505374771284333E-4,0.919254092,8.31985E-5,9.121321176233189E-4
0.25,0.8041443169,0.0015093237,0.0038850015444012375,0.9298976135,9.26999E-5,9.628078728386053E-4,0.9271721113,7.50752E-5,8.664594624101002E-4,0.9212237924,8.79006E-5,9.375531984906243E-4
0.26,0.8138339937,0.0015931357,0.00399141040235153,0.9315513837,9.34726E-5,9.668122878821927E-4,0.9287845856,7.38632E-5,8.594370250344116E-4,0.9230187744,8.86066E-5,9.413107882097177E-4
0.27,0.8231463015,0.0015738447,0.003967171158394858,0.933206414,9.35399E-5,9.671602762727592E-4,0.9305060107,7.57993E-5,8.706279343094845E-4,0.9246492982,9.06551E-5,9.521297180531652E-4
0.28,0.8289487123,0.0013405566,0.0036613612222778564,0.9347384489,9.44325E-5,9.717638602047311E-4,0.9320467246,7.8438E-5,8.856523019786037E-4,0.9261452496,9.17421E-5,9.578209644813586E-4
0.29,0.8313594162,0.0010433154,0.003230039318646137,0.9363182306,9.919E-5,9.95941765365827E-4,0.9336251318,8.11618E-5,9.008984404470906E-4,0.9278475803,9.31061E-5,9.649150221651646E-4
0.3,0.8340647817,7.876236E-4,0.0028064632547033282,0.9379362625,1.016736E-4,0.001008333278236913,0.9352089852,8.39234E-5,9.160971564195579E-4,0.9292789942,8.95482E-5,9.462991070480835E-4
0.31,0.8376258612,6.142371E-4,0.0024783807213582016,0.9394435602,1.054696E-4,0.0010269839336620608,0.9367037618,8.61199E-5,9.280080818613596E-4,0.9307101196,8.88094E-5,9.42387393803631E-4
0.32,0.8409677446,4.891256E-4,0.0022116184119327638,0.9408172011,1.006402E-4,0.0010031958931335395,0.9378387094,8.79634E-5,9.378880530212548E-4,0.9321075314,9.16907E-5,9.575526095207511E-4
0.33,0.8449781716,4.665297E-4,0.0021599298599723096,0.9420578599,9.98619E-5,9.99309261440121E-4,0.9391048032,9.21991E-5,9.602036242381092E-4,0.9333078611,9.44326E-5,9.717643747328876E-4
0.34,0.8520775616,4.648354E-4,0.0021560041743929905,0.943091414,1.030684E-4,0.0010152260831952653,0.9404875356,8.93841E-5,9.454316474499889E-4,0.9346703595,9.689E-5,9.843271813782244E-4
0.35,0.8566366792,4.771931E-4,0.0021844749941347464,0.9443307203,1.015124E-4,0.0010075336222677633,0.9417885387,8.8754E-5,9.420934136273324E-4,0.9357649016,9.64405E-5,9.820412414965065E-4
0.36,0.8589142919,5.308984E-4,0.0023041232605917595,0.9455257177,1.028081E-4,0.0010139432922999195,0.9430628598,8.71113E-5,9.333343452375466E-4,0.9367428577,9.82594E-5,9.912587956734608E-4
0.37,0.8631456733,5.661085E-4,0.002379303469505309,0.9468078935,1.03669E-4,0.0010181797483745196,0.944387697,8.30161E-5,9.111317138591983E-4,0.9378525865,1.003911E-4,0.0010019535917396574
0.38,0.8712264061,4.514262E-4,0.002124679269913462,0.948007074,1.025012E-4,0.0010124287629260638,0.9455306607,8.54793E-5,9.245501608890673E-4,0.9386792451,1.037065E-4,0.0010183638838843411
0.39,0.8802158356,3.830509E-4,0.0019571686181829094,0.9489928025,1.034031E-4,0.0010168731484310124,0.9466306967,8.31395E-5,9.118086422051503E-4,0.9395143884,1.058807E-4,0.0010289834789733022
0.4,0.8889092088,3.994114E-4,0.001998527958273289,0.9498659366,1.02994E-4,0.0010148595962003808,0.9475137103,8.63005E-5,9.289806241251752E-4,0.9405789167,1.063897E-4,0.0010314538283413368
0.41,0.8968401432,3.283647E-4,0.0018120836073426635,0.9509541512,1.036138E-4,0.0010179086403012795,0.9485006183,8.66965E-5,9.311095531676173E-4,0.941387856,1.062449E-4,0.0010307516674737908
0.42,0.9069987357,3.534017E-4,0.0018798981355381999,0.9519924372,1.013156E-4,0.0010065565061137898,0.9495838565,8.59509E-5,9.270970822950528E-4,0.9424716252,1.022078E-4,0.0010109787337031378
0.43,0.917062223,3.127915E-4,0.0017685912472926015,0.9529313666,1.005644E-4,0.0010028180293552764,0.9506414402,8.84588E-5,9.40525385090695E-4,0.9433867854,9.99896E-5,9.999479986479297E-4
0.44,0.9235639691,1.984027E-4,0.0014085549332560658,0.9537532634,1.051094E-4,0.001025228754961545,0.9515469986,9.07734E-5,9.527507543948731E-4,0.9443211496,9.89304E-5,9.946376224535245E-4
0.45,0.928191489,1.426457E-4,0.0011943437528617964,0.9546808493,1.06553E-4,0.0010322451259269767,0.9524335104,9.13944E-5,9.560041840912622E-4,0.9451728725,9.98968E-5,9.994838668032616E-4
0.46,0.9301963449,1.272759E-4,0.0011281662111586217,0.9554773152,1.088211E-4,0.0010431735234370167,0.9533175302,9.18489E-5,9.583783177847879E-4,0.946066348,9.8302E-5,9.914736506836678E-4
0.47,0.9313793182,1.270708E-4,0.0011272568473954816,0.9562551671,1.060714E-4,0.001029909704779987,0.9540206861,9.64033E-5,9.818518218142696E-4,0.9468413776,1.000798E-4,0.0010003989204312447
0.48,0.9322784781,1.140793E-4,0.0010680791169197159,0.9570042211,1.038634E-4,0.0010191339460541974,0.9551547134,9.64287E-5,9.819811607154182E-4,0.9474402267,1.030202E-4,0.0010149886698875017
0.49,0.9334050179,1.276049E-4,0.0011296233885680661,0.957849462,1.062617E-4,0.0010308331581783737,0.9561003578,9.55287E-5,9.7738784522829E-4,0.9480860233,1.000141E-4,0.0010000704975150502
0.5,0.9340160906,1.207979E-4,0.0010990809797280635,0.9588734448,1.072816E-4,0.001035768313861744,0.9568690562,9.17719E-5,9.579765132820324E-4,0.9489466059,9.94842E-5,9.97417665774975E-4
0.51,0.9349253714,1.139577E-4,0.0010675097189253126,0.9594850749,1.066613E-4,0.00103276957739856,0.9576119393,8.88817E-5,9.427709159705766E-4,0.9496268654,9.80005E-5,9.89952019039307E-4
0.52,0.9358720541,8.85296E-5,9.409016951839336E-4,0.9603351128,1.067618E-4,0.0010332560186130056,0.9584310728,9.34909E-5,9.669069241659199E-4,0.9502513337,9.66747E-5,9.832329327275405E-4
0.53,0.9364980519,7.87564E-5,8.874480266471948E-4,0.961019454,1.094638E-4,0.0010462494922340465,0.9593229556,9.1892E-5,9.586031504225302E-4,0.9509027225,1.016338E-4,0.0010081359035368196
0.54,0.9369634271,7.5412E-5,8.684008291106129E-4,0.9617170095,1.10468E-4,0.0010510375825820884,0.9600079477,9.35791E-5,9.67362910184177E-4,0.9516216213,1.011658E-4,0.001005812109690473
0.55,0.9388302147,8.50622E-5,9.222917109027924E-4,0.9622664517,1.091099E-4,0.0010445568438337857,0.9606986183,9.11844E-5,9.549052308999046E-4,0.9523801774,1.060224E-4,0.0010296717923688112
0.56,0.939733994,8.311E-5,9.116468614545876E-4,0.963025766,1.097267E-4,0.0010475051312523486,0.9614463806,8.85268E-5,9.408868157222737E-4,0.9530174541,1.073537E-4,0.0010361163062127725
0.57,0.9391156435,8.80872E-5,9.385478144452738E-4,0.9637925154,1.057035E-4,0.0010281220744639227,0.9620663244,8.8623E-5,9.413978967471725E-4,0.9536224538,1.092421E-4,0.0010451894565101582
0.58,0.9410791934,8.83787E-5,9.400994628229504E-4,0.9644995648,1.050696E-4,0.0010250346335612275,0.9626979953,9.16148E-5,9.571562045977657E-4,0.954020887,1.086161E-4,0.0010421904816299177
0.59,0.9419268489,1.019385E-4,0.0010096459775584708,0.9650847465,1.002837E-4,0.0010014174953534615,0.9633184648,9.33912E-5,9.663912251257252E-4,0.9546119517,1.064129E-4,0.0010315662848309846
0.6,0.9433272481,7.96543E-5,8.924925769999435E-4,0.965685553,1.015373E-4,0.0010076571837683687,0.9639670867,8.87893E-5,9.422807437276854E-4,0.955073123,1.104827E-4,0.0010511075111519278
0.61,0.9459231436,6.69601E-5,8.182915128485691E-4,0.9663448912,9.89455E-5,9.94713526599493E-4,0.9646766645,8.49734E-5,9.21810175686947E-4,0.955660733,1.164168E-4,0.0010789661718515553
0.62,0.9479306996,7.25527E-5,8.517787271351639E-4,0.9667757475,9.96978E-5,9.984878567113372E-4,0.9653705484,8.70753E-5,9.331414683744367E-4,0.9564581329,1.112749E-4,0.0010548691862027253
0.63,0.9503952503,9.10897E-5,9.54409241363473E-4,0.9674604702,9.7115E-5,9.8546943128643E-4,0.9659980243,8.27515E-5,9.09678514641299E-4,0.9573814249,1.117002E-4,0.001056883153428041
0.64,0.9510659933,7.64544E-5,8.743820675196856E-4,0.96804061,9.11479E-5,9.547140933284686E-4,0.96683249,8.36015E-5,9.143385587406887E-4,0.9576446748,1.14606E-4,0.0010705419188429754
0.65,0.952560091,7.11422E-5,8.43458357004067E-4,0.9686729378,8.24533E-5,9.08037994799777E-4,0.9673667723,8.57593E-5,9.260631727911439E-4,0.9581504703,1.133435E-4,0.0010646290433761424
0.66,0.9537634254,4.36787E-5,6.608986306537486E-4,0.9692903262,7.98442E-5,8.935558180662247E-4,0.9679784977,8.62736E-5,9.288358304888975E-4,0.9588064396,1.094001E-4,0.0010459450272361354
0.67,0.9534883678,4.98728E-5,7.062067685883505E-4,0.9699335569,7.83736E-5,8.852886534910521E-4,0.9687818402,8.62106E-5,9.284966343503891E-4,0.9596013296,1.088747E-4,0.0010434304001705145
0.68,0.954285717,4.84715E-5,6.962147657152927E-4,0.9704685742,8.04709E-5,8.970557396282574E-4,0.9694285738,8.91957E-5,9.444347515842478E-4,0.9603085661,1.108978E-4,0.001053080243856089
0.69,0.954363215,5.53313E-5,7.438501193116796E-4,0.9710023582,7.92258E-5,8.900887596189495E-4,0.970141511,9.08785E-5,9.533021556673414E-4,0.9612028283,1.108984E-4,0.001053083092637993
0.7,0.9546893895,3.52106E-5,5.933852037252024E-4,0.9715834361,7.57696E-5,8.70457351051733E-4,0.9707308161,8.71708E-5,9.336530404813129E-4,0.9620341074,1.136835E-4,0.0010662246479987226
0.71,0.9542244673,3.99495E-5,6.320561683901202E-4,0.9722446442,7.91728E-5,8.897909866929423E-4,0.9712610316,8.34069E-5,9.132737815135175E-4,0.9626481748,1.14295E-4,0.0010690883967193732
0.72,0.9546997428,6.36456E-5,7.97781925089808E-4,0.9727676231,8.02227E-5,8.956712566561461E-4,0.9717101824,8.39078E-5,9.160120086549084E-4,0.9634595293,1.135327E-4,0.0010655172452851244
0.73,0.9541271985,6.56957E-5,8.10528839708989E-4,0.973328824,8.14299E-5,9.023851727505279E-4,0.972151556,9.02298E-5,9.498936782608883E-4,0.9643301779,1.114387E-4,0.0010556453002784599
0.74,0.9548523128,8.24012E-5,9.077510671984914E-4,0.9737130821,8.31104E-5,9.116490552838849E-4,0.9729817158,9.02478E-5,9.499884209820665E-4,0.9651336128,1.034355E-4,0.0010170324478599492
0.75,0.9583333254,9.70146E-5,9.849598976608134E-4,0.9739619875,8.84195E-5,9.403164361001035E-4,0.9734210551,9.36307E-5,9.676295778860834E-4,0.9657163739,1.032164E-4,0.001015954723400605
0.76,0.9604261875,7.15603E-5,8.459332124937524E-4,0.974459663,9.2227E-5,9.603488949335028E-4,0.9738660586,9.43086E-5,9.711261504047762E-4,0.9668340951,1.075179E-4,0.0010369083855384718
0.77,0.9610492885,5.46229E-5,7.390730681062597E-4,0.9748171717,9.43984E-5,9.71588390214704E-4,0.9743879175,9.81349E-5,9.906306072396513E-4,0.9678537375,1.078715E-4,0.001038612054619048
0.78,0.9611295581,5.28568E-5,7.270268220636705E-4,0.975332225,1.015873E-4,0.0010079052534836793,0.9749169421,9.60198E-5,9.798969333557484E-4,0.9689202642,1.069343E-4,0.0010340904215783066
0.79,0.9613913059,3.95211E-5,6.286580946746809E-4,0.9757565206,1.000139E-4,0.0010000694975850427,0.975495652,1.017415E-4,0.0010086699162758846,0.9700869566,1.085792E-4,0.001042013435613956
0.8,0.9647166252,5.05407E-5,7.109198267034055E-4,0.9765630615,9.70492E-5,9.851355236717434E-4,0.9757769632,1.001546E-4,0.0010007727014662222,0.9709689164,1.147321E-4,0.0010711307109778898
0.81,0.9644230723,4.86934E-5,6.978065634543716E-4,0.9767692292,9.51586E-5,9.75492696025962E-4,0.9763461471,9.88807E-5,9.943877513324468E-4,0.9716923052,1.075906E-4,0.0010372588876457025
0.82,0.9647058845,4.49841E-5,6.707018711767547E-4,0.9774645019,9.35003E-5,9.669555315525115E-4,0.9769168305,1.023013E-4,0.0010114410511740167,0.9722718042,1.153739E-4,0.0010741224325001317
0.83,0.964086014,4.62997E-5,6.804388289919969E-4,0.9786451757,9.79391E-5,9.896418544099678E-4,0.9775483972,9.66372E-5,9.830422167943756E-4,0.9735268921,1.203102E-4,0.0010968600640008735
0.84,0.9643835664,6.85743E-5,8.280960089265013E-4,0.9791780841,1.02596E-4,0.0010128968358130062,0.9782191807,9.10273E-5,9.540822815669516E-4,0.9742922401,1.294844E-4,0.0011379121231448412
0.85,0.9666666687,8.55758E-5,9.250718890983553E-4,0.9794403917,1.005043E-4,0.0010025183290095,0.9786131442,9.76245E-5,9.880511120382385E-4,0.9748905122,1.37639E-4,0.0011731964882320438
0.86,0.9673629224,8.52143E-5,9.231159190480901E-4,0.9802872092,1.04719E-4,0.0010233230184062117,0.9795300287,1.086226E-4,0.0010422216654819645,0.9757180178,1.47154E-4,0.0012130704843495287
0.87,0.9668539405,8.38137E-5,9.154982250119331E-4,0.9808146113,9.9954E-5,9.997699735439147E-4,0.980646072,1.077392E-4,0.0010379749515282148,0.9766011292,1.453837E-4,0.0012057516328000555
0.88,0.9671732545,9.19759E-5,9.590406664996016E-4,0.981124621,9.5241E-5,9.759149553111685E-4,0.9814285719,1.142036E-4,0.0010686608442345028,0.9776595747,1.357568E-4,0.0011651472010008007
0.89,0.9671096265,1.261944E-4,0.0011233628087131957,0.9814285707,1.02145E-4,0.0010106680958653043,0.9819601285,1.128837E-4,0.0010624674112649291,0.9783056438,1.399085E-4,0.0011828292353505642
0.9,0.9682481706,1.629458E-4,0.0012765022522502653,0.982591238,9.09126E-5,9.534809908959905E-4,0.9828102195,1.144415E-4,0.0010697733404791876,0.97868613,1.390429E-4,0.0011791645347448336
0.91,0.9680161834,2.821075E-4,0.0016796056084688452,0.9835627419,8.47102E-5,9.203814426638555E-4,0.9838056576,1.221877E-4,0.001105385453133883,0.9797975582,1.620874E-4,0.0012731354994657874
0.92,0.9662100375,3.808648E-4,0.001951575773573755,0.9844748849,9.18254E-5,9.582557070010071E-4,0.9847031969,1.324203E-4,0.0011507401965691474,0.9805022836,1.722169E-4,0.001312314367825027
0.93,0.96875,3.858024E-4,0.0019641853273049364,0.9851562542,9.72041E-5,9.859213964611986E-4,0.9855208355,1.230732E-4,0.0011093836126426242,0.9811458331,2.064811E-4,0.0014369450233046497
0.94,0.973333329,2.383435E-4,0.001543837750542459,0.9863636464,9.89695E-5,9.948341570332213E-4,0.9855757684,1.259834E-4,0.0011224232713196926,0.9819394046,2.381798E-4,0.0015433074871845857
0.95,0.9737226367,3.102046E-4,0.0017612626152848417,0.9861313939,1.253949E-4,0.00111979864261393,0.9873722696,1.031737E-4,0.0010157445545017703,0.9821167958,2.705677E-4,0.0016448942215230742
0.96,0.9727272809,4.040407E-4,0.002010076366708489,0.9877272803,1.341931E-4,0.0011584174549789897,0.9890000081,1.040069E-4,0.0010198377321907637,0.9826363689,2.622841E-4,0.0016195187556802173
0.97,0.9831325293,4.580575E-4,0.002140227791614715,0.989518078,1.778709E-4,0.001333682495948717,0.9897590429,1.242647E-4,0.0011147407770419095,0.9826506066,3.147165E-4,0.001774025084377332
0.98,0.9872727275,2.24059E-4,0.0014968600468981727,0.9896363634,2.554806E-4,0.0015983760508716338,0.9923636395,1.280908E-4,0.0011317720618569801,0.9858181834,4.246098E-4,0.002060606221479495
0.99,0.9821428657,3.543081E-4,0.0018823073606613772,0.9903571445,3.827819E-4,0.0019564812802580042,0.9928571445,2.834467E-4,0.0016835875385616276,0.9864285719,8.446713E-4,0.0029063229345686965
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_epistemic_entropy_Computers.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.6464257181,1.313214E-4,0.0011459554965180803,0.7595556301,0.0086161629,0.009282328856488548,0.7782998079,0.006802327,0.008247622081545686,0.8468837363,4.83682E-5,6.954725012536441E-4
0.02,0.6529506326,1.350189E-4,0.001161976333666052,0.7630780727,0.0087326843,0.009344883252347244,0.7817680818,0.0068490093,0.008275874153223936,0.8476349038,4.78576E-5,6.917918762171178E-4
0.03,0.6582183003,1.37191E-4,0.0011712856184552085,0.7663728115,0.0088548762,0.009410035175279633,0.7848544255,0.0068912932,0.008301381330838862,0.8486730081,4.8739E-5,6.981332251082168E-4
0.04,0.6587904334,1.384797E-4,0.0011767739799978584,0.7694889835,0.008938569,0.009454400562700948,0.787739099,0.0069298027,0.0083245436511559,0.8499636692,5.10274E-5,7.143346554661897E-4
0.05,0.6588416398,1.441871E-4,0.001200779330268472,0.7724742407,0.0090316098,0.00950347820537302,0.7904180959,0.0069484773,0.008335752695467878,0.8514272183,5.41791E-5,7.360645352141347E-4
0.06,0.6583193719,1.475275E-4,0.0012146089905809194,0.7753770649,0.0091188165,0.00954924944694608,0.7929016003,0.0069746627,0.008351444605575733,0.8529985625,5.78652E-5,7.606917904118593E-4
0.07,0.6577616394,1.535714E-4,0.0012392392827860162,0.7781730196,0.0091746435,0.009578435937041078,0.7951252282,0.0069638159,0.008344948112480988,0.8545359915,6.32159E-5,7.950842722630099E-4
0.08,0.6571970224,1.589326E-4,0.0012606847345787923,0.7809514502,0.0092348136,0.009609793754290464,0.7973706725,0.0069624094,0.0083441053444932,0.8560621256,6.84169E-5,8.271450900537342E-4
0.09,0.6570227563,1.643302E-4,0.0012819134136126357,0.7836560336,0.0092773231,0.009631886160041552,0.7994213638,0.0069696184,0.008348424042895762,0.8576026249,7.44554E-5,8.628754255395156E-4
0.1,0.6564695477,1.760076E-4,0.0013266785594106812,0.7864045495,0.0093283306,0.009658328323265885,0.801541442,0.0069865194,0.0083585401835488,0.8591873944,8.03432E-5,8.963436840855187E-4
0.11,0.6563590348,1.681715E-4,0.0012968095465410486,0.7892667514,0.0093796708,0.009684870055917116,0.8035954475,0.0069716257,0.008349626159295995,0.8607345146,8.63037E-5,9.289978471449759E-4
0.12,0.6560158551,1.550772E-4,0.0012452999638641285,0.7920956406,0.0094139389,0.00970254549074623,0.8056898105,0.0069598953,0.008342598695850113,0.8622720909,9.34035E-5,9.664548618533614E-4
0.13,0.656220901,1.574652E-4,0.0012548513856230148,0.7949224016,0.009441198,0.009716582732627762,0.8078078088,0.006982871,0.008356357460042025,0.8638554078,9.84193E-5,9.920650180305724E-4
0.14,0.6565353811,1.527467E-4,0.0012359073589877196,0.7975938773,0.0094591067,0.009725793900756894,0.8099843016,0.0069891758,0.008360129065989352,0.8653578478,1.063314E-4,0.0010311711788059245
0.15,0.6569367111,1.502564E-4,0.0012257911730796565,0.8003891969,0.0095003532,0.009746975530901881,0.8120571893,0.0069968068,0.008364691745665228,0.866829493,1.131689E-4,0.0010638087234084894
0.16,0.6571390271,1.467407E-4,0.0012113657581424365,0.8031395656,0.0095239977,0.009759097140617056,0.8142727014,0.0069981799,0.008365512476830095,0.8683190459,1.211943E-4,0.0011008828275525058
0.17,0.6574759483,1.366683E-4,0.0011690521801870095,0.8058750162,0.0095529506,0.009773919684548263,0.8164633328,0.0069879045,0.008359368696259304,0.8697383803,1.288078E-4,0.0011349352404432598
0.18,0.6579308391,1.314298E-4,0.0011464283667111522,0.8087280479,0.0095870426,0.009791344442925088,0.8185867175,0.0069954711,0.008363893292002236,0.8711786485,1.370473E-4,0.0011706720292208232
0.19,0.6586609304,1.318098E-4,0.0011480844916642678,0.811450201,0.0096393187,0.009818003208392224,0.8207292667,0.0069819303,0.008355794576220744,0.8725975841,1.454018E-4,0.001205826687380902
0.2,0.6595780671,1.25372E-4,0.0011196963874193753,0.8143319258,0.0096819688,0.009839699588910223,0.8227679318,0.0069693953,0.008348290423793365,0.8741392398,1.531616E-4,0.0012375847445730737
0.21,0.6605184436,1.233596E-4,0.0011106736694457108,0.8172240427,0.0096857337,0.009841612520313936,0.8249537098,0.0069391338,0.008330146337250025,0.8757869214,1.629169E-4,0.0012763890472735967
0.22,0.6612954438,1.234686E-4,0.0011111642542846669,0.8201572409,0.0097299394,0.009864045518954178,0.8271133876,0.0069381464,0.008329553649506077,0.8773586267,1.720544E-4,0.0013116950865197292
0.23,0.6618588448,1.170106E-4,0.0010817143800467847,0.8229782242,0.0097720284,0.009885357049697296,0.8292196396,0.0069295032,0.00832436375947135,0.8788922954,1.825761E-4,0.0013512072379912713
0.24,0.6629015625,1.14279E-4,0.001069013563992525,0.8257853433,0.0098166499,0.009907900837210675,0.831273132,0.0069307975,0.008325141139944715,0.8803908217,1.920878E-4,0.0013859574308037026
0.25,0.6633663297,1.035058E-4,0.0010173780025143065,0.8286753669,0.0098276589,0.009913454947696085,0.8333813378,0.0069223996,0.008320095912908696,0.8819741976,2.03204E-4,0.0014254964047657223
0.26,0.6642238081,9.51019E-5,9.752020303506346E-4,0.831567587,0.009876247,0.009937930871162267,0.8354249683,0.0069271062,0.008322923885270127,0.8833951646,2.144728E-4,0.001464488989374792
0.27,0.6650739849,8.48205E-5,9.20980455818689E-4,0.8344189242,0.0099403618,0.009970136307994992,0.8375277454,0.0069108682,0.008313163176553194,0.8849599284,2.280913E-4,0.0015102691813051077
0.28,0.6661040843,8.08315E-5,8.99063401546298E-4,0.8372886416,0.0099847779,0.009992386051389327,0.8395827469,0.006905987,0.008310226832042552,0.8866010308,2.402496E-4,0.0015499987096768823
0.29,0.666893822,7.72076E-5,8.786785532832812E-4,0.8402614906,0.0100327506,0.010016361914387878,0.8417099816,0.0068825317,0.00829610251865296,0.888242473,2.544032E-4,0.0015950021943558575
0.3,0.6670149565,7.52569E-5,8.675073486720444E-4,0.8429946959,0.010089204,0.010044502974264083,0.8438450387,0.0068782589,0.008293526933699558,0.8897572762,2.711232E-4,0.0016465819141482153
0.31,0.6674221396,7.70408E-5,8.777288875273503E-4,0.8458242285,0.0101447487,0.010072114326197852,0.8459579337,0.0068751172,0.00829163264984647,0.8914103991,2.842427E-4,0.001685949880631094
0.32,0.6680840492,7.24912E-5,8.514176413488271E-4,0.848830246,0.0101713361,0.010085304209591299,0.8482660484,0.0068675498,0.008287068118460231,0.8930178684,2.981227E-4,0.0017266230045959656
0.33,0.6680100679,6.70827E-5,8.190402920491763E-4,0.8516087314,0.0102326691,0.010115665623180711,0.8504231703,0.0068421858,0.008271750600689071,0.8945994955,3.145679E-4,0.0017736062133404925
0.34,0.6678656638,6.0674E-5,7.789351706015078E-4,0.854549948,0.0102861426,0.010142062216334506,0.852584385,0.0068191615,0.008257821443940284,0.8962666225,3.337532E-4,0.0018268913487123422
0.35,0.6678552806,6.34286E-5,7.964207430749151E-4,0.8575177422,0.0103146605,0.010156111706750768,0.8549108553,0.0068008485,0.008246725713881844,0.8979366452,3.540678E-4,0.001881668940063581
0.36,0.6677215278,5.96057E-5,7.720472783450506E-4,0.8602865678,0.0103387978,0.010167987903218611,0.8572960606,0.0067755011,0.008231343207520872,0.8996431094,3.756707E-4,0.001938222639430259
0.37,0.6672977328,5.62403E-5,7.499353305452411E-4,0.8631773534,0.0103857438,0.010191046953085831,0.8595606387,0.006731968,0.008204857098085255,0.9012787998,3.973329E-4,0.0019933210980672433
0.38,0.6670235991,5.16837E-5,7.18913763952256E-4,0.8661234105,0.0104339424,0.010214667101770864,0.8620054439,0.0067182591,0.008196498703714899,0.9028747731,4.141552E-4,0.002035080342394373
0.39,0.6663223922,4.7462E-5,6.889267014712088E-4,0.8689063108,0.0104951624,0.010244589986915045,0.8643046859,0.0067091456,0.008190937431088093,0.9046219116,4.302383E-4,0.0020742186480696774
0.4,0.6657978654,3.99038E-5,6.316945464383874E-4,0.8716594806,0.0105393924,0.010266154294573991,0.8667241699,0.0066759479,0.008170647403969895,0.9063228935,4.480469E-4,0.002116711836788371
0.41,0.6645880997,3.89053E-5,6.237411322014927E-4,0.8744546178,0.0105859842,0.010288821215280203,0.8691380662,0.0066491867,0.008154254533677496,0.907946223,4.718559E-4,0.0021722244359181674
0.42,0.6638991237,4.82276E-5,6.944609420262597E-4,0.8772221127,0.0106270201,0.010308743909904834,0.8715848681,0.0066279987,0.008141252176416107,0.9095596492,4.919314E-4,0.0022179526595488912
0.43,0.6632451594,5.09137E-5,7.135383661724154E-4,0.8799407801,0.0106446786,0.01031730517140983,0.8739498615,0.0065952701,0.00812112683068058,0.9111902863,5.181468E-4,0.0022762838135874006
0.44,0.6625075281,5.13968E-5,7.169156156759316E-4,0.8827004206,0.0106646405,0.010326974629580533,0.8763793477,0.0065790198,0.008111115706239186,0.9129776961,5.473831E-4,0.0023396219780126874
0.45,0.6621317506,4.96972E-5,7.049624103454028E-4,0.8852945986,0.0107026342,0.010345353643061217,0.8789198062,0.0065430321,0.008088901099655009,0.9146153831,5.65595E-4,0.002378224127368991
0.46,0.6620545924,5.28558E-5,7.270199447057832E-4,0.8878745565,0.0107262955,0.01035678304301099,0.8814648867,0.0065273286,0.008079188449343164,0.9162262982,5.897996E-4,0.002428579008391533
0.47,0.6620250344,5.83733E-5,7.640242142759613E-4,0.8903459981,0.0107533466,0.01036983442490766,0.883867546,0.0064777948,0.008048474886585657,0.9177329618,6.150354E-4,0.0024799907257891107
0.48,0.6618130684,5.56775E-5,7.461735723007081E-4,0.8927434042,0.0107708441,0.010378267726359731,0.8862397233,0.0064567005,0.008035359668365816,0.9193639112,6.329089E-4,0.0025157680735711707
0.49,0.6624089956,5.75674E-5,7.587318366853997E-4,0.8951444945,0.0108125043,0.010398319239184764,0.8886322534,0.0064112974,0.008007057761749942,0.9208890343,6.490199E-4,0.0025475868974384366
0.5,0.663771379,7.5129E-5,8.667698656506235E-4,0.8975067478,0.0107966237,0.01039068029534159,0.8909766021,0.0063477642,0.007967285736058422,0.9224932486,6.682122E-4,0.0025849800772926664
0.51,0.6651894391,7.05759E-5,8.400946375260349E-4,0.9000022972,0.0107922201,0.010388561064940611,0.8933065432,0.0062845562,0.00792751928411404,0.9241056257,6.861026E-4,0.002619356027728953
0.52,0.6666432261,6.33797E-5,7.96113685349021E-4,0.9024238145,0.0107886433,0.010386839413411569,0.8954711664,0.0062649001,0.007915112191245301,0.9255954057,7.023302E-4,0.002650151316434592
0.53,0.6683026195,5.93309E-5,7.702655386293742E-4,0.9047881219,0.0107654109,0.010375649810975695,0.8977687317,0.006214647,0.00788330324166209,0.9270744544,7.148453E-4,0.002673659103176768
0.54,0.6692345321,5.63167E-5,7.504445349257998E-4,0.9070628524,0.0107764286,0.010380957855612362,0.9000097841,0.0061499364,0.007842153020695273,0.9284519476,7.318316E-4,0.002705238621637655
0.55,0.6707500041,4.875E-5,6.98212002188447E-4,0.9093349993,0.010772609,0.01037911797794013,0.9022924948,0.0060656492,0.007788227783006863,0.9299625003,7.44316E-4,0.0027282155340075313
0.56,0.6720020533,4.52525E-5,6.726997844506865E-4,0.9114472011,0.0107887947,0.010386912293843633,0.9044694409,0.0060260176,0.007762742814237761,0.9315034515,7.488876E-4,0.0027365810786453963
0.57,0.6739141703,4.17444E-5,6.460990636117654E-4,0.913566193,0.0108323264,0.010407846270963075,0.9067294624,0.0059766915,0.007730906479837924,0.9328388286,7.496398E-4,0.002737955076329778
0.58,0.6751138508,4.21759E-5,6.494297498575192E-4,0.9155665699,0.0108735467,0.01042762998000984,0.9087034553,0.0059205476,0.007694509471044921,0.934278062,7.552878E-4,0.0027482499886291277
0.59,0.6770032942,3.70852E-5,6.089761900107426E-4,0.9176619092,0.0108305002,0.010406968915106838,0.9107244772,0.0058729147,0.007663494437917992,0.9357491785,7.630482E-4,0.002762332709866789
0.6,0.6791561186,2.61503E-5,5.113736403061855E-4,0.9198509151,0.0108490761,0.010415889832366701,0.9127932498,0.0057780077,0.007601320740502929,0.9372658229,7.552708E-4,0.002748219059682106
0.61,0.6817368686,2.29462E-5,4.7902192016649925E-4,0.9219186381,0.0108959527,0.010438368023786093,0.9147778451,0.0057481168,0.007581633597055452,0.9385804963,7.53644E-4,0.0027452577292487496
0.62,0.6847838998,1.25572E-5,3.5436139744616656E-4,0.9238069847,0.0109879283,0.010482331944753514,0.9168028441,0.0056876583,0.007541656515646943,0.939920072,7.497296E-4,0.0027381190624222312
0.63,0.6886287808,9.233E-6,3.0385851970942003E-4,0.9258558869,0.0110755658,0.010524051406183836,0.9187351704,0.0056538132,0.007519184264266969,0.9412921888,7.390909E-4,0.0027186226292003086
0.64,0.6918749928,4.7743E-6,2.1850171624039936E-4,0.927781252,0.0111115638,0.010541140260901569,0.920487498,0.0056180896,0.007495391650874556,0.9425125009,7.270576E-4,0.0026964005637145237
0.65,0.6962712884,3.5692E-6,1.8892326484580983E-4,0.9294342679,0.011104826,0.010537943822207442,0.9223336542,0.0056081787,0.007488777403555269,0.9438187063,7.158589E-4,0.00267555396133212
0.66,0.7011912644,7.8596E-6,2.80349781523011E-4,0.9312144262,0.0111628533,0.010565440501938384,0.9240866992,0.0055851887,0.0074734120052356275,0.9449900728,7.055314E-4,0.0026561841050650086
0.67,0.7078417957,9.4404E-6,3.0725233929133883E-4,0.9328435072,0.0112026388,0.010584251886647444,0.9258915788,0.0055493018,0.007449363596979275,0.9462222964,7.020891E-4,0.0026496963977029517
0.68,0.7165611744,1.14966E-5,3.390663651853424E-4,0.9342580885,0.0113178549,0.010638540736398014,0.9276511952,0.0054981258,0.007414934794049102,0.9476019704,6.737399E-4,0.002595650014928823
0.69,0.7274773061,7.8992E-6,2.810551547294588E-4,0.9356225058,0.0113580667,0.010657423093787729,0.9292377502,0.0054665164,0.007393589385406793,0.9487949222,6.562554E-4,0.002561748231189006
0.7,0.7384327054,2.57499E-5,5.074435929243762E-4,0.9369778767,0.0114196406,0.010686271847562179,0.9308211502,0.0053964562,0.007346057582132064,0.9498987621,6.387629E-4,0.002527375911889642
0.71,0.7490302563,4.4504E-5,6.671131838001705E-4,0.9382854944,0.0114025663,0.010678279964488663,0.9322769588,0.0053245119,0.007296925311389722,0.9511753315,6.15171E-4,0.002480264098841089
0.72,0.7577340364,5.33753E-5,7.305840129649703E-4,0.9393732449,0.0115007302,0.010724145746864876,0.9337685806,0.0052930069,0.0072753054231420415,0.9523302519,5.968672E-4,0.00244308657235064
0.73,0.7660416722,5.40219E-5,7.349959183560137E-4,0.9404416677,0.0115593818,0.010751456552486273,0.9349541688,0.0052790403,0.007265700447995362,0.9535625017,5.618736E-4,0.0023703873101246554
0.74,0.7737343013,6.97139E-5,8.34948501405925E-4,0.9415707457,0.0115369794,0.010741033190526878,0.9359022099,0.0052235358,0.0072274032681178095,0.9549329329,5.229212E-4,0.0022867470345449233
0.75,0.7804230332,4.872E-5,6.979971346646059E-4,0.9424797449,0.0115053633,0.010726305654790935,0.9371287116,0.0051259011,0.007159539859516113,0.9562871295,4.902977E-4,0.0022142666957708597
0.76,0.7867322981,4.22714E-5,6.501645945451044E-4,0.9434646037,0.0115146204,0.010730619926173883,0.9379887462,0.0051325779,0.007164201211579697,0.9575996268,4.659541E-4,0.0021585969980522073
0.77,0.7925183356,5.39905E-5,7.347822806791138E-4,0.9442053846,0.0115057862,0.01072650278515789,0.9388997501,0.0050518387,0.007107628788843716,0.9586992645,4.375696E-4,0.0020918164355411303
0.78,0.8003067374,5.36224E-5,7.322731730713614E-4,0.9448466277,0.0115514682,0.010747775676855188,0.9395143172,0.0049005963,0.007000425915613992,0.960056237,4.143735E-4,0.002035616614198263
0.79,0.8057846785,5.50313E-5,7.418308432520179E-4,0.9453883252,0.0115611821,0.010752293755287752,0.940176754,0.0048061665,0.006932652089929221,0.9613926101,3.813438E-4,0.0019528026013911392
0.8,0.8126546741,7.48258E-5,8.650190749341889E-4,0.945804289,0.0114616811,0.010705924107707843,0.9408267915,0.0046906872,0.006848859175074342,0.9627334201,3.51172E-4,0.001873958377339262
0.81,0.8208407342,9.80897E-5,9.90402443454175E-4,0.9462463,0.0113991418,0.010676676355495655,0.9415216112,0.0046439294,0.006814638214901801,0.9642155153,3.147824E-4,0.0017742108104732088
0.82,0.8282500029,8.36632E-5,9.146758988844081E-4,0.9465437526,0.0113182169,0.010638710871153517,0.9423000014,0.0046114416,0.006790759604050198,0.9655499995,2.798159E-4,0.0016727698586476265
0.83,0.8347452104,1.292626E-4,0.0011369371134763789,0.946816678,0.0112926893,0.010626706592354943,0.9432230315,0.0045207413,0.0067236458116114355,0.9667902011,2.525374E-4,0.0015891425360866785
0.84,0.8412095726,1.341631E-4,0.00115828796074206,0.9468846726,0.0112059356,0.010585809180218581,0.9437763745,0.0044572816,0.006676287591169212,0.9680731392,2.252302E-4,0.0015007671371668559
0.85,0.8478260815,1.31868E-4,0.0011483379293570337,0.9470389786,0.0110371799,0.010505798351386724,0.944347823,0.0043774179,0.006616205785795965,0.969167915,2.076975E-4,0.0014411713985504986
0.86,0.8534136474,1.456965E-4,0.0012070480520675222,0.9472530118,0.0109249726,0.01045225937297769,0.9448674706,0.0042884356,0.0065486148153636285,0.9705622464,1.842704E-4,0.001357462338335764
0.87,0.860467124,1.985612E-4,0.0014091174542954182,0.9472664341,0.0106672639,0.01032824472018358,0.9451124623,0.004221106,0.006497003924887224,0.9717820072,1.627665E-4,0.0012757997491769622
0.88,0.8662605464,1.73534E-4,0.001317323043144695,0.9471508896,0.0104979459,0.010245948418765341,0.9453889388,0.0042186673,0.006495126865581611,0.9733364582,1.32541E-4,0.0011512645221668214
0.89,0.8732106328,1.649559E-4,0.0012843515873778488,0.9468916154,0.0102606608,0.010129491991210614,0.9458077729,0.0041383257,0.006432981967952342,0.9744069552,1.110433E-4,0.001053770847955095
0.9,0.8798650146,1.441888E-4,0.0012007864089837127,0.9463554707,0.0099311574,0.009965519253907444,0.9456693098,0.004028756,0.006347248222655232,0.9756018114,9.50053E-5,9.747066225280302E-4
0.91,0.8834999919,1.534027E-4,0.0012385584362475594,0.9461875001,0.0095055041,0.009749617479675805,0.9449499983,0.0041070679,0.006408640963574102,0.9770125026,7.18717E-5,8.477717853290471E-4
0.92,0.8876230717,1.922988E-4,0.0013867184285210896,0.9456540072,0.0090436359,0.009509803310268829,0.9439240497,0.0041334157,0.006429164564700456,0.9782981718,5.42397E-5,7.364760688576378E-4
0.93,0.8889245689,2.397828E-4,0.0015484921698219853,0.9452969489,0.0086342573,0.00929207043666803,0.9422953442,0.0039108819,0.006253704422180505,0.9795024115,4.29335E-5,6.552365984894311E-4
0.94,0.8882022619,2.829255E-4,0.0016820389412852486,0.9442883989,0.0083767988,0.009152485345522274,0.9402996367,0.0037050271,0.006086893378399198,0.9810299671,4.79379E-5,6.923720098328644E-4
0.95,0.8910112381,3.010282E-4,0.0017350164264352081,0.9423595518,0.0083603747,0.009143508462291703,0.9382696629,0.0033993726,0.005830413878962625,0.982022475,5.15189E-5,7.177666751807302E-4
0.96,0.8946629465,3.055344E-4,0.001747954232810459,0.939494392,0.0084013695,0.009165898482963904,0.934185406,0.0032371843,0.005689625910374073,0.9822471952,7.33059E-5,8.561886474370003E-4
0.97,0.8985018969,4.191076E-4,0.0020472117623733994,0.9343820331,0.0081720233,0.009039924391276731,0.9288015121,0.0028872364,0.005373301033815247,0.9825093675,7.2278E-5,8.50164689927781E-4
0.98,0.9000000238,3.492823E-4,0.00186890957512663,0.9261797872,0.0072190282,0.008496486450292261,0.9173595661,0.0027425469,0.00523693316741774,0.9824157345,1.247514E-4,0.001116921662427585
0.99,0.8966292381,3.871563E-4,0.0019676287759635962,0.9019101238,0.0072377742,0.008507510916831081,0.8915730464,0.0037092942,0.00609039752397165,0.9794382071,2.857892E-4,0.0016905300943786832
1.0,0.5,0.2777777778,0.052704627671581177,0.82,0.1490909091,0.03861229196771412,0.82,0.1490909091,0.03861229196771412,0.86,0.1216161616,0.03487350879966052

==> tables/acc_rej_sample_epistemic_entropy_CoraML.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.7207616031,1.292287E-4,0.0011367880189375678,0.8079290569,2.142139E-4,0.0014636047963845977,0.8083255088,2.131271E-4,0.0014598873244192512,0.821126762,1.925572E-4,0.0013876498117320521
0.02,0.7258166432,1.299874E-4,0.001140120169104994,0.8117228687,2.16743E-4,0.0014722194129952234,0.8123551083,2.056729E-4,0.0014341300498908738,0.8250421488,1.823881E-4,0.0013505113846243577
0.03,0.7305111825,1.245322E-4,0.0011159399625427883,0.8152449435,2.120592E-4,0.0014562252573005318,0.8162673044,2.106438E-4,0.001451357295775234,0.8287965935,1.795988E-4,0.0013401447682993058
0.04,0.7352339983,1.190757E-4,0.0010912181266822872,0.8185906416,2.196E-4,0.0014818906842274163,0.8195212448,2.087935E-4,0.0014449688577959042,0.8323345858,1.771578E-4,0.001331006386160487
0.05,0.7394565225,9.75505E-5,9.87676566493303E-4,0.8222010869,2.272571E-4,0.0015075048921977003,0.8226739156,2.083279E-4,0.0014433568512325703,0.8358641279,1.784833E-4,0.001335976421947633
0.06,0.744615382,9.66604E-5,9.831602107489908E-4,0.8258516538,2.378718E-4,0.0015423093074996338,0.826142863,2.118893E-4,0.0014556417828573073,0.8394670361,1.769722E-4,0.0013303089866643764
0.07,0.7493059337,9.94265E-5,9.97128376890358E-4,0.8292393035,2.386511E-4,0.0015448336480022695,0.8293559033,2.196153E-4,0.0014819423065693211,0.8426984912,1.820492E-4,0.0013492560913332947
0.08,0.7539842784,9.44167E-5,9.716825613336899E-4,0.8327665573,2.443596E-4,0.001563200562947698,0.8324691373,2.208776E-4,0.0014861951419648768,0.8457687998,1.888161E-4,0.0013741037078765198
0.09,0.7572077215,9.10322E-5,9.541079603483036E-4,0.8362656081,2.588791E-4,0.0016089720320751383,0.8356753671,2.251917E-4,0.0015006388639509506,0.849052211,1.985781E-4,0.001409177419631751
0.1,0.7597819865,9.09977E-5,9.539271460651489E-4,0.8393918532,2.672624E-4,0.0016348161976197815,0.8385484809,2.319012E-4,0.0015228302597466337,0.8520022953,2.0842E-4,0.0014436758638974331
0.11,0.7605568469,8.81361E-5,9.388082871385403E-4,0.8425348008,2.810473E-4,0.0016764465395591951,0.8413863093,2.319178E-4,0.0015228847625477116,0.8548375875,2.13316E-4,0.0014605341488647227
0.12,0.7612089217,1.008281E-4,0.001004131963439069,0.8454929578,2.829706E-4,0.0016821729994266346,0.8441607988,2.396898E-4,0.0015481918485769131,0.8577875596,2.205404E-4,0.0014850602681372902
0.13,0.7617210746,9.94989E-5,9.974913533459826E-4,0.8487359035,2.921787E-4,0.0017093235504140227,0.8470148367,2.472761E-4,0.001572501510333138,0.8602017784,2.319833E-4,0.0015230997997504956
0.14,0.7619219184,1.023005E-4,0.001011437096412822,0.8517057073,3.038954E-4,0.0017432595905372212,0.849837836,2.361884E-4,0.0015368422170151364,0.8624924946,2.339322E-4,0.0015294842267901947
0.15,0.7637910128,9.87375E-5,9.936674494014585E-4,0.8543863916,3.111663E-4,0.0017639906462337037,0.8523936814,2.367135E-4,0.0015385496417080601,0.8647812891,2.430168E-4,0.0015588996119057826
0.16,0.7657037616,1.147405E-4,0.0010711699211609705,0.8569637364,3.127771E-4,0.0017685505364563377,0.8548985815,2.370297E-4,0.001539576889927879,0.8666687149,2.411094E-4,0.001552769783322692
0.17,0.7654636025,1.207683E-4,0.0010989463135203648,0.8598942143,3.118045E-4,0.001765798686147433,0.8574113256,2.360067E-4,0.0015362509560615414,0.8687865567,2.397304E-4,0.0015483229637255917
0.18,0.765994966,1.28324E-4,0.0011328018361567041,0.862588172,3.169223E-4,0.001780231164764846,0.8598929656,2.390639E-4,0.0015461691369316618,0.8708060473,2.382001E-4,0.0015433732536233743
0.19,0.7673040211,1.303898E-4,0.0011418835317141586,0.8652581257,3.183407E-4,0.0017842104696475694,0.8620968771,2.454649E-4,0.0015667319489944666,0.872568512,2.370302E-4,0.001539578513749786
0.2,0.767850244,1.505191E-4,0.0012268622579572656,0.8679922312,3.273415E-4,0.0018092581352587584,0.8643576276,2.404294E-4,0.0015505786016839006,0.8742930704,2.349331E-4,0.0015327527524033352
0.21,0.7696078479,1.67101E-4,0.001292675519997188,0.870542478,3.351059E-4,0.0018305897956669595,0.8664901894,2.376265E-4,0.0015415138663015652,0.8757058728,2.285666E-4,0.0015118419229535871
0.22,0.7707478464,1.505932E-4,0.0012271642106906474,0.8727200502,3.392385E-4,0.0018418428271706575,0.8686101931,2.34903E-4,0.0015326545599057865,0.8771939099,2.283364E-4,0.0015110804081848192
0.23,0.7720992625,1.507218E-4,0.001227688071132077,0.874842388,3.431754E-4,0.001852499392712451,0.8707176429,2.408898E-4,0.0015520624987415937,0.8787189823,2.26522E-4,0.0015050647826588728
0.24,0.7743885815,1.499868E-4,0.0012246909814316426,0.8772282606,3.417072E-4,0.0018485323908441528,0.8727309799,2.417792E-4,0.0015549250785809586,0.8802921182,2.267317E-4,0.0015057612692588424
0.25,0.7759641826,1.803503E-4,0.001342945642980385,0.8794696969,3.448844E-4,0.001857106351289554,0.874814052,2.499386E-4,0.0015809446543127307,0.8819834727,2.250507E-4,0.0015001689904807392
0.26,0.7775296628,2.00504E-4,0.0014159943502712149,0.8815771091,3.444691E-4,0.0018559878771155808,0.8769504559,2.548514E-4,0.0015964065898135097,0.883551985,2.195294E-4,0.0014816524558748587
0.27,0.7790664732,1.681839E-4,0.001296857355301654,0.8834299874,3.469032E-4,0.0018625337580833266,0.8789038193,2.518421E-4,0.0015869533704554774,0.8852192366,2.164645E-4,0.0014712732580999357
0.28,0.7805595398,1.617518E-4,0.0012718168107082087,0.885308466,3.499555E-4,0.0018707097583537645,0.8810043049,2.521388E-4,0.0015878879053635997,0.8868436152,2.051417E-4,0.0014322768587113315
0.29,0.7804363668,1.556744E-4,0.0012476954756670394,0.8870618206,3.536566E-4,0.0018805759755989651,0.8830472732,2.508783E-4,0.0015839138234133826,0.8880436337,2.011713E-4,0.0014183486877351423
0.3,0.7827433705,1.566534E-4,0.0012516125598602788,0.8891887903,3.528074E-4,0.0018783167996906166,0.8849336267,2.604275E-4,0.0016137766264263465,0.8895206511,2.00266E-4,0.00141515370189955
0.31,0.783907187,2.028194E-4,0.0014241467621000303,0.8911976063,3.500474E-4,0.0018709553709268427,0.8869461066,2.510959E-4,0.0015846005805880547,0.8912050891,1.870508E-4,0.001367665163700531
0.32,0.7842824519,1.892906E-4,0.0013758292045163165,0.8928929383,3.502422E-4,0.0018714758881695484,0.8888306761,2.47342E-4,0.0015727110351237445,0.8927031094,1.713624E-4,0.0013090546207091588
0.33,0.7845146418,1.82817E-4,0.0013520983692024778,0.8947688746,3.420245E-4,0.0018493904401180406,0.8905161798,2.450292E-4,0.001565340857449265,0.8944452989,1.621326E-4,0.0012733130015828787
0.34,0.7850547791,1.436845E-4,0.001198684695822884,0.8968701088,3.372149E-4,0.001836341199232866,0.892386542,2.482135E-4,0.001575479292152074,0.8961971831,1.639533E-4,0.0012804425016376174
0.35,0.7849880874,1.427267E-4,0.001194682803090427,0.8985067499,3.305389E-4,0.0018180728808273887,0.8940428919,2.448972E-4,0.0015649191672415545,0.897942813,1.587466E-4,0.001259946824274739
0.36,0.7852419376,1.284906E-4,0.0011335369424945972,0.9006451613,3.363634E-4,0.0018340212648712663,0.8955564463,2.375144E-4,0.0015411502198033778,0.8999354786,1.563594E-4,0.0012504375234292995
0.37,0.785409832,1.373286E-4,0.001171872859998046,0.9027540976,3.217817E-4,0.001793827472194581,0.8972295111,2.373883E-4,0.001540741055466492,0.9016803288,1.572345E-4,0.0012539318163281446
0.38,0.7849292278,1.700946E-4,0.0013042032050259653,0.9047377175,3.188159E-4,0.001785541654512714,0.8987094086,2.291266E-4,0.0015136928354193924,0.903547042,1.547464E-4,0.00124397106075664
0.39,0.7869602084,1.70352E-4,0.0013051896413931578,0.9070787466,3.094642E-4,0.0017591594583777788,0.9004741722,2.300155E-4,0.00151662618993607,0.9056308222,1.529153E-4,0.0012365892608299652
0.4,0.7888124049,1.810701E-4,0.0013456229040856877,0.9089759052,3.014922E-4,0.0017363530746941993,0.9022977597,2.29984E-4,0.0015165223374550075,0.9075645441,1.532248E-4,0.0012378400542881138
0.41,0.792125982,1.617954E-4,0.0012719882074925066,0.9107524049,2.969805E-4,0.0017233122177945585,0.903928259,2.315119E-4,0.001521551510794163,0.9097112846,1.555608E-4,0.0012472401532984737
0.42,0.7942119241,1.387557E-4,0.0011779460938430076,0.9125111288,2.920483E-4,0.0017089420704049626,0.9056634003,2.26666E-4,0.0015055430913793202,0.9117898446,1.543561E-4,0.0012424013039271974
0.43,0.7965579689,1.258418E-4,0.0011217923158945242,0.9144202894,2.877851E-4,0.0016964230014946155,0.9070471042,2.327111E-4,0.0015254871353112094,0.9138768095,1.480435E-4,0.001216731276823276
0.44,0.8002765059,1.387538E-4,0.0011779380289302151,0.91612903,2.92573E-4,0.0017104765417859434,0.9088755774,2.309429E-4,0.001519680558538537,0.9156313384,1.515191E-4,0.0012309309485101104
0.45,0.8040375531,1.301035E-4,0.001140629212320989,0.9182722998,2.889334E-4,0.0016998041063604947,0.9105539906,2.338912E-4,0.0015293501888056901,0.9176431924,1.546072E-4,0.0012434114363315146
0.46,0.8075525939,1.706199E-4,0.0013062155258608743,0.9199617594,2.812858E-4,0.00167715771470664,0.9123518163,2.26037E-4,0.0015034526929704173,0.9194933069,1.554006E-4,0.0012465977699322264
0.47,0.810321331,2.395141E-4,0.001547624308415967,0.9216845191,2.780025E-4,0.001667340697038251,0.9140116853,2.225033E-4,0.0014916544506017471,0.9213339818,1.569515E-4,0.0012528028575957192
0.48,0.812313807,2.739295E-4,0.0016550815689868582,0.9234657431,2.764844E-4,0.001662782006157151,0.9156504512,2.231842E-4,0.0014939350722169957,0.9231578976,1.590539E-4,0.0012611657305842082
0.49,0.8133603156,2.89848E-4,0.001702492290731444,0.9250303715,2.749277E-4,0.0016580943881456206,0.9174898797,2.16798E-4,0.0014724061939560022,0.9246862406,1.591524E-4,0.0012615561818642878
0.5,0.8145661175,3.04332E-4,0.0017445113929120668,0.9270971084,2.733617E-4,0.0016533653558726818,0.9192561978,2.125301E-4,0.001457841212203853,0.9265495867,1.670341E-4,0.001292416728458743
0.51,0.8153846145,3.081404E-4,0.001755392833527584,0.9288935709,2.709857E-4,0.0016461643295855976,0.9208640665,2.151985E-4,0.0014669645530823163,0.9282086414,1.636989E-4,0.0012794487094057348
0.52,0.8177419364,2.898857E-4,0.001702603007162856,0.9305268836,2.634482E-4,0.0016231087455866905,0.9228817266,2.155929E-4,0.0014683082101520784,0.9296236616,1.661514E-4,0.001288997284713975
0.53,0.8193406582,3.169771E-4,0.0017803850707080195,0.9324505395,2.587267E-4,0.0016084983680439344,0.9246593302,2.162261E-4,0.0014704628523019546,0.9312087822,1.688666E-4,0.0012994868217877395
0.54,0.8193041563,3.196672E-4,0.001787923935742234,0.933872053,2.548197E-4,0.0015963073012424645,0.9262177324,2.261392E-4,0.0015037925388829403,0.9325476986,1.708141E-4,0.0013069586833561343
0.55,0.8211009145,3.398864E-4,0.0018436008244736711,0.9352064198,2.530221E-4,0.001590666841296442,0.927740826,2.212465E-4,0.0014874357128965272,0.9340481657,1.770635E-4,0.0013306520957786074
0.56,0.8230046928,3.868894E-4,0.0019669504315055833,0.9370305157,2.472535E-4,0.0015724296486647664,0.9292840356,2.10295E-4,0.001450155164111758,0.9353990614,1.850961E-4,0.0013605002756339301
0.57,0.8258103311,4.148754E-4,0.0020368490371159074,0.9387515056,2.490132E-4,0.0015780152090521815,0.9306482595,2.120054E-4,0.0014560405214141534,0.9368307322,1.858878E-4,0.0013634067624887299
0.58,0.8297297359,3.864262E-4,0.0019657726216426963,0.9403439802,2.468198E-4,0.0015710499673785045,0.9324447149,2.14598E-4,0.0014649163798661,0.9381081074,1.925021E-4,0.0013874512604052079
0.59,0.8314861655,3.49247E-4,0.001868815132644211,0.9418639666,2.390111E-4,0.0015459983829228282,0.9342443168,2.174316E-4,0.0014745562044221983,0.9393828571,1.865522E-4,0.0013658411327822867
0.6,0.8323870957,3.198338E-4,0.0017883897785438163,0.9434838641,2.391445E-4,0.0015464297591549383,0.9357677418,2.170659E-4,0.0014733156484609807,0.940787093,1.843159E-4,0.0013576299201181448
0.61,0.8314814746,3.449575E-4,0.0018573031524228888,0.9450132293,2.404386E-4,0.0015506082677452743,0.9372883582,2.205327E-4,0.0014850343430372242,0.9417989397,1.900602E-4,0.0013786232262659728
0.62,0.8339673877,3.785642E-4,0.0019456726343349746,0.9469565225,2.365902E-4,0.0015381488874618087,0.9392255443,2.062305E-4,0.0014360727697439292,0.9429483718,1.835796E-4,0.0013549154955199236
0.63,0.8359832644,3.977697E-4,0.0019944164560091256,0.9484379345,2.294323E-4,0.0015147022809780147,0.9412133884,2.089948E-4,0.0014456652447921684,0.9442259455,1.737896E-4,0.001318292835450455
0.64,0.8387374461,4.06287E-4,0.0020156562206884387,0.9501004303,2.24912E-4,0.001499706637979575,0.9432855064,2.13679E-4,0.0014617763166777605,0.9450789088,1.714553E-4,0.0013094094088557636
0.65,0.8412979364,3.781341E-4,0.0019445670469284417,0.9515781713,2.222017E-4,0.0014906431497846827,0.9450294942,1.974943E-4,0.0014053266524192871,0.9459144539,1.727166E-4,0.001314216877079274
0.66,0.8433990955,3.232928E-4,0.001798034482427965,0.9530955952,2.200361E-4,0.001483361385502535,0.9467981744,1.913214E-4,0.001383189791749491,0.9469347441,1.706038E-4,0.0013061538959862273
0.67,0.8456964076,3.27738E-4,0.0018103535566292017,0.954600938,2.024302E-4,0.001422779673737294,0.9485446,1.748121E-4,0.0013221652695484026,0.9476056319,1.604739E-4,0.0012667829332604697
0.68,0.8472580731,4.012316E-4,0.0020030766335814515,0.9554516077,2.039532E-4,0.0014281218435413696,0.9500645047,1.675399E-4,0.0012943720485239165,0.9483548307,1.572424E-4,0.0012539633168478256
0.69,0.8484192967,3.909486E-4,0.0019772420185703112,0.9565390891,2.082995E-4,0.001443258466110627,0.9516139609,1.652557E-4,0.0012855181834575504,0.9487853456,1.563012E-4,0.0012502047832255322
0.7,0.8483648837,4.361016E-4,0.0020883045754870144,0.9576247841,1.992175E-4,0.0014114442957481532,0.9528743547,1.642668E-4,0.0012816661031641587,0.9496729773,1.524973E-4,0.0012348979714940016
0.71,0.8503558755,4.513124E-4,0.002124411447907396,0.9590035599,1.838218E-4,0.0013558089835961407,0.9541459048,1.650767E-4,0.001284821777524027,0.9503024918,1.494316E-4,0.0012224221856625475
0.72,0.8523020208,5.191357E-4,0.002278454958957934,0.9601841599,1.712077E-4,0.0013084636028564188,0.9553591168,1.663662E-4,0.001289830221385745,0.9508471453,1.505784E-4,0.001227103907580772
0.73,0.8548757195,5.422541E-4,0.002328635007896257,0.9611663496,1.673374E-4,0.0012935895794261795,0.9567112797,1.594956E-4,0.0012629156741445567,0.9513001895,1.401402E-4,0.0011838082615018364
0.74,0.8579365075,4.787103E-4,0.00218794492618073,0.9622619051,1.561167E-4,0.0012494666862305694,0.9583730137,1.582642E-4,0.0012580310012078398,0.9515872985,1.367129E-4,0.0011692429174470118
0.75,0.859710741,4.76639E-4,0.002183206357630904,0.963037194,1.485808E-4,0.0012189372420268402,0.9593801677,1.581815E-4,0.0012577022700146485,0.9519421524,1.378635E-4,0.0011741528861268452
0.76,0.8615053773,5.058517E-4,0.0022491147147266632,0.9638924724,1.330729E-4,0.001153572277752894,0.9607311732,1.505746E-4,0.0012270884238717273,0.9520645064,1.445645E-4,0.0012023497827171592
0.77,0.8641255617,5.431665E-4,0.002330593272109057,0.964843049,1.249072E-4,0.0011176188974780267,0.9616143495,1.464788E-4,0.0012102842641297125,0.9521076262,1.504641E-4,0.0012266380884352157
0.78,0.8654929578,5.155871E-4,0.0022706543109861526,0.9660093945,1.14491E-4,0.0010700046728869925,0.9621596253,1.437461E-4,0.0011989416165935688,0.9525352091,1.680475E-4,0.001296331361959588
0.79,0.8702702761,4.102383E-4,0.002025434027560513,0.966314491,1.063823E-4,0.00103141795601977,0.9629729682,1.44306E-4,0.0012012743233749733,0.9528009796,1.60775E-4,0.0012679708198535169
0.8,0.8773195863,3.530897E-4,0.0018790681201063468,0.9670876312,1.141792E-4,0.0010685466765658859,0.9637886661,1.346463E-4,0.0011603719231349922,0.9536340249,1.718341E-4,0.0013108550644522071
0.81,0.8807065248,3.650262E-4,0.0019105658847577071,0.9674728268,1.050878E-4,0.0010251234072052007,0.9648369551,1.378118E-4,0.0011739327067596336,0.9542391312,1.798646E-4,0.001341136085563281
0.82,0.8816618919,3.19373E-4,0.0017871010044202874,0.9675644648,1.125996E-4,0.0010611295868083218,0.9653008538,1.303492E-4,0.0011417057414237698,0.9551289344,1.780053E-4,0.0013341862688545404
0.83,0.8836363554,2.289558E-4,0.0015131285470838228,0.9683939421,1.041186E-4,0.0010203852213747512,0.9663939387,1.289472E-4,0.0011355492063314563,0.9563636309,1.727097E-4,0.0013141906254421389
0.84,0.8835483789,2.39218E-4,0.0015466673850573045,0.9693225819,1.022707E-4,0.0010112897705405707,0.9675806445,1.306249E-4,0.001142912507587523,0.9576774126,1.758018E-4,0.0013259027113630925
0.85,0.8855670154,2.940448E-4,0.001714773454424811,0.9697250831,1.118147E-4,0.001057424701810961,0.9686597884,1.355724E-4,0.0011643556157806773,0.9589347059,1.737656E-4,0.0013182018054911015
0.86,0.8875000119,2.52908E-4,0.0015903081462408473,0.9703676438,1.132702E-4,0.0010642847363370386,0.9690441144,1.464086E-4,0.0012099942148622034,0.9602941161,1.875915E-4,0.0013696404637714235
0.87,0.8884920537,4.424919E-4,0.0021035491437092694,0.9714682472,1.128363E-4,0.001062244322178283,0.969523806,1.253019E-4,0.0011193833123644464,0.9615079314,1.802161E-4,0.0013424459020757596
0.88,0.8901287556,2.832575E-4,0.0016830255494198535,0.9715450615,1.185779E-4,0.0010889348006193943,0.9702145869,1.316635E-4,0.001147447166539706,0.9640772486,1.546735E-4,0.001243678012992109
0.89,0.8943661988,3.783786E-4,0.0019451956199827308,0.9718309873,1.273508E-4,0.0011284981169678574,0.9706103283,1.365325E-4,0.0011684712234368462,0.9666197175,1.42889E-4,0.0011953618698954723
0.9,0.8948453724,5.207782E-4,0.0022820565286600595,0.9723711479,1.371565E-4,0.0011711383351252747,0.9709278482,1.570171E-4,0.0012530646431848599,0.9682989836,1.290271E-4,0.0011359009639929003
0.91,0.8977142811,5.039455E-4,0.0022448730476354335,0.9729142898,1.362985E-4,0.0011674694856826024,0.971714288,1.704391E-4,0.0013055232667401986,0.9698857188,1.50966E-4,0.0012286822209180044
0.92,0.8929032147,8.805645E-4,0.002967430706857365,0.9729677415,1.754867E-4,0.0013247139313829232,0.9725161302,2.040134E-4,0.0014283325943210846,0.9712258077,1.533927E-4,0.0012385180660773585
0.93,0.8845588267,9.617693E-4,0.0031012405582282712,0.9727941138,2.321001E-4,0.0015234831800843749,0.9726470518,2.633163E-4,0.00162270237566844,0.9716176409,2.403138E-4,0.0015502057927901057
0.94,0.8794871867,0.0013871639,0.00372446492801315,0.9737606853,2.748723E-4,0.0016579273204818117,0.973418805,2.935262E-4,0.0017132606339958904,0.9715384632,3.055686E-4,0.0017480520587213643
0.95,0.8793814361,0.0025519305,0.005051663587373965,0.974020617,3.746252E-4,0.0019355237017406944,0.9753608233,3.196918E-4,0.001787992729291705,0.9706185549,4.47401E-4,0.0021151855710551735
0.96,0.8910256326,0.0025294031,0.005029317150468839,0.9734615242,4.92283E-4,0.0022187451408397494,0.9752563959,3.727445E-4,0.0019306592138438104,0.9707692188,5.946381E-4,0.002438520248019278
0.97,0.8864406824,0.0035781549,0.005981768049665583,0.972203384,6.820283E-4,0.0026115671540284007,0.9747457534,5.019744E-4,0.0022404785203165864,0.9674576241,9.034904E-4,0.0030058117040160717
0.98,0.9025641084,0.0020162172,0.00449023072903832,0.971282053,9.467454E-4,0.003076922813461527,0.9720512837,9.442883E-4,0.0030729274316195626,0.963846156,0.0015021349,0.0038757385102713006
0.99,0.9399999917,0.0021111109,0.004594682687629256,0.9684999967,0.0019017676,0.004360926048444298,0.9709999961,0.0018777779,0.004333333474358972,0.955999999,0.0033979793,0.005829218901362343
1.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.93,0.0657575758,0.02564324000589629,0.87,0.1142424242,0.033799766892687294

==> tables/acc_rej_sample_epistemic_entropy_Photos.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.7689683259,5.76348E-5,7.591758689526425E-4,0.8542676181,0.0069559752,0.008340248917148695,0.8585679266,0.0074491459,0.008630843469789033,0.9135709929,3.50074E-5,5.916705164194005E-4
0.02,0.776227814,5.86714E-5,7.659725843657852E-4,0.8568118039,0.0069732496,0.008350598541422045,0.8612628964,0.0074987163,0.008659512861587539,0.9154746157,4.09696E-5,6.400749956059836E-4
0.03,0.7780442059,5.55733E-5,7.454750163486366E-4,0.8591034207,0.006987417,0.008359077102168636,0.8636426198,0.0075345744,0.00868019262459077,0.9176355302,4.63656E-5,6.809229031248692E-4
0.04,0.7779228926,5.62686E-5,7.501239897510278E-4,0.8613482213,0.0069935025,0.008362716364913975,0.8659658709,0.0075700149,0.008700583256311038,0.9198272568,5.2283E-5,7.230698444825369E-4
0.05,0.7780498207,5.32369E-5,7.296362107242211E-4,0.8636810732,0.0070186361,0.008377730062493061,0.8682925266,0.0075968612,0.008715997475906014,0.9221183705,5.92044E-5,7.694439550740522E-4
0.06,0.7779259861,5.33937E-5,7.307099287679072E-4,0.8659294337,0.0070678629,0.008407058284560658,0.8706518945,0.0076104597,0.008723794873792025,0.9241759896,6.67483E-5,8.16996328021124E-4
0.07,0.7778599381,4.91836E-5,7.01310202406895E-4,0.8681774703,0.0071055875,0.008429464692375193,0.872866464,0.0076062329,0.008721371967758284,0.9263440615,7.2136E-5,8.493291470331158E-4
0.08,0.7781490445,4.25127E-5,6.520176377982423E-4,0.8705979314,0.0071452112,0.008452935111545575,0.8749571311,0.0075998235,0.008717696656801038,0.9283886588,7.56227E-5,8.696131323755409E-4
0.09,0.7785555542,4.60165E-5,6.783546270204104E-4,0.872831108,0.0071861832,0.00847713583706195,0.8770666671,0.0076083201,0.008722568486403532,0.930331111,8.0188E-5,8.95477526239492E-4
0.1,0.7793033719,4.47469E-5,6.689312371238168E-4,0.8752134836,0.00721303,0.008492955904748358,0.879116855,0.0075890597,0.00871152093494586,0.9322988772,8.48356E-5,9.210624300230685E-4
0.11,0.7798227727,4.67419E-5,6.836804809265802E-4,0.8775823653,0.0072396705,0.008508625329628754,0.8811656421,0.0075770083,0.00870460125450902,0.9343171996,8.75773E-5,9.358274413587155E-4
0.12,0.780096525,3.99318E-5,6.319161336759808E-4,0.8799908045,0.0072289044,0.008502296395680405,0.883265914,0.0075620136,0.00869598390062907,0.9360629743,9.06031E-5,9.518566068479013E-4
0.13,0.7795444012,4.17399E-5,6.460642382921377E-4,0.8823221761,0.0072044458,0.008487900682736573,0.8852603421,0.007543763,0.008685483866774493,0.9378033465,9.30397E-5,9.645708890485966E-4
0.14,0.7790686786,4.081E-5,6.388270501473775E-4,0.8848236099,0.007198948,0.008484661454648618,0.8872883359,0.0075316309,0.008678496932072972,0.9395649111,9.54454E-5,9.769616164415058E-4
0.15,0.7789911926,3.76314E-5,6.134443740063153E-4,0.8871567944,0.0071832648,0.008475414326155388,0.889293361,0.0075136636,0.008668139131324554,0.9411396641,9.62286E-5,9.80961772955501E-4
0.16,0.7784974694,3.79761E-5,6.162475152079722E-4,0.8897110558,0.007154607,0.008458491000172548,0.89134361,0.0074892168,0.008654026115051883,0.942819649,9.55417E-5,9.774543467599907E-4
0.17,0.7781189084,3.45178E-5,5.875185103466953E-4,0.8921003908,0.0071054227,0.008429366939456368,0.8932456154,0.007478544,0.008647857538142035,0.9443591595,9.44243E-5,9.717216679687656E-4
0.18,0.7775092423,3.38111E-5,5.814731292157876E-4,0.8945450038,0.0070563716,0.00840022118756405,0.8951171386,0.0074525035,0.00863278836761333,0.945755856,9.30854E-5,9.648077528710059E-4
0.19,0.7768289626,2.63757E-5,5.135727796525046E-4,0.8970586756,0.0069958846,0.00836414048184271,0.8969862676,0.0074213133,0.008614704463880348,0.9472284645,9.12129E-5,9.55054448709601E-4
0.2,0.7760363936,2.70501E-5,5.200971063176568E-4,0.8995626876,0.0069301994,0.008324781919065508,0.8989054593,0.0074115516,0.008609036879930297,0.9486071825,9.1042E-5,9.541593158377693E-4
0.21,0.7749871969,2.88023E-5,5.366777431569153E-4,0.9020711732,0.0068704114,0.00828879448412132,0.9009062982,0.0073783637,0.008589740217259192,0.9499795175,9.02021E-5,9.497478612768759E-4
0.22,0.7743323803,3.19103E-5,5.648920250808998E-4,0.9045216495,0.0068156166,0.008255674775571044,0.9027326933,0.0073607059,0.008579455635411841,0.9512289363,8.86411E-5,9.414940254722809E-4
0.23,0.7731284499,3.31503E-5,5.757629720640257E-4,0.9069634891,0.0067653789,0.008225192338176658,0.9047149974,0.0073352566,0.008564611257961449,0.9524271053,8.75056E-5,9.354442794736626E-4
0.24,0.7719265521,3.46719E-5,5.888284979516532E-4,0.9092788717,0.0067097246,0.008191290862861604,0.906607241,0.0073181941,0.008554644411078697,0.9536003196,8.59069E-5,9.268597520660825E-4
0.25,0.7703074515,3.36026E-5,5.796774965444148E-4,0.9116343045,0.0066330664,0.008144363940787519,0.9087594369,0.007298628,0.008543200805318812,0.9547276145,8.65746E-5,9.304547275391748E-4
0.26,0.7688166082,3.51127E-5,5.925597016335147E-4,0.9140120268,0.0065475774,0.008091710202423219,0.9105411321,0.0072676615,0.00852505806431839,0.9558677244,8.65561E-5,9.303553084709089E-4
0.27,0.7672853291,3.5919E-5,5.993246198847499E-4,0.9161385027,0.0064766842,0.008047784912632793,0.9123711902,0.0072225372,0.008498551170640793,0.9569002753,8.59991E-5,9.273569970620807E-4
0.28,0.7658988833,3.76145E-5,6.133066117367397E-4,0.9183595502,0.0064146506,0.008009151390752955,0.9143595481,0.0072199146,0.008497008061665,0.9580561799,8.5779E-5,9.261695309175314E-4
0.29,0.7641412735,4.42286E-5,6.650458630801337E-4,0.9204699507,0.0063252775,0.007953161321135138,0.9162546277,0.0071848365,0.008476341486750047,0.9591170597,8.36743E-5,9.147365741020746E-4
0.3,0.7622363567,3.85588E-5,6.209573254258298E-4,0.922568621,0.0062339522,0.007895538107057681,0.9180468065,0.0071666417,0.008465601986864253,0.9600548953,8.40635E-5,9.168614944472257E-4
0.31,0.7601992905,3.89175E-5,6.238389215174058E-4,0.9245896816,0.0061496625,0.007841978385586127,0.9199618995,0.0071167254,0.008436068634144698,0.9608675241,8.06164E-5,8.978663597663073E-4
0.32,0.7581498981,4.65844E-5,6.825276551173586E-4,0.9265347993,0.0060680597,0.007789775157217312,0.9217340857,0.0070788826,0.008413609570214201,0.9617638278,7.60971E-5,8.723365176352529E-4
0.33,0.7564141154,4.89555E-5,6.996820706578097E-4,0.9285239989,0.0059919425,0.007740763851197115,0.9233836433,0.0070602155,0.008402508851527619,0.9626773351,7.34817E-5,8.572146755626621E-4
0.34,0.7546262205,5.17182E-5,7.19153669252963E-4,0.9303400734,0.0058965313,0.007678887484525346,0.9250428918,0.0070180305,0.008377368620276895,0.9635355389,7.18297E-5,8.475240409569513E-4
0.35,0.752146858,5.03871E-5,7.098387140752468E-4,0.9321064112,0.0057934853,0.007611494794059837,0.926720598,0.006978814,0.008353929614259388,0.964418174,6.82179E-5,8.259412812058735E-4
0.36,0.7498262227,5.20614E-5,7.215358618946116E-4,0.9340063187,0.0056960381,0.007547210146802592,0.9283823079,0.0069028997,0.008308369093871552,0.9652669793,6.47819E-5,8.048720395193263E-4
0.37,0.7478972852,4.55071E-5,6.745895048101475E-4,0.9358555359,0.0056120477,0.007491360156874051,0.9299165335,0.0068619748,0.008283703760999666,0.966099515,6.1475E-5,7.840599466877517E-4
0.38,0.7453033268,4.31532E-5,6.569109528695651E-4,0.9374624908,0.0055185329,0.007428682857680761,0.9313502935,0.0068064333,0.00825011109016115,0.9669602078,5.92853E-5,7.699694799146263E-4
0.39,0.7427055776,4.42918E-5,6.655208486591535E-4,0.939197613,0.0053853076,0.007338465507175189,0.932954244,0.006756993,0.008220093065166599,0.9677155167,5.67658E-5,7.534308196510148E-4
0.4,0.7401752651,5.1862E-5,7.201527615721542E-4,0.9409167504,0.0052661004,0.007256790199530368,0.9344253454,0.0067073293,0.008189828630685748,0.9684664649,5.45615E-5,7.386575661292586E-4
0.41,0.737024343,5.95834E-5,7.719028436273571E-4,0.9426054183,0.0051772838,0.007195334460607095,0.9359684613,0.0066486682,0.008153936595289419,0.9692526591,5.31558E-5,7.290802424973536E-4
0.42,0.7343444943,6.29876E-5,7.936472768176049E-4,0.9443131104,0.0050806732,0.007127884118025489,0.937538355,0.0066217089,0.008137388340247749,0.970017435,5.24672E-5,7.243424604425727E-4
0.43,0.7315714777,6.72265E-5,8.199176787946458E-4,0.9459205413,0.0049848815,0.0070603693246175155,0.9389074138,0.0065392924,0.008086589144998031,0.9706988311,4.94935E-5,7.035161689684183E-4
0.44,0.7284940481,7.67119E-5,8.758532982183718E-4,0.9474033934,0.0048861151,0.006990075178422619,0.9404153123,0.0064463977,0.008028946194862687,0.9712964976,4.75069E-5,6.8925249364801E-4
0.45,0.7256250083,8.62665E-5,9.287976098160459E-4,0.9488897049,0.0048097022,0.006935201655323369,0.941908088,0.0063909548,0.007994344751135017,0.9719264698,4.55887E-5,6.751940461822808E-4
0.46,0.7225093603,8.54566E-5,9.244273903341463E-4,0.9503782755,0.0047229703,0.006872386994341922,0.9432621694,0.0063550725,0.007971870859465801,0.9726367033,4.32918E-5,6.579650446642283E-4
0.47,0.7194200635,8.93528E-5,9.452661001009186E-4,0.9519191131,0.0046251045,0.006800812083861751,0.9445822209,0.0063063955,0.007941281697559909,0.9733842039,4.11417E-5,6.414179604594807E-4
0.48,0.7161415756,8.18553E-5,9.04739188937895E-4,0.9530727369,0.0045607612,0.006753340802891559,0.9457681847,0.006236323,0.007897039318630748,0.9740840149,3.91924E-5,6.260383374842151E-4
0.49,0.7129659057,7.93947E-5,8.910370362672922E-4,0.9544091979,0.00445346,0.0066734249077965956,0.9471054721,0.0062257856,0.007890364757094566,0.9749484527,3.70418E-5,6.086197499260109E-4
0.5,0.7093851149,8.09571E-5,8.997616351012084E-4,0.9556189322,0.0044135927,0.006643487563019893,0.9483333343,0.0061665024,0.007852708067921536,0.9755177999,3.56299E-5,5.969078655873116E-4
0.51,0.706108129,7.8445E-5,8.856918199915814E-4,0.9570037162,0.0043264207,0.006577553268503418,0.9495171258,0.0060815107,0.007798404131615647,0.9760957491,3.38999E-5,5.82236206363019E-4
0.52,0.7028222382,8.56123E-5,9.252691500314922E-4,0.9583319303,0.0042240594,0.00649927642126414,0.9505265403,0.0060358391,0.007769066288814892,0.9766891342,3.32689E-5,5.767919902356481E-4
0.53,0.6998278677,8.32852E-5,9.12607253970732E-4,0.9595266816,0.0041946883,0.006476641336371808,0.9518115309,0.0059428294,0.007708974899427291,0.9774096411,3.04865E-5,5.52145814074507E-4
0.54,0.6962637305,8.46705E-5,9.201657459392845E-4,0.9607032973,0.0041116472,0.006412212722609879,0.9529494518,0.0058774649,0.00766646261322652,0.9780791229,2.95779E-5,5.438556793856252E-4
0.55,0.6926292121,7.86186E-5,8.866713032460225E-4,0.9619730332,0.0040288268,0.006347303994610626,0.9540539324,0.0058167284,0.007626747930802486,0.9787640429,2.83747E-5,5.32679077869593E-4
0.56,0.6893841863,8.45459E-5,9.194884447343534E-4,0.9628906256,0.0039933362,0.006319284927901257,0.955220587,0.0057484415,0.007581847729940242,0.9794393367,2.86397E-5,5.351607235214483E-4
0.57,0.6853715956,8.20302E-5,9.057052500675923E-4,0.9640263397,0.0038990899,0.006244269292719525,0.956269995,0.0056792543,0.007536082735745408,0.9801458114,2.85755E-5,5.345605671951496E-4
0.58,0.6826191604,8.94156E-5,9.455982233485848E-4,0.965238325,0.0038295401,0.006188327803211461,0.9572556567,0.005611513,0.007491003270590662,0.9807944161,2.84626E-5,5.335035145151342E-4
0.59,0.6786982179,9.66742E-5,9.832303900917628E-4,0.9661390498,0.0037278396,0.006105603655659283,0.9581755424,0.0055237148,0.007432169804303452,0.9814349109,2.74796E-5,5.242098816313938E-4
0.6,0.6749241829,1.004761E-4,0.0010023776733347567,0.9673306376,0.003647298,0.006039286381684512,0.9591708797,0.0054259315,0.007366092247589627,0.9821183002,2.7251E-5,5.220249036205074E-4
0.61,0.6716433287,1.048215E-4,0.0010238237152947766,0.9683411092,0.0035538347,0.005961404784109195,0.9602954888,0.0053428466,0.007309477819926674,0.9827371705,2.61548E-5,5.114176375527148E-4
0.62,0.6681213498,1.202299E-4,0.0010964939580316894,0.9691112328,0.003501719,0.005917532424921726,0.9614475799,0.0052646365,0.0072557814878895024,0.983443324,2.46608E-5,4.965964156133228E-4
0.63,0.6646448076,1.228295E-4,0.0011082847107129106,0.9698032773,0.0033942736,0.005826039478067412,0.9624480885,0.0051140572,0.0071512636645560766,0.9840928948,2.36526E-5,4.8633938767079105E-4
0.64,0.6612359583,1.236514E-4,0.0011119865107095499,0.9707752866,0.0032854296,0.005731866711639412,0.9632696617,0.0050306354,0.00709269723025028,0.9848146105,2.20004E-5,4.690458399772884E-4
0.65,0.6583477855,1.143016E-4,0.0010691192636932514,0.9715135729,0.0032028527,0.005659375142186635,0.9642287707,0.0049643766,0.007045833236743543,0.9853495103,2.16594E-5,4.6539660505852425E-4
0.66,0.6548483133,1.258894E-4,0.001122004456319136,0.9723617017,0.0030999098,0.005567683360249575,0.9651041114,0.0048710737,0.006979307773697904,0.9858953094,2.03274E-5,4.508591797889891E-4
0.67,0.6525735378,1.261535E-4,0.0011231807512595646,0.9732169092,0.0029666247,0.005446673021212123,0.9661580873,0.0047641861,0.006902308381983522,0.9864093125,1.91398E-5,4.374905713269716E-4
0.68,0.6492103577,1.255753E-4,0.001120603855071006,0.974169296,0.0028448934,0.005333754212559856,0.9669677794,0.0046892874,0.006847837176802614,0.9869172472,1.88106E-5,4.337118859335077E-4
0.69,0.648075676,1.490486E-4,0.0012208546186995403,0.9749510747,0.0027194244,0.005214810063655243,0.9677103716,0.0046259371,0.0068014241890945164,0.9875342387,1.83865E-5,4.287948227299392E-4
0.7,0.6493261456,1.285752E-4,0.0011339100493425393,0.9757951528,0.0025940406,0.005093172488734306,0.968504045,0.0045371804,0.006735859559106024,0.9880121309,1.77898E-5,4.2177956327920865E-4
0.71,0.6516039073,9.95503E-5,9.977489664239195E-4,0.9766178507,0.0024652166,0.004965094762439081,0.9692887032,0.0044149289,0.006644493133415069,0.9884867501,1.76884E-5,4.2057579578477886E-4
0.72,0.6562454879,9.89862E-5,9.949180870805396E-4,0.9773501796,0.0023648193,0.004862940776937346,0.9699711186,0.0042981037,0.006555992449660082,0.9888880849,1.74497E-5,4.177283806494359E-4
0.73,0.6635206044,7.27929E-5,8.531875526518188E-4,0.9781797767,0.0022282064,0.004720388119635927,0.9709063661,0.0041510561,0.006442869003790159,0.9892509383,1.68258E-5,4.101926376716189E-4
0.74,0.6713063657,4.99928E-5,7.070558676653493E-4,0.9790357661,0.0021049698,0.004587994986919667,0.9716874015,0.0040393035,0.006355551510293973,0.9896656281,1.56029E-5,3.9500506325868787E-4
0.75,0.6796116531,6.05125E-5,7.778978081984805E-4,0.9798139143,0.0019929712,0.004464270601117276,0.9724110055,0.0038987014,0.006243958199731962,0.9900485426,1.56504E-5,3.9560586446613755E-4
0.76,0.6869418681,5.7757E-5,7.599802629016098E-4,0.9806318462,0.0018619747,0.004315060486250453,0.9730581295,0.003763723,0.006134918907369518,0.990362258,1.52174E-5,3.9009486025837355E-4
0.77,0.6948154688,6.3327E-5,7.957826336381059E-4,0.9813532549,0.0017460126,0.004178531560249366,0.9739455163,0.0035971692,0.0059976405360774995,0.9906766278,1.48491E-5,3.8534529969885454E-4
0.78,0.7021139741,6.74788E-5,8.214548070344466E-4,0.9823069829,0.00164111,0.004051061589262745,0.9746874988,0.0035273022,0.0059391095292139545,0.990891546,1.45933E-5,3.8201177992308035E-4
0.79,0.7083734334,1.093077E-4,0.001045503228115533,0.9830221355,0.0015530742,0.0039409062409552454,0.9755245399,0.0034047699,0.0058350406168252164,0.9912127012,1.56571E-5,3.956905356462295E-4
0.8,0.7161779702,1.847191E-4,0.0013591140496661787,0.9838725984,0.0014837226,0.003851911992764113,0.9759959573,0.0033154604,0.0057580034734272265,0.991415571,1.62442E-5,4.0304094084844534E-4
0.81,0.7195744574,1.896786E-4,0.001377238541429915,0.9846595734,0.0013710254,0.003702736015435073,0.9765425515,0.0032224315,0.005676646457196362,0.9915850997,1.69439E-5,4.116296879477961E-4
0.82,0.7219101131,2.214225E-4,0.0014880272174930135,0.9854831511,0.0012211672,0.0034945202818126553,0.977089889,0.0031443814,0.005607478399423399,0.9917977542,1.84269E-5,4.292656520151595E-4
0.83,0.726872772,2.086392E-4,0.0014444348375748904,0.9858739555,0.0011830848,0.0034395999767414817,0.9777170008,0.0029970694,0.005474549661844342,0.9919976163,1.94186E-5,4.406654059487765E-4
0.84,0.7320707023,2.447313E-4,0.0015643890181153792,0.9864646506,0.0010539627,0.003246479169808425,0.9781186861,0.0029156943,0.005399716937025496,0.9920328343,2.11177E-5,4.5953998737868285E-4
0.85,0.7380053937,3.09662E-4,0.0017597215688852598,0.9869811338,9.562726E-4,0.003092365761031512,0.978894878,0.0027495851,0.005243648634300357,0.9923450148,2.08741E-5,4.5688182279447276E-4
0.86,0.7458874404,3.796409E-4,0.0019484375791900546,0.9873593056,8.649182E-4,0.0029409491665107032,0.9794660926,0.002616734,0.005115402232474002,0.992467531,2.25295E-5,4.746525044703757E-4
0.87,0.7503888071,4.41946E-4,0.0021022511743366916,0.9876671898,7.638751E-4,0.002763829046811687,0.9801710749,0.0025609342,0.005060567359496364,0.9925505513,2.32729E-5,4.824199415447085E-4
0.88,0.7582491517,5.228739E-4,0.002286643610185024,0.9881818259,6.583299E-4,0.0025657940291457537,0.9805723935,0.0023731183,0.004871466206390023,0.992441085,2.76258E-5,5.256025114095251E-4
0.89,0.7639705896,5.843607E-4,0.0024173553731299006,0.9885478014,5.826304E-4,0.0024137738087898794,0.9811029464,0.0022201828,0.004711881577459264,0.9926838326,3.11274E-5,5.57919349010231E-4
0.9,0.7658585787,7.858162E-4,0.0028032413381655174,0.9889090914,5.310113E-4,0.0023043682431417075,0.9816161662,0.0021375266,0.004623339269402582,0.9926666689,3.40229E-5,5.832915223110996E-4
0.91,0.7746067345,8.618998E-4,0.002935813004944286,0.9890561801,5.19642E-4,0.0022795657481195844,0.9823820251,0.0020978596,0.004580239731717107,0.9924719083,4.08452E-5,6.391024956922012E-4
0.92,0.7823232353,9.279103E-4,0.003046162011449818,0.9888888884,4.811661E-4,0.002193549862665538,0.9826262629,0.0021431898,0.00462945979569971,0.9925505072,4.66835E-5,6.832532473395206E-4
0.93,0.7896253645,0.0010021392,0.003165658225393259,0.9890489906,3.887425E-4,0.001971655395853951,0.9825072044,0.0022601844,0.00475413966980357,0.9925072032,5.41925E-5,7.361555542139174E-4
0.94,0.7966329992,0.0014314487,0.0037834490878033496,0.9885858512,3.991656E-4,0.001997912911014892,0.9831313056,0.0021982903,0.004688592859270252,0.9922895551,6.14462E-5,7.838762657460678E-4
0.95,0.8020161271,0.0018154203,0.004260774929516931,0.988709684,3.481748E-4,0.0018659442649768508,0.9832258141,0.0021369129,0.004622675523979592,0.9922177488,7.43172E-5,8.620742427424682E-4
0.96,0.8070707023,0.0019091017,0.004369326836024057,0.9883838445,3.166551E-4,0.0017794805421807792,0.9837373805,0.0021594272,0.004646963739905875,0.9917171812,9.40536E-5,9.698123529838131E-4
0.97,0.8127516747,0.0020864928,0.004567814356998323,0.9875838822,3.44306E-4,0.0018555484364467557,0.983020125,0.0023062525,0.004802345780969963,0.9910067022,1.139452E-4,0.0010674511698433797
0.98,0.8191919148,0.0018694237,0.004323683267770663,0.9860606021,3.252193E-4,0.0018033837639282438,0.9817171657,0.002549101,0.0050488622480713416,0.9906060576,1.2626E-4,0.001123654751247019
0.99,0.8480000019,0.0033955556,0.005827139607045638,0.9814000046,5.273132E-4,0.002296330115641042,0.9792000061,0.0022862222,0.004781445597306321,0.9890000057,2.858585E-4,0.0016907350472501598
1.0,0.9,0.1,0.03162277660168379,0.97,0.0293939394,0.017144660801544018,0.96,0.0387878788,0.019694638559770525,0.93,0.0657575758,0.02564324000589629

==> tables/acc_rej_sample_epistemic_entropy_PubMed.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.7720266402,2.8922E-5,5.377917812685501E-4,0.8420424998,0.0020867158,0.00456805844971362,0.8421265447,0.0028046937,0.005295935894627124,0.8399437052,2.00523E-5,4.4779794550667604E-4
0.02,0.7737444878,2.97556E-5,5.454869384320765E-4,0.8454128945,0.002158439,0.004645900343313447,0.8453616309,0.0028466891,0.005335437282922554,0.8409082901,2.42705E-5,4.926509920826304E-4
0.03,0.7752286136,2.89905E-5,5.384282682029241E-4,0.848674438,0.0022231921,0.004715073806421274,0.8484373212,0.0028836509,0.00536996359391756,0.8420579445,2.80635E-5,5.297499410099071E-4
0.04,0.7768520057,2.6063E-5,5.105193434141355E-4,0.851667214,0.0022852386,0.004780416927423799,0.8514186424,0.002914664,0.005398762821239696,0.8432919043,3.30088E-5,5.745328537168262E-4
0.05,0.7776749492,2.74858E-5,5.24269014915053E-4,0.8546162081,0.0023403586,0.004837725291911479,0.8544427001,0.0029468052,0.005428448397102067,0.8445591992,3.84521E-5,6.200975729673516E-4
0.06,0.7784634769,2.50741E-5,5.007404517312338E-4,0.8576133597,0.0023992772,0.0048982417253541095,0.8573102313,0.0029850873,0.005463595244891407,0.8458713979,4.39696E-5,6.630957698553053E-4
0.07,0.7814905465,2.27272E-5,4.7673053185211457E-4,0.8603772759,0.0024458081,0.004945511197035146,0.860010128,0.0030116976,0.0054878935849741114,0.8472105026,4.88188E-5,6.98704515514248E-4
0.08,0.7837884009,2.2174E-5,4.7089276910991106E-4,0.8630102414,0.0024864636,0.004986445226812383,0.8627431762,0.0030263462,0.005501223682054748,0.8485469294,5.38358E-5,7.337288327440867E-4
0.09,0.785611999,1.96534E-5,4.4332155372821654E-4,0.8656128705,0.0025321523,0.005032049582426628,0.8652557611,0.0030443801,0.00551759014425682,0.8498826885,5.8572E-5,7.653234610280806E-4
0.1,0.7872754335,1.70897E-5,4.133969037136103E-4,0.8680830294,0.002573558,0.005073024738753006,0.8677664423,0.003056814,0.0055288461725752506,0.8512733269,6.28917E-5,7.930428739986256E-4
0.11,0.7885782361,1.62659E-5,4.033100544246325E-4,0.8705256659,0.0026213985,0.005119959472495852,0.8702249104,0.0030621688,0.005533686655386262,0.8526494962,6.87726E-5,8.292924695184443E-4
0.12,0.7898581743,1.81271E-5,4.2575932168303725E-4,0.8729702979,0.0026588952,0.005156447614395011,0.8725474983,0.00307214,0.005542688878152914,0.8539907235,7.29026E-5,8.538301938910336E-4
0.13,0.7917802036,1.75451E-5,4.1886871451565826E-4,0.8752621114,0.002693906,0.005190285155942783,0.8748227006,0.003082761,0.005552261701324965,0.8552927911,7.59089E-5,8.712571377039042E-4
0.14,0.7928349733,1.55902E-5,3.948442731001679E-4,0.8774507123,0.0027214835,0.00521678397099209,0.8769861233,0.0030923136,0.005560857487834048,0.856640197,8.15363E-5,9.029745289873906E-4
0.15,0.7938960195,1.51476E-5,3.891991777997482E-4,0.8796989524,0.0027539705,0.005247828598572937,0.8790931743,0.0031009275,0.005568597220126447,0.8580127442,8.64123E-5,9.295821642006692E-4
0.16,0.7951499879,1.18503E-5,3.44242646980295E-4,0.8818708533,0.0027741947,0.005267062464030591,0.8811185873,0.0031032984,0.005570725625984464,0.859420616,9.10195E-5,9.540414037136962E-4
0.17,0.7958577633,1.13212E-5,3.364699095015779E-4,0.8839909244,0.00279011,0.005282149183807667,0.8831028956,0.0031046548,0.005571942928638088,0.8607896727,9.55656E-5,9.77576595464519E-4
0.18,0.7967547417,1.21915E-5,3.491632855842664E-4,0.8861880153,0.0028178633,0.005308355018270726,0.8850067008,0.0031015643,0.005569168968526633,0.8621137297,9.94663E-5,9.973279300210137E-4
0.19,0.7975191414,1.25242E-5,3.5389546479151155E-4,0.8882924682,0.002839549,0.005328741877779407,0.886952225,0.0031025306,0.0055700364451231376,0.8635022783,1.036781E-4,0.0010182244349847434
0.2,0.7978120089,1.55891E-5,3.948303433121624E-4,0.8903885412,0.0028529028,0.0053412571553895435,0.8887794358,0.0030980201,0.0055659860761593715,0.8649038404,1.08722E-4,0.0010426984223638202
0.21,0.7986784518,1.25465E-5,3.542103894580169E-4,0.89232512,0.0028634761,0.005351145765160953,0.8905385512,0.0031018798,0.005569452217229267,0.8663632751,1.133403E-4,0.001064614014561146
0.22,0.7989332855,1.15517E-5,3.3987791925925404E-4,0.8943936795,0.0028740052,0.0053609749113384215,0.8922270322,0.0030895491,0.005558371254243458,0.8678051698,1.17045E-4,0.0010818733752154177
0.23,0.7989500523,1.29683E-5,3.6011525932678833E-4,0.8963730913,0.0028767923,0.0053635737153506155,0.8938369048,0.003094346,0.005562684603678335,0.8691885817,1.207725E-4,0.0010989654225679714
0.24,0.7991324127,1.55459E-5,3.9428289336465003E-4,0.8982617229,0.002879709,0.005366292015908191,0.8955029964,0.0030876106,0.005556627214417033,0.870651722,1.243257E-4,0.0011150143496834468
0.25,0.800272125,1.60286E-5,4.0035734038481176E-4,0.9001161665,0.0029016578,0.005386703815878501,0.8971407604,0.0030824554,0.005551986491338033,0.8721098918,1.283682E-4,0.0011329969108519228
0.26,0.8032460034,1.93915E-5,4.4035780905985985E-4,0.9018510658,0.0029125239,0.00539678042910771,0.8987567627,0.0030730249,0.005543487079447376,0.8735387737,1.338697E-4,0.0011570207431156972
0.27,0.8068387151,1.38955E-5,3.727666830605976E-4,0.9036924922,0.0029090051,0.005393519351963058,0.9003150731,0.0030804292,0.005550161439093461,0.8749774188,1.393522E-4,0.0011804753279929232
0.28,0.8094843507,1.25215E-5,3.538573158774593E-4,0.9054464155,0.002920852,0.005404490725313533,0.9017278951,0.0030832345,0.00555268808776434,0.876392675,1.437007E-4,0.0011987522679853416
0.29,0.8111774445,1.37753E-5,3.711509127026364E-4,0.9071509117,0.0029346796,0.005417268315304311,0.9031044757,0.0030862253,0.005555380545021195,0.8778595901,1.466915E-4,0.0012111626645500595
0.3,0.8125476599,1.14143E-5,3.378505586794256E-4,0.9087631768,0.0029401914,0.005422353179201813,0.9044785845,0.0030813468,0.005550988020163618,0.8794124258,1.533139E-4,0.0012381999030851199
0.31,0.8152559698,9.6478E-6,3.1060907906885145E-4,0.9104539233,0.0029530141,0.005434164241169014,0.9058532459,0.0030951888,0.00556344209999529,0.8808680326,1.579299E-4,0.0012567016352340757
0.32,0.8178344667,9.009E-6,3.0014996251873826E-4,0.9119727564,0.0029619806,0.005442408106711587,0.9072549903,0.0030849727,0.0055542530550921065,0.8823629218,1.637998E-4,0.0012798429591164692
0.33,0.8197984993,1.02164E-5,3.19631037291437E-4,0.9135309303,0.0029570471,0.005437873757269472,0.9086375362,0.0030799382,0.005549719091990152,0.8836586219,1.703703E-4,0.0013052597442654852
0.34,0.8214557528,1.1828E-5,3.4391859501922836E-4,0.9150380576,0.0029538088,0.00543489539917743,0.909935773,0.0030820387,0.005551611207568484,0.8850820649,1.767371E-4,0.001329425063702351
0.35,0.8233908951,1.26683E-5,3.559255540137572E-4,0.9166078997,0.0029642967,0.00544453551737887,0.9112450188,0.0030729825,0.005543448836239043,0.8865728772,1.830536E-4,0.0013529730226430976
0.36,0.8253035784,1.23162E-5,3.509444400471391E-4,0.9181430167,0.0029555055,0.005436456106693036,0.9124972397,0.0030844995,0.005553827058884711,0.8881123519,1.881704E-4,0.0013717521642045987
0.37,0.8270122051,9.9808E-6,3.1592404150365005E-4,0.9196897596,0.0029491765,0.005430632099488972,0.9137814635,0.0030861968,0.005555354894153928,0.889647398,1.978074E-4,0.0014064401871391476
0.38,0.8290036798,1.22235E-5,3.496212236120685E-4,0.9212128127,0.0029446974,0.005426506611071252,0.9151310283,0.003075067,0.005545328664741162,0.8911241913,2.057121E-4,0.0014342667115986483
0.39,0.8309483945,1.36305E-5,3.691950703896248E-4,0.9226804793,0.0029408753,0.005422983772795194,0.9164483339,0.0030662493,0.005537372391306187,0.8926148498,2.129361E-4,0.0014592330177185548
0.4,0.8326268971,1.26691E-5,3.5593679214152615E-4,0.9240633154,0.0029406675,0.00542279217746725,0.9177498662,0.0030689002,0.005539765518503468,0.8940646237,2.163448E-4,0.001470866411337209
0.41,0.8340428472,1.28807E-5,3.588969211347459E-4,0.9254569656,0.0029347229,0.005417308279948632,0.9190155637,0.0030616162,0.005533187327390968,0.8955274707,2.23552E-4,0.0014951655426741213
0.42,0.8352009833,1.7266E-5,4.155237658666469E-4,0.9269305772,0.0029400598,0.005422231828315717,0.9202205998,0.0030630464,0.005534479559994779,0.8970171857,2.306591E-4,0.001518746522629764
0.43,0.8360093772,1.70931E-5,4.134380243760847E-4,0.9281685472,0.0029360189,0.0054185043139228,0.9213825399,0.0030646212,0.005535902094509981,0.8983640885,2.398293E-4,0.0015486423086045402
0.44,0.8376086354,1.90035E-5,4.3593004025875527E-4,0.9295752728,0.0029346887,0.005417276714364885,0.9225553685,0.0030600096,0.00553173535158724,0.8997603029,2.48267E-4,0.0015756490726046837
0.45,0.8385471642,1.95347E-5,4.4198076881239983E-4,0.9309861565,0.0029412486,0.005423327945090542,0.9236163819,0.0030651236,0.005536355841164836,0.90125018,2.560055E-4,0.0016000171874076853
0.46,0.8385465086,1.67358E-5,4.0909412119951075E-4,0.9323008752,0.0029373622,0.005419743720878322,0.924784885,0.0030745887,0.0055448973840820535,0.902741279,2.653347E-4,0.0016289097580897477
0.47,0.839810431,1.41417E-5,3.7605451732428374E-4,0.9336492914,0.0029430467,0.0054249854377684745,0.9259478664,0.0030812042,0.005550859573075147,0.9042550361,2.689613E-4,0.001640003963409845
0.48,0.8414943278,1.17385E-5,3.4261494421580617E-4,0.9349298126,0.0029268774,0.005410062291693138,0.9270324516,0.0030918814,0.005560468865122796,0.9057479256,2.732863E-4,0.0016531373203699687
0.49,0.8440357089,1.21297E-5,3.482771884576996E-4,0.9363044477,0.0029153677,0.005399414505295921,0.9280806553,0.0031208708,0.00558647545416607,0.9070817298,2.803154E-4,0.001674262225578777
0.5,0.8462637365,1.02634E-5,3.2036541636075515E-4,0.9377064377,0.0029186579,0.005402460457976532,0.9291067517,0.0031450181,0.005608046094675043,0.9084160101,2.83984E-4,0.0016851824827003156
0.51,0.8478295684,8.1818E-6,2.8603845895263806E-4,0.9390068841,0.0029263842,0.00540960645518692,0.9301778007,0.0031719856,0.005632038352142144,0.9098061824,2.888212E-4,0.0016994740362829908
0.52,0.8495175838,1.08742E-5,3.2976051916504495E-4,0.9403156155,0.0029244771,0.005407843470367832,0.9312003261,0.0031628514,0.0056239233636314785,0.9111545378,2.893498E-4,0.0017010285124006593
0.53,0.8506178916,1.41321E-5,3.759268545874317E-4,0.9416215771,0.0029036129,0.00538851825644119,0.9322161001,0.0031734476,0.0056333361341215915,0.9124248505,2.885453E-4,0.0016986621206113947
0.54,0.8516553044,1.34542E-5,3.6679967284609184E-4,0.9429880416,0.0028991455,0.005384371365349905,0.9330563152,0.0032031393,0.005659628344688368,0.9137491399,2.897707E-4,0.0017022652554757732
0.55,0.8532007754,1.79117E-5,4.2322216388086294E-4,0.9443275797,0.0028930982,0.00537875282942059,0.9340397722,0.0032134168,0.005668700732972239,0.915102036,2.885089E-4,0.001698554974088269
0.56,0.8539243758,1.56654E-5,3.957954016913284E-4,0.9456225497,0.0029060861,0.005390812647458637,0.9348679954,0.0032379601,0.00569030763667484,0.9164056373,2.919276E-4,0.0017085888914539977
0.57,0.8551843703,1.35003E-5,3.6742754387770115E-4,0.9468528694,0.0029296209,0.005412597250858408,0.9359182191,0.0032642659,0.005713375447141558,0.9177838618,2.903049E-4,0.0017038336186376885
0.58,0.8563819826,1.40649E-5,3.7503199863478316E-4,0.948142404,0.0029361484,0.005418623810526064,0.9369108576,0.0032871983,0.005733409369650836,0.9191777229,2.852191E-4,0.0016888430951393916
0.59,0.8572659433,1.17405E-5,3.426441302576188E-4,0.9493681812,0.0029395131,0.005421727676672815,0.937930311,0.0032952022,0.0057403851787140555,0.9205628943,2.79248E-4,0.001671071512533201
0.6,0.857849282,1.57212E-5,3.964996847413627E-4,0.9506063604,0.002939569,0.005421779228260775,0.9388441932,0.0033239285,0.005765352114138389,0.9219976449,2.720015E-4,0.0016492467977837642
0.61,0.8584423482,1.74171E-5,4.173379925192529E-4,0.9518112302,0.0029470546,0.005428678107974353,0.9398068011,0.0033553773,0.005792561868465455,0.9232199627,2.608352E-4,0.0016150393184068306
0.62,0.8598843277,1.54283E-5,3.9278874729299466E-4,0.9529353422,0.0029544899,0.005435521962056634,0.9409047711,0.0033765846,0.005810838665803758,0.9245816988,2.506766E-4,0.00158327698145334
0.63,0.8602460742,2.09184E-5,4.573663739279485E-4,0.9540135801,0.0029518597,0.005433101968489088,0.9419749737,0.0034198624,0.0058479589601843135,0.9259164202,2.413191E-4,0.0015534448815455282
0.64,0.8609330714,1.95015E-5,4.416050271452987E-4,0.9552866787,0.0029582702,0.005438998253355116,0.9429714406,0.0034439509,0.0058685184672112945,0.9273860919,2.316436E-4,0.0015219842311929516
0.65,0.8615608871,2.52821E-5,5.028130865440954E-4,0.9563893229,0.0029561272,0.005437027864559828,0.9441287297,0.0034672156,0.0058883067175547164,0.9287844801,2.164032E-4,0.0014710649203893075
0.66,0.8615881801,2.66815E-5,5.165413826597052E-4,0.9574976879,0.0029690802,0.005448926683301951,0.9451154149,0.0034849103,0.005903312883457898,0.9301985216,2.033513E-4,0.0014260129732930201
0.67,0.8628686965,2.83945E-5,5.328648984498791E-4,0.9584990489,0.0029732177,0.0054527219808092175,0.9460941958,0.0035250673,0.005937227720072728,0.9317863935,1.906247E-4,0.0013806690407190275
0.68,0.8637969077,2.48274E-5,4.982710105956396E-4,0.9597203833,0.0029563619,0.0054372436951087635,0.9471326935,0.0035726305,0.005977148567670039,0.9332401264,1.737784E-4,0.001318250355585008
0.69,0.8669113874,2.53956E-5,5.039404726750968E-4,0.960792402,0.0029657674,0.005445885970161329,0.9481316423,0.0036288361,0.0060239821546880425,0.9347569615,1.579303E-4,0.0012567032267007195
0.7,0.8708267927,4.58974E-5,6.774761988439151E-4,0.9619099945,0.0029644511,0.005444677309079024,0.9491522789,0.0036677957,0.006056232905032632,0.9362061763,1.474572E-4,0.001214319562553449
0.71,0.874614346,3.47998E-5,5.899135529889104E-4,0.9627469522,0.0029691997,0.0054490363368214015,0.9502056795,0.0037199641,0.006099150842535377,0.9377293628,1.327935E-4,0.0011523606206392165
0.72,0.8769834638,3.45957E-5,5.881810945618704E-4,0.9637005889,0.0030003897,0.005477581309300666,0.9512895966,0.0037615837,0.006133175115712905,0.9392262393,1.222293E-4,0.0011055736067761388
0.73,0.879331398,4.09467E-5,6.398960853138578E-4,0.96464535,0.0030256778,0.005500616147305681,0.9523430216,0.003802113,0.006166127634099054,0.9409215117,1.169122E-4,0.001081259450825749
0.74,0.8810141861,4.01848E-5,6.339148207764194E-4,0.9655448276,0.0030457289,0.005518812281641767,0.953332327,0.003840712,0.006197347819833901,0.9425958323,1.107164E-4,0.0010522186084649901
0.75,0.883830452,3.79416E-5,6.159675316118537E-4,0.9665714288,0.0030613336,0.005532931953313722,0.9542197841,0.0039225857,0.006263054925513587,0.9438273168,1.074505E-4,0.0010365833299836535
0.76,0.8856769085,3.79314E-5,6.15884729474599E-4,0.9674493092,0.0030732801,0.005543717254694724,0.9552060163,0.0039484955,0.006283705515060361,0.9453073925,1.013764E-4,0.0010068584806217802
0.77,0.8889078498,5.00424E-5,7.074065309282916E-4,0.9684095466,0.0030948825,0.0055631668139648665,0.9559658778,0.0039757193,0.0063053305226609645,0.9468327606,9.59296E-5,9.794365727294444E-4
0.78,0.8916518033,3.75061E-5,6.1242223996194E-4,0.969236536,0.0031333638,0.0055976457551367076,0.9567891532,0.0040086243,0.006331369757011511,0.9481519824,9.24118E-5,9.613105637617845E-4
0.79,0.8936472356,5.66714E-5,7.528040913810179E-4,0.9701382619,0.0032185106,0.005673191870543425,0.957716738,0.0040299243,0.006348168476025192,0.9495067281,9.82014E-5,9.909661951852848E-4
0.8,0.8970172703,4.091E-5,6.396092557178953E-4,0.9707535315,0.0032423392,0.005694154195312944,0.9584615391,0.0040658258,0.006376382830414121,0.9508908969,9.66075E-5,9.828911435148858E-4
0.81,0.900082612,3.91062E-5,6.253495022785258E-4,0.9715861225,0.0032708359,0.005719122222859029,0.9594878149,0.0040499912,0.006363954116742201,0.952044611,9.80539E-5,9.902216923497486E-4
0.82,0.9025719225,6.31837E-5,7.948817522122394E-4,0.9723670447,0.0032885868,0.005734620126913377,0.9601438534,0.0040783017,0.006386158234807528,0.9533958167,9.87142E-5,9.935502000402395E-4
0.83,0.9049399853,6.17871E-5,7.860477084757642E-4,0.9731717438,0.0033001858,0.00574472436240417,0.9611449611,0.0040676418,0.0063778066762798635,0.9547322243,1.017963E-4,0.0010089415245691893
0.84,0.9063756764,4.4495E-5,6.670457255690947E-4,0.9738989711,0.0033623407,0.0057985693925312306,0.9620451194,0.0041464437,0.006439288547658041,0.9559195673,1.103137E-4,0.0010503032895311717
0.85,0.908424902,4.77678E-5,6.911425323332373E-4,0.9744374669,0.0033741885,0.005808776549326028,0.9629722655,0.0041510417,0.006442857828634743,0.9571690243,1.144513E-4,0.0010698191435939068
0.86,0.9097533584,5.06914E-5,7.119789322725779E-4,0.9750280261,0.0033959084,0.005827442320606871,0.9638172644,0.0041874649,0.006471062432089494,0.9587387913,1.150294E-4,0.0010725175989232064
0.87,0.9105009079,4.84848E-5,6.963102756673925E-4,0.9754315037,0.0034738769,0.005893960383307645,0.9646469533,0.0040929345,0.0063976046298595225,0.9599577552,1.197956E-4,0.001094511763299052
0.88,0.9134074628,4.98277E-5,7.058873847859869E-4,0.9759123671,0.0035042439,0.0059196654466278755,0.9659058166,0.0040662286,0.006376698675647141,0.9610987586,1.279129E-4,0.001130985853138756
0.89,0.9159058452,5.09257E-5,7.13622449198454E-4,0.9762196827,0.0034460245,0.0058702849164244154,0.9668116969,0.0040407497,0.006356689153954282,0.9623252487,1.353518E-4,0.0011634079250202828
0.9,0.91813187,4.88852E-5,6.991795191508401E-4,0.9767111391,0.0034508871,0.005874425163367051,0.9678257465,0.0040224598,0.006342286496209392,0.9633437991,1.476122E-4,0.001214957612429339
0.91,0.9204010427,5.62561E-5,7.500406655642079E-4,0.9771752298,0.0035077257,0.005922605592135948,0.9691804671,0.0038342783,0.006192154956071432,0.9644551003,1.537845E-4,0.0012400987863876007
0.92,0.9232352912,4.82827E-5,6.948575393560899E-4,0.9776764661,0.0034867872,0.005904902370065064,0.9705980337,0.0037493829,0.006123220476187347,0.9657156825,1.573881E-4,0.0012545441403155172
0.93,0.9252242029,5.97822E-5,7.731894981180228E-4,0.9779820681,0.0035450862,0.00595406264663045,0.9715470839,0.0037836583,0.006151144852789601,0.9659865463,1.680122E-4,0.0012961952013489325
0.94,0.9279738605,3.73835E-5,6.114204772494948E-4,0.9785882366,0.0033991508,0.005830223666378503,0.9724444461,0.003840176,0.006196915361694074,0.9664183027,1.906784E-4,0.0013808634979606059
0.95,0.9329670429,3.01486E-5,5.490774080218562E-4,0.9793563575,0.0032524538,0.00570302884439488,0.9735321844,0.0036452058,0.006037553974914013,0.9670486647,2.238173E-4,0.0014960524723417958
0.96,0.935490185,4.82293E-5,6.944731816276278E-4,0.9800784194,0.0031189803,0.005584783164993964,0.9744509667,0.0036584572,0.0060485181656336285,0.9665686142,2.68768E-4,0.0016394145296416034
0.97,0.9368146181,9.81668E-5,9.907916027096716E-4,0.9805222011,0.0032629216,0.0057121988760896625,0.9757441306,0.0035763559,0.005980264124601856,0.9658485639,3.782731E-4,0.0019449244201253683
0.98,0.9447058856,3.672091E-4,0.001916270074911154,0.9811764717,0.003521256,0.005934017189054982,0.9762745112,0.003987083,0.006314335277762814,0.9653725511,5.19786E-4,0.00227988157587187
0.99,0.95,2.604167E-4,0.0016137431641993095,0.98234375,0.003299129,0.005743804488316085,0.975625,0.0038079526,0.006170861042026469,0.9684375,6.632734E-4,0.002575409482004755
1.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,0.97,0.0293939394,0.017144660801544018,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_epistemic_entropy_diff_Arxiv.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.5705883503,0,0,0.4905896038,0.0022414482,0.014971466862001199,0.5074817687,0.0026850722,0.016386189917122283,0.580688715,5.951E-6,0.001724963767735427
0.02,0.5712246299,0,0,0.4925741643,0.0022640991,0.015046923605840498,0.5095484048,0.0026911888,0.01640484318730295,0.5834330618,5.7126E-6,0.0016900591705617883
0.03,0.5722134113,0,0,0.4944490433,0.0022791967,0.015097008644099004,0.5114900827,0.0026999263,0.016431452461666315,0.58603248,5.4046E-6,0.001643867391245413
0.04,0.5730941296,0,0,0.4963243932,0.002297221,0.015156586027202828,0.5133629113,0.0027178847,0.016486008310079188,0.5886752903,6.3288E-6,0.0017788760496448312
0.05,0.5737985373,0,0,0.4982024133,0.0023136628,0.01521072910809998,0.5153249711,0.0027411393,0.016556386381091737,0.5912221372,6.8576E-6,0.001851701919856433
0.06,0.5742114782,0,0,0.500118193,0.0023225857,0.015240031824113754,0.5171405494,0.0027657472,0.016630535770082694,0.5938669741,5.247E-6,0.0016197221984031705
0.07,0.5747439265,0,0,0.5021481782,0.0023198463,0.01523104165840275,0.5188867539,0.0027776798,0.016666372730741386,0.595916003,4.5264E-6,0.0015043935655273191
0.08,0.5748406649,0,0,0.5042603135,0.002332917,0.01527388948500021,0.5206932813,0.0027952749,0.016719075632342838,0.5982556045,4.3573E-6,0.001476025067537811
0.09,0.5750299692,0,0,0.5062560797,0.0023450594,0.01531358677776046,0.5226412565,0.0028267381,0.01681290605457605,0.6001831293,3.2637E-6,0.0012774388439373526
0.1,0.5751777291,0,0,0.5082984686,0.0023532612,0.015340342890561475,0.5245707899,0.0028484012,0.016877207114922778,0.602347821,2.7723E-6,0.0011773487163962936
0.11,0.5755369067,0,0,0.5103358984,0.0023763203,0.015415318031101402,0.5264743358,0.0028691141,0.01693845949311802,0.6045611203,1.8408E-6,9.593747964169165E-4
0.12,0.5756704211,0,0,0.5123424768,0.002372909,0.015404249413716983,0.5282621443,0.0028820473,0.01697659359235533,0.6068247259,2.2633E-6,0.0010637903928876215
0.13,0.5756887794,0,0,0.5144306511,0.002381818,0.015433139667611383,0.5300673962,0.0029043046,0.017042020420126248,0.6086200774,2.1166E-6,0.001028737089833938
0.14,0.5756596923,0,0,0.5165219277,0.0023784556,0.015422242379109465,0.5320079446,0.002909574,0.01705747343541827,0.6109835207,1.9716E-6,9.928746144403128E-4
0.15,0.5755573511,0,0,0.5186527252,0.0024000537,0.015492106699864934,0.5339239448,0.0029227905,0.017096170623856093,0.6131726205,1.5186E-6,8.713782186857783E-4
0.16,0.5754035115,0,0,0.5207730144,0.0023988988,0.015488378869332967,0.5357655376,0.0029287856,0.017113695100708086,0.6151811481,1.0091E-6,7.103168307171103E-4
0.17,0.5751220584,0,0,0.5229642272,0.0024022312,0.015499132878971004,0.5375424474,0.0029439019,0.01715780259823501,0.6171512902,2.0158E-6,0.001003942229413625
0.18,0.5746079683,0,0,0.525058338,0.0023993703,0.015489900903491926,0.5394203991,0.0029476144,0.017168617882636912,0.6191820204,2.6067E-6,0.0011416435520774425
0.19,0.5743605494,0,0,0.5271254003,0.0023965783,0.015480885956559463,0.541509819,0.0029566414,0.0171948870307426,0.6209200025,2.7305E-6,0.0011684391297795533
0.2,0.5744670033,0,0,0.5293495834,0.0023927364,0.015468472452055505,0.5432862639,0.0029593327,0.017202711123540965,0.6232029498,2.4459E-6,0.0011058706976857647
0.21,0.5741333961,0,0,0.5316535145,0.0023916057,0.015464817166717491,0.5453160465,0.0029694252,0.01723202019497424,0.625257194,1.5682E-6,8.854942122905153E-4
0.22,0.5736329556,0,0,0.534116745,0.0023888549,0.015455920871950659,0.547152549,0.0029719052,0.017239214599279167,0.6271266937,1.0909E-6,7.385458685823109E-4
0.23,0.5728523731,0,0,0.5364569128,0.0023987462,0.015487886234086302,0.5490714699,0.0029749781,0.0172481248256151,0.6295390725,1.0028E-6,7.080960386840192E-4
0.24,0.5722136497,0,0,0.538855955,0.002410679,0.015526361453991725,0.5510165364,0.0029832401,0.01727205864973831,0.6318254471,3.752E-7,4.331281565541543E-4
0.25,0.5715853572,0,0,0.5414149672,0.0024341026,0.015601610814271711,0.5530299306,0.0029886446,0.01728769678123723,0.6336378455,1.0174E-6,7.132320800412724E-4
0.26,0.5708010197,0,0,0.5438457549,0.0024456234,0.015638489057450532,0.5551060617,0.0029973954,0.01731298761046169,0.6355965137,4.735E-7,4.8656962502811456E-4
0.27,0.5698824525,0,0,0.5464051276,0.002442447,0.015628330045145578,0.5570107907,0.002998325,0.017315672092067348,0.6378343403,5.736E-7,5.355371135598354E-4
0.28,0.5694813728,0,0,0.5488555461,0.0024401727,0.015621052141261162,0.5590198576,0.0029869777,0.017282875050176113,0.6395342052,1.1468E-6,7.57231800705702E-4
0.29,0.5685763359,0,0,0.5516097277,0.0024182866,0.015550841134806825,0.5610275567,0.0030057823,0.017337192102529174,0.6416152418,1.7739E-6,9.417802291405358E-4
0.3,0.5680862665,0,0,0.554422015,0.0024240382,0.015569323042444717,0.5631278872,0.0030019349,0.017326092750530916,0.6439908147,1.6073E-6,8.964652809785776E-4
0.31,0.5677013397,0,0,0.557241261,0.0024185116,0.015551564551516996,0.5652801335,0.0030159437,0.017366472583688376,0.6460625827,1.9364E-6,9.839715443040007E-4
0.32,0.5672143102,0,0,0.5600284398,0.0024073382,0.01551559924720924,0.5674563587,0.0030130712,0.017358200367549627,0.6484372616,5.607E-7,5.294808778416837E-4
0.33,0.5664363503,0,0,0.5630892038,0.0024051974,0.015508698849355481,0.5694702953,0.0030220064,0.017383919005793832,0.6508982182,2.947E-7,3.838619543533847E-4
0.34,0.56555897,0,0,0.5659766883,0.0023984916,0.015487064279585077,0.5718654543,0.0030352558,0.017421985535523786,0.6533761621,3.11E-8,1.2469963913339926E-4
0.35,0.5657445192,0,0,0.5690396309,0.0024081279,0.01551814389674229,0.5744207382,0.0030317575,0.01741194274054449,0.6553716063,1.127E-7,2.3738154940938438E-4
0.36,0.5644891858,0,0,0.5723043799,0.0023989021,0.015488389522477797,0.5765350729,0.0030316852,0.017411735123186316,0.6575419605,2.734E-7,3.69729630946723E-4
0.37,0.5640431046,0,0,0.5752873927,0.002359946,0.015362115739702002,0.5789092153,0.0030220479,0.017384038368572476,0.6596342325,1.3332E-6,8.164557550780079E-4
0.38,0.5630185008,0,0,0.5783566833,0.0023802926,0.015428196913443904,0.5813831568,0.0030072286,0.017341362691553393,0.6617442071,3.722E-7,4.3139309220245983E-4
0.39,0.5623987913,0,0,0.5815501839,0.0023566823,0.01535148950427938,0.5839146018,0.0029886495,0.017287710953159764,0.6639908254,3.845E-7,4.3846322536787507E-4
0.4,0.5620670915,0,0,0.58479186,0.0023424723,0.015305137372790876,0.5863349557,0.0029615129,0.017209046748730736,0.6662608683,9.94E-8,2.2293496809607953E-4
0.41,0.560747683,0,0,0.5883735538,0.0023288387,0.01526053308374252,0.5887536645,0.0029732118,0.01724300379864251,0.6680499315,6.08E-8,1.7435595774162695E-4
0.42,0.5609790683,0,0,0.5917736799,0.0023163122,0.015219435600573367,0.5912096471,0.0029729075,0.017242121389202666,0.6697410345,4.933E-7,4.966387016735607E-4
0.43,0.560749352,0,0,0.5954122156,0.002313979,0.015211768470496781,0.5937734634,0.0029731306,0.01724276833921978,0.6711666286,6.671E-7,5.775378775457069E-4
0.44,0.5590417981,0,0,0.5991623253,0.0023263541,0.015252390304473592,0.5962892175,0.0029537545,0.01718649033398035,0.6731758416,2.5115E-6,0.0011206025165061875
0.45,0.5577585101,0,0,0.602756986,0.0023554036,0.015347324196745178,0.5988852322,0.0029284986,0.01711285657042681,0.6754264534,4.3668E-6,0.00147763324272297
0.46,0.5555132031,0,0,0.6063742876,0.0023663315,0.015382884969991812,0.6014440268,0.0029120083,0.01706460752551901,0.677398473,4.8806E-6,0.0015621459598897922
0.47,0.5547360182,0,0,0.6103027999,0.0023605545,0.015364096133518561,0.6042740703,0.0028705104,0.01694258067709875,0.6798913181,6.6578E-6,0.0018245273360517238
0.48,0.5528606176,0,0,0.6138759255,0.0023454691,0.01531492442031628,0.6069399416,0.0028738949,0.016952565882485164,0.6820052266,7.8276E-6,0.001978332631283223
0.49,0.5513958335,0,0,0.6178070068,0.0023534402,0.015340926308407847,0.609883821,0.0028669747,0.01693214310121433,0.6845651269,8.8014E-6,0.0020977845456576325
0.5,0.549872458,0,0,0.6216113985,0.0023694114,0.015392892515703473,0.6127396971,0.0028666784,0.016931268115531098,0.6872685552,5.6927E-6,0.001687112918568286
0.51,0.5479929447,0,0,0.6254744709,0.0023562738,0.015350158956831686,0.6155441701,0.002859813,0.016910981639159803,0.6893475056,1.4818E-6,8.607554821202128E-4
0.52,0.5461637378,0,0,0.6295156479,0.0023809612,0.015430363573163143,0.6186498046,0.0028463076,0.016871003526761533,0.6916416585,1.4698E-6,8.572630868059117E-4
0.53,0.545351088,0,0,0.63365435,0.0024193267,0.01555418496739704,0.6216730863,0.002819752,0.016792117198257045,0.6937489212,2.3953E-6,0.0010943719660152118
0.54,0.544011116,0,0,0.6380132377,0.002407192,0.01551512810130809,0.6245773375,0.0028305859,0.0168243451581332,0.6960819364,1.6004E-6,8.945389874119517E-4
0.55,0.5427029729,0,0,0.6423875332,0.0024124463,0.015532051699630671,0.6276289403,0.0028381356,0.016846767048902884,0.698541522,2.3088E-6,0.0010744300814850634
0.56,0.5430655479,0,0,0.6465865552,0.0024174111,0.015548025919710837,0.630594781,0.0028177154,0.016786051947971566,0.7012531459,5.291E-7,5.143442427013255E-4
0.57,0.5414354205,0,0,0.6508803904,0.0024340383,0.01560140474444529,0.6334114939,0.0028212776,0.01679665919163689,0.7034449577,0.0,0.0
0.58,0.5388948917,0,0,0.6554227352,0.0024576893,0.015677019168196485,0.6365288496,0.0028277333,0.01681586542524648,0.7058636248,4.331E-7,4.6534933114811717E-4
0.59,0.5377358198,0,0,0.6599056661,0.0024533816,0.015663274242635222,0.6400541902,0.0027969866,0.016724193852021688,0.7079235017,1.0589E-6,7.276331493273242E-4
0.6,0.5366731882,0,0,0.6647772849,0.0024661706,0.015704045975480332,0.643652916,0.0027827,0.016681426797489476,0.7097520828,1.7144E-6,9.258509599282165E-4
0.61,0.5349229574,0,0,0.6696718633,0.0024636163,0.015695911251023306,0.6470035851,0.0027694737,0.01664173578687031,0.7119645476,8.015E-7,6.330481814206562E-4
0.62,0.5338386297,0,0,0.674320519,0.0024679352,0.015709663268192606,0.650427717,0.0027861556,0.016691781211123035,0.7138332427,2.2292E-6,0.0010557461816175326
0.63,0.5336410403,0,0,0.6788589954,0.0024841991,0.01576134226517526,0.6543872416,0.0027318238,0.016528229790270944,0.7155527174,8.178E-7,6.394528911499267E-4
0.64,0.5321751237,0,0,0.6837524295,0.0025539747,0.015981159845267802,0.6578980446,0.0026971422,0.016422978414404616,0.7180820704,2.6128E-6,0.001142978564978364
0.65,0.5302139521,0,0,0.6887373686,0.0025962929,0.016113016167061955,0.6614272296,0.0026971348,0.016422955884980023,0.7204326391,8.4656E-6,0.002057376970805302
0.66,0.5297107697,0,0,0.6936221719,0.002668848,0.016336609195301208,0.6651760876,0.0027115616,0.016466819972295803,0.7217112482,5.7412E-6,0.001694284509756257
0.67,0.5277760625,0,0,0.6983041346,0.0027214098,0.016496696032842456,0.668352139,0.0027218173,0.016497931082411516,0.7237047255,5.8794E-6,0.0017145553359399048
0.68,0.5267150998,0,0,0.7028676152,0.0027919195,0.01670903797350404,0.6716646254,0.0027021969,0.016438360319691255,0.724619031,5.1676E-6,0.001607420293513803
0.69,0.5259839296,0,0,0.7076126575,0.002838183,0.01684690772812625,0.6751841724,0.0027259098,0.016510329493986484,0.7263556123,4.6606E-6,0.0015265320173517489
0.7,0.5243124366,0,0,0.7122008085,0.002874225,0.016953539453459267,0.6787805974,0.0027306391,0.016524645533263337,0.7279679179,6.117E-6,0.0017488567694353932
0.71,0.5243703723,0,0,0.7165519655,0.0029547491,0.017189383642236856,0.6822703123,0.0026845536,0.01638460741061561,0.7298687398,5.0964E-6,0.0015963082409108837
0.72,0.5261958838,0,0,0.7211624682,0.0030281169,0.01740148528143503,0.6862737894,0.0026816084,0.01637561724027525,0.7317951322,3.121E-6,0.0012491997438360287
0.73,0.5292996764,0,0,0.7260230064,0.0031079299,0.017629321881456474,0.690246129,0.0026689127,0.01633680721560979,0.7340547144,8.4663E-6,0.0020574620288112246
0.74,0.535174489,0,0,0.7308063626,0.0031887683,0.017857122668560016,0.6936139941,0.0026427613,0.01625657190184942,0.7365276515,9.4711E-6,0.002176131889385384
0.75,0.5413545966,0,0,0.7357089818,0.0032514504,0.018031778614435126,0.6976545215,0.0026800888,0.016370976757664767,0.7387046218,1.639E-6,9.052623929005336E-4
0.76,0.5474496484,0,0,0.740265739,0.0032926364,0.01814562316372739,0.7016716778,0.0026971295,0.016422939749021793,0.7413630486,9.407E-7,6.858206762704082E-4
0.77,0.5538957119,0,0,0.7449682474,0.0032889074,0.018135345047723794,0.7047589242,0.0025920124,0.01609972794801204,0.744520992,1.44E-7,2.6832815729997477E-4
0.78,0.5613952875,0,0,0.7489759743,0.0033240631,0.018232013328209257,0.7090620041,0.0025541322,0.015981652605409742,0.7467502356,1.75E-8,9.354143466934853E-5
0.79,0.5690212846,0,0,0.7525913537,0.003372301,0.01836382585410785,0.7130302787,0.0025610588,0.016003308407951153,0.7494366467,1.2E-7,2.449489742783178E-4
0.8,0.5754551888,0,0,0.756835711,0.003388183,0.01840701768348148,0.7169427037,0.0025493103,0.015966559742161116,0.7514659166,0.0,0.0
0.81,0.5835408568,0,0,0.7607471526,0.0033738404,0.01836801676828503,0.7208012879,0.0025020861,0.01581798375267847,0.7529507279,4.2737E-6,0.0014617968395095127
0.82,0.5912675858,0,0,0.7651160181,0.0034941657,0.018692687607725113,0.7252371669,0.0024532285,0.015662785512162263,0.7560292482,1.633E-7,2.85744641244591E-4
0.83,0.5984508991,0,0,0.76870386,0.0034887788,0.018678272939434203,0.7292629778,0.0024943118,0.015793390389653515,0.7575940788,4.687E-7,4.840970976983853E-4
0.84,0.6039603949,0,0,0.7726629794,0.0035049272,0.01872145079848247,0.733496207,0.0025353773,0.0159228681461601,0.7610261142,1.0127E-5,0.002250222211249369
0.85,0.6106158495,0,0,0.7766835868,0.0034872975,0.018674307216065607,0.7381429136,0.0024840087,0.015760738244130573,0.7627897561,4.148E-6,0.0014401388821915753
0.86,0.6161645651,0,0,0.7809551775,0.0034808569,0.01865705469788841,0.7418956637,0.0025324405,0.015913643517434968,0.7637031674,0.0,0.0
0.87,0.6241493821,0,0,0.7842854917,0.0034542638,0.018585649840670085,0.7457825661,0.0024467705,0.01564215618129419,0.7664187551,0.0,0.0
0.88,0.630378902,0,0,0.7879478872,0.0033449077,0.018289088823667515,0.74993999,0.0024010388,0.015495285734700086,0.77070117,3.3065E-6,0.0012857876963169308
0.89,0.6356835365,0,0,0.7927622914,0.0033287895,0.018244970539850153,0.7541612089,0.0024055796,0.015509931012096733,0.7725827396,1.7489E-6,9.35120313114842E-4
0.9,0.6414318085,0,0,0.7976136625,0.0032800291,0.018110850615031863,0.7591236353,0.0024108041,0.015526764311987221,0.7741205394,1.02416E-5,0.0022629184695874484
0.91,0.6466285586,0,0,0.8024228632,0.0030365104,0.017425585786423364,0.7650971293,0.0024387579,0.015616522980484484,0.7749714255,4.4146E-6,0.0014856984889270097
0.92,0.6500386,0,0,0.8095397294,0.002773651,0.016654281731734936,0.7710465372,0.0024209452,0.015559386877380484,0.7782206237,1.62E-6,9.0E-4
0.93,0.6538348794,0,0,0.8161034405,0.0026978279,0.016425065905499435,0.7767851949,0.0026240903,0.016199044107600917,0.7800470293,1.0794E-6,7.346427703312678E-4
0.94,0.6623243093,0,0,0.8224202931,0.0026572468,0.016301063768969188,0.7818306506,0.0027470414,0.016574201036550752,0.7860815823,1.90387E-5,0.0030853443892051987
0.95,0.6655697227,0,0,0.8315508068,0.0028855939,0.01698703593920964,0.7876594007,0.0030803576,0.017550947552767628,0.7897984385,8.4607E-6,0.0020567814662720003
0.96,0.6719794273,0,0,0.841131103,0.0033823016,0.01839103477241017,0.7937274992,0.0034467883,0.01856552800218728,0.7928020358,1.32169E-5,0.0025706905686993914
0.97,0.6682659388,0,0,0.850445503,0.0040222931,0.02005565531215572,0.7993145943,0.0044530237,0.021102188749037385,0.7950651348,1.50328E-5,0.0027416053691222595
0.98,0.6803699732,0,0,0.8591983616,0.0044790483,0.0211637621891761,0.8051387489,0.005397579,0.023232690330652624,0.8001027703,1.32034E-5,0.002569377356481527
0.99,0.6837782264,0,0,0.8665297747,0.0046483498,0.02156003200368682,0.8172484636,0.0079408925,0.02817958924469979,0.7751539946,5.27046E-5,0.00513344913289301
1.0,1.0,0,0,0.9,0.1,0.1,0.9,0.1,0.1,1.0,0.0,0.0

==> tables/acc_rej_sample_epistemic_entropy_diff_CiteSeer.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.6585888445,1.797648E-4,0.0013407639613295102,0.8565866292,1.14211E-4,0.001068695466444955,0.8554710001,9.96176E-5,9.980861686247336E-4,0.850188399,9.97479E-5,9.987387045669153E-4
0.02,0.6613059759,1.705727E-4,0.0013060348387389977,0.8614067167,1.083435E-4,0.0010408818376741907,0.8599701506,9.69347E-5,9.845542138450275E-4,0.8522462714,9.78795E-5,9.89340689550369E-4
0.03,0.6630090415,1.628189E-4,0.001276005094033719,0.8659125221,1.043147E-4,0.0010213456809523404,0.8643665147,9.66641E-5,9.831790274410861E-4,0.8543778294,9.33097E-5,9.659694612150014E-4
0.04,0.6642285764,1.617722E-4,0.001271897008409093,0.8701142853,1.037784E-4,0.0010187168399511221,0.8683199978,9.86473E-5,9.93213471515565E-4,0.856559999,9.40568E-5,9.698288508804015E-4
0.05,0.6651270151,1.635321E-4,0.0012787967000270216,0.8740415698,9.91428E-5,9.957047755233476E-4,0.8721054673,9.3494E-5,9.669229545315387E-4,0.8590223247,9.19129E-5,9.587121570106431E-4
0.06,0.6670038939,1.703044E-4,0.0013050072796731826,0.8776926088,9.79562E-5,9.897282455300545E-4,0.8759182876,9.00553E-5,9.489747098843045E-4,0.8614280182,8.5959E-5,9.271407660112891E-4
0.07,0.6685017765,1.776582E-4,0.0013328848412372317,0.8810460079,9.60844E-5,9.802265044366021E-4,0.8792803782,8.83558E-5,9.399776593089859E-4,0.8637160838,8.34754E-5,9.136487289981856E-4
0.08,0.6703895032,1.893922E-4,0.0013761983868614293,0.8841971409,9.27389E-5,9.630103841600048E-4,0.8824125588,9.02141E-5,9.49811033837784E-4,0.8660651833,7.77219E-5,8.816002495462442E-4
0.09,0.6724276543,1.80143E-4,0.0013421736102308078,0.8872909963,9.1358E-5,9.558137893962401E-4,0.885337621,9.12205E-5,9.550942361882414E-4,0.8684807068,7.60825E-5,8.722528303192831E-4
0.1,0.6741974831,1.770286E-4,0.0013305209506054385,0.8901422209,9.19103E-5,9.586985970574903E-4,0.8880983335,9.26488E-5,9.625424665956302E-4,0.8706460774,7.49246E-5,8.655899722154826E-4
0.11,0.6760887444,1.733037E-4,0.001316448631736157,0.8928923613,9.08849E-5,9.533357226077286E-4,0.8908340216,8.74469E-5,9.351304721802193E-4,0.8728882486,7.44331E-5,8.627461967461809E-4
0.12,0.6782626808,1.585984E-4,0.001259358566890304,0.8956275982,9.3298E-5,9.659088983957027E-4,0.8932876158,8.85835E-5,9.411880789725293E-4,0.8750041568,7.41156E-5,8.609041758523419E-4
0.13,0.6795292139,1.541989E-4,0.0012417684969429688,0.8979865479,9.0796E-5,9.528693509605606E-4,0.8956998724,8.69622E-5,9.325352540252835E-4,0.8770912123,7.12862E-5,8.443115538709629E-4
0.14,0.6815901399,1.421432E-4,0.0011922382312272997,0.9003146237,9.41953E-5,9.705426317272209E-4,0.8978571415,8.93116E-5,9.450481469216264E-4,0.8792091829,6.64995E-5,8.154722558125445E-4
0.15,0.6830894947,1.325789E-4,0.0011514291120168884,0.9027882975,9.35696E-5,9.673138063730921E-4,0.8999913943,8.92101E-5,9.445109845840862E-4,0.8811144572,6.56869E-5,8.104745523457229E-4
0.16,0.6848498106,1.236347E-4,0.0011119114173350321,0.9048410994,9.36285E-5,9.676182098327832E-4,0.9018589473,8.75255E-5,9.355506399976433E-4,0.8831867641,6.28584E-5,7.928328953821228E-4
0.17,0.6871365666,1.129807E-4,0.0010629237978331278,0.9069779742,9.26132E-5,9.623575219220766E-4,0.9036740077,8.80321E-5,9.382542299398388E-4,0.8851938331,5.96895E-5,7.725898006057289E-4
0.18,0.6879571855,1.165895E-4,0.0010797661783923406,0.9089027685,9.59112E-5,9.793426366701287E-4,0.9055173951,9.00029E-5,9.48698582269416E-4,0.8872792143,5.80194E-5,7.617046671775092E-4
0.19,0.6889841974,1.223591E-4,0.0011061604766036436,0.9106681722,1.014406E-4,0.0010071772435872447,0.9071828425,8.71254E-5,9.334098778136002E-4,0.8890790051,5.61921E-5,7.496139006181782E-4
0.2,0.6903107882,1.245506E-4,0.0011160224012088647,0.9122349155,1.02296E-4,0.00101141485059297,0.908706584,9.29613E-5,9.641644050679324E-4,0.8910511893,5.37097E-5,7.328690196754124E-4
0.21,0.6913425922,1.233164E-4,0.001110479175851578,0.9139166677,1.108947E-4,0.0010530655250268143,0.91052315,9.3943E-5,9.692419718522306E-4,0.8930787039,5.34208E-5,7.308953413451203E-4
0.22,0.692592597,1.228434E-4,0.0011083474184568664,0.9155086732,1.124667E-4,0.001060503182456328,0.9118659163,9.25205E-5,9.618757716046288E-4,0.8948335654,5.48994E-5,7.409412932209946E-4
0.23,0.6937796772,1.168645E-4,0.001081038852215775,0.9167521363,1.131885E-4,0.0010639008412441453,0.9130199444,8.99699E-5,9.485246438548658E-4,0.8968613487,5.75478E-5,7.586026627952211E-4
0.24,0.6948026896,1.306033E-4,0.0011428180082585328,0.9182338762,1.189224E-4,0.0010905154744431645,0.9141867167,9.2591E-5,9.622421732599335E-4,0.8984696835,5.7662E-5,7.593549894482816E-4
0.25,0.6969283283,1.193469E-4,0.0010924600679201048,0.919561187,1.220255E-4,0.0011046515287637094,0.915372988,9.06235E-5,9.519637598144165E-4,0.8998781043,5.90385E-5,7.683651475698257E-4
0.26,0.698616606,1.164656E-4,0.0010791922905580822,0.9210622519,1.244491E-4,0.0011155675685497494,0.9165859663,9.27951E-5,9.633021332894473E-4,0.9014772725,5.8507E-5,7.648986861016301E-4
0.27,0.7013527095,1.205623E-4,0.0010980086520606292,0.9223897779,1.277433E-4,0.001130235816102109,0.9180561119,9.14174E-5,9.561244688846741E-4,0.9029358709,6.17651E-5,7.859077554013575E-4
0.28,0.7040629685,1.102842E-4,0.001050162844515078,0.9236922318,1.326998E-4,0.0011519539921368389,0.9192788243,9.43404E-5,9.712898640467735E-4,0.9043727791,6.46309E-5,8.039334549575606E-4
0.29,0.7055097818,1.076209E-4,0.0010374049354037217,0.9248918664,1.307783E-4,0.0011435834031674297,0.9203913522,9.8713E-5,9.93544161071867E-4,0.9058753878,6.83958E-5,8.270175330668631E-4
0.3,0.707889241,9.82363E-5,9.911422703123907E-4,0.9257314515,1.324619E-4,0.0011509209355989663,0.9216562152,9.64682E-5,9.821822641444917E-4,0.9072988474,6.54813E-5,8.092051655791626E-4
0.31,0.709485966,1.118236E-4,0.0010574667843483313,0.9268256515,1.34114E-4,0.0011580759905981991,0.9227662933,9.96358E-5,9.981773389533546E-4,0.9084154761,6.81125E-5,8.253029746705145E-4
0.32,0.7119892359,1.197989E-4,0.0010945268384100959,0.9279139835,1.376038E-4,0.0011730464611429507,0.9240806538,1.012162E-4,0.001006062622305391,0.909521513,6.8469E-5,8.274599688202445E-4
0.33,0.7146834016,9.51498E-5,9.754475895710645E-4,0.9292521858,1.4265E-4,0.001194361754243663,0.9249781644,1.040691E-4,0.0010201426370856186,0.9108024019,7.00348E-5,8.368679704708503E-4
0.34,0.7163434923,1.027889E-4,0.0010138486080278457,0.9303601122,1.419059E-4,0.0011912426285186407,0.9261551249,1.074846E-4,0.001036747799611844,0.9119224423,7.19837E-5,8.484320833160425E-4
0.35,0.7179415226,9.40721E-5,9.699077275699994E-4,0.9314285654,1.443138E-4,0.001201306788459967,0.927165339,1.097082E-4,0.0010474168224732692,0.9133183169,7.49808E-5,8.659145454373659E-4
0.36,0.719485724,9.42185E-5,9.706621451359891E-4,0.9323142844,1.474426E-4,0.0012142594450940047,0.9281942809,1.13291E-4,0.0010643824500620065,0.9146171457,7.21613E-5,8.494780750555013E-4
0.37,0.7214741766,9.59968E-5,9.797795670455677E-4,0.933267557,1.457003E-4,0.0012070637928460947,0.9290829945,1.155185E-4,0.0010747953293534541,0.9156993598,6.98348E-5,8.356721845317098E-4
0.38,0.7240566075,1.03833E-4,0.0010189847888953003,0.9341745275,1.496709E-4,0.0012234005885236447,0.9298761767,1.164978E-4,0.0010793414658948298,0.9169221693,7.37063E-5,8.585237329276343E-4
0.39,0.7264987946,1.110064E-4,0.0010535957479033409,0.9352338094,1.489504E-4,0.0012204523751461996,0.9308693027,1.154783E-4,0.0010746083007310153,0.9177098322,7.41985E-5,8.613855118354383E-4
0.4,0.7290676475,1.178582E-4,0.0010856251655152437,0.9360572803,1.476865E-4,0.0012152633459460546,0.9316636199,1.150435E-4,0.0010725833300960815,0.9186837274,7.56001E-5,8.69483179825809E-4
0.41,0.7322180986,1.136961E-4,0.0010662837333468048,0.937019828,1.487226E-4,0.0012195187575433188,0.9325836408,1.148973E-4,0.0010719015813030598,0.9193556392,7.56645E-5,8.698534359304445E-4
0.42,0.7348675847,1.094813E-4,0.0010463331209514491,0.9379823452,1.474517E-4,0.0012142969159147196,0.9334047908,1.142602E-4,0.0010689256288442146,0.9201513249,7.59727E-5,8.716231984062838E-4
0.43,0.7376523435,1.157522E-4,0.0010758819637859908,0.9386465681,1.490114E-4,0.0012207022568996913,0.9343361104,1.160817E-4,0.0010774121773954478,0.9208980113,7.70507E-5,8.777852812618813E-4
0.44,0.7392950416,1.133539E-4,0.0010646778855597594,0.9395561349,1.480921E-4,0.001216930975856889,0.9352415115,1.125715E-4,0.001060997172475026,0.9213250649,7.92274E-5,8.900977474412572E-4
0.45,0.7417553186,1.13095E-4,0.0010634613298094106,0.9402393627,1.452739E-4,0.0012052962291486686,0.9360239351,1.126875E-4,0.0010615436872781071,0.9217220747,8.186E-5,9.047651629014018E-4
0.46,0.7445497692,1.045193E-4,0.0010223468100405068,0.9410561913,1.43545E-4,0.0011981026667193424,0.9367434031,1.139989E-4,0.001067702673968741,0.9221394718,8.75302E-5,9.35575758557264E-4
0.47,0.746137929,1.230759E-4,0.001109395781495495,0.9417655152,1.467738E-4,0.001211502373088885,0.9377172446,1.128689E-4,0.0010623977597867948,0.9225931048,9.4636E-5,9.72810361786921E-4
0.48,0.7491561174,1.468286E-4,0.00121172851744935,0.9425035155,1.425484E-4,0.0011939363467120012,0.9385583735,1.124817E-4,0.0010605739012440388,0.9230661064,9.51913E-5,9.756602892400612E-4
0.49,0.7519713223,1.282389E-4,0.0011324261565329547,0.9433118266,1.424679E-4,0.0011935991789541413,0.9393333316,1.119262E-4,0.0010579517947430308,0.9233046609,9.75675E-5,9.877626233058224E-4
0.5,0.755157274,1.411626E-4,0.0011881186809405868,0.9441477704,1.423608E-4,0.001193150451535765,0.9398317516,1.11496E-4,0.001055916663378318,0.9235040194,1.016457E-4,0.0010081949216297413
0.51,0.7579104483,1.136359E-4,0.001066001407128527,0.9447164202,1.405644E-4,0.0011855985829951046,0.9405895513,1.108084E-4,0.0010526556891975647,0.9235298508,1.070457E-4,0.0010346289189849664
0.52,0.7612338126,1.317696E-4,0.0011479094040907584,0.9453008384,1.404251E-4,0.0011850109704133545,0.9412795138,1.12865E-4,0.0010623794049208597,0.9237776101,1.101133E-4,0.0010493488457133785
0.53,0.7642023265,1.592083E-4,0.0012617777141794826,0.9460855997,1.409065E-4,0.0011870404373904033,0.9421867657,1.055635E-4,0.0010274409958727557,0.9239143914,1.108923E-4,0.0010530541296628585
0.54,0.7674880743,1.415775E-4,0.0011898634375423088,0.9467647046,1.418674E-4,0.0011910810215934094,0.9427503985,1.055566E-4,0.0010274074167534513,0.9239586657,1.159763E-4,0.0010769229313186714
0.55,0.7709991813,1.584439E-4,0.0012587450099205955,0.9474411064,1.418404E-4,0.0011909676737846414,0.9433062571,1.073892E-4,0.0010362876048665255,0.9239886266,1.166273E-4,0.0010799412021031515
0.56,0.7741479576,1.520244E-4,0.0012329817516897807,0.9484788036,1.399138E-4,0.0011828516390486171,0.9440565234,1.030824E-4,0.0010152950310131532,0.9238985872,1.229448E-4,0.0011088047618945365
0.57,0.7762754977,1.3344E-4,0.001155162326255492,0.949226191,1.430424E-4,0.0011960033444769291,0.9448214298,1.04969E-4,0.001024543800918243,0.9239625829,1.263149E-4,0.0011238990168160126
0.58,0.779895556,1.327155E-4,0.0011520221352040072,0.9498868579,1.443487E-4,0.001201452038160492,0.9454830259,1.060983E-4,0.0010300402904741153,0.9238033062,1.362262E-4,0.0011671598005414683
0.59,0.7821587861,1.241052E-4,0.0011140251343663662,0.9504014289,1.463417E-4,0.0012097177356722518,0.946128459,1.072105E-4,0.0010354250335007358,0.9239785928,1.325255E-4,0.0011511972029152953
0.6,0.7853747666,1.420037E-4,0.0011916530535352981,0.9510420454,1.446796E-4,0.0012028283335538783,0.9470475358,1.060245E-4,0.0010296819897424642,0.923775143,1.402839E-4,0.0011844150454971435
0.61,0.7884723485,1.916865E-4,0.0013845089382160014,0.9519681346,1.397098E-4,0.0011819890016408782,0.9477975649,1.087477E-4,0.0010428216530164686,0.9237207115,1.420791E-4,0.0011919693788013182
0.62,0.7921077967,1.91031E-4,0.001382139645621961,0.9528970164,1.336885E-4,0.0011562374323641318,0.9486044252,1.085966E-4,0.0010420969244748781,0.9235707408,1.519398E-4,0.0012326386331768123
0.63,0.7958497941,1.851301E-4,0.001360625223931998,0.9537450582,1.399088E-4,0.001182830503495746,0.9493972337,1.075901E-4,0.001037256477444224,0.9235177886,1.64E-4,0.0012806248474865698
0.64,0.7997969508,1.813554E-4,0.0013466825906649272,0.9547005051,1.39711E-4,0.0011819940778193434,0.9501928896,1.094575E-4,0.0010462193842593437,0.9232690352,1.710563E-4,0.0013078849337766682
0.65,0.8033437848,1.722264E-4,0.001312350562921356,0.9554022968,1.396261E-4,0.0011816348843868819,0.9509404427,1.077627E-4,0.0010380881465463325,0.9229258096,1.881154E-4,0.001371551676022453
0.66,0.8072043061,2.11983E-4,0.00145596359844606,0.9562580562,1.430394E-4,0.0011959908026402209,0.9516451484,1.096045E-4,0.0010469216780638368,0.9222795779,1.970235E-4,0.0014036505975491196
0.67,0.8102990091,2.055004E-4,0.001433528513842679,0.9570764118,1.373078E-4,0.0011717841098086285,0.9525138426,1.133292E-4,0.0010645618817147267,0.9219601333,2.06786E-4,0.001438005563271575
0.68,0.8146285772,2.263366E-4,0.0015044487362485968,0.9576914257,1.408232E-4,0.0011866895128886915,0.9532800019,1.09062E-4,0.0010443275348280346,0.9215314311,2.189858E-4,0.0014798168805632676
0.69,0.8169811308,2.610658E-4,0.0016157530751943502,0.958278299,1.341676E-4,0.001158307385800505,0.9538797188,1.108815E-4,0.001053002848998995,0.9209905648,2.225553E-4,0.0014918287435225265
0.7,0.8218026876,2.575016E-4,0.0016046856389959998,0.9589524955,1.372544E-4,0.0011715562299778872,0.954409256,1.115017E-4,0.001055943653799766,0.9205602902,2.318768E-4,0.0015227501436545655
0.71,0.8274905384,2.829861E-4,0.0016822190701570351,0.9596973509,1.370765E-4,0.001170796737269113,0.9552711266,1.12068E-4,0.0010586217454785255,0.920063051,2.424469E-4,0.0015570706470806005
0.72,0.8326370716,3.1427E-4,0.001772766200038798,0.9603002626,1.32008E-4,0.0011489473443113047,0.955979113,1.082163E-4,0.0010402706378630515,0.9195300233,2.560395E-4,0.0016001234327388623
0.73,0.838971591,3.247143E-4,0.0018019830742823308,0.9612855232,1.299854E-4,0.001140111398065996,0.9564140725,1.072873E-4,0.001035795829302281,0.9189851141,2.680301E-4,0.001637162484300199
0.74,0.8448663771,4.207102E-4,0.0020511221319073126,0.9620393807,1.288998E-4,0.0011353404775660911,0.9568776393,1.103061E-4,0.0010502671088823072,0.9181434596,2.947255E-4,0.0017167571173581893
0.75,0.8533625722,3.733578E-4,0.0019322468786363714,0.962719301,1.234732E-4,0.0011111849531018677,0.9578070164,1.113189E-4,0.0010550777222555693,0.9172807032,3.087015E-4,0.001756990324389978
0.76,0.8578386545,3.110549E-4,0.0017636748566558407,0.963196348,1.199713E-4,0.001095314110198531,0.9583409417,1.146487E-4,0.001070741331975188,0.9165296799,3.283026E-4,0.001811912249530865
0.77,0.8662957013,2.524457E-4,0.0015888539895157138,0.9640540504,1.219295E-4,0.0011042169170955496,0.9593481708,1.217947E-4,0.0011036063609820305,0.9162321156,3.453133E-4,0.0018582607459665073
0.78,0.8705980003,2.541362E-4,0.0015941649851881705,0.9649169445,1.194759E-4,0.0010930503190612955,0.9603654504,1.238096E-4,0.0011126976228967148,0.9153488362,3.582096E-4,0.001892642597005573
0.79,0.8773912966,2.280194E-4,0.0015100311255070208,0.965426085,1.177616E-4,0.0010851801693728097,0.9613565207,1.188798E-4,0.0010903201364736873,0.9147304374,3.733032E-4,0.0019321055871768498
0.8,0.8822669089,2.786608E-4,0.001669313631406633,0.9661425948,1.250759E-4,0.0011183733723582657,0.9621206522,1.206601E-4,0.0010984539134620077,0.9143327272,3.897834E-4,0.001974293291281718
0.81,0.8890384674,2.194692E-4,0.0014814492903910009,0.9668269211,1.216585E-4,0.0011029891205265807,0.9632307678,1.285996E-4,0.0011340176365471572,0.9133846164,3.990287E-4,0.0019975702741080225
0.82,0.8959432006,2.057654E-4,0.001434452508799089,0.9677281916,1.188682E-4,0.001090266939790435,0.9639756596,1.29842E-4,0.0011394823386081945,0.9132251519,4.101579E-4,0.0020252355418567984
0.83,0.9015053689,1.539552E-4,0.0012407868471256457,0.9681290323,1.287831E-4,0.0011348264184446889,0.9644946206,1.301018E-4,0.0011406217602693716,0.9128387094,4.261794E-4,0.0020644112962295087
0.84,0.9059360683,1.654122E-4,0.0012861267433655207,0.9692465782,1.169358E-4,0.0010813685773130271,0.965228312,1.292985E-4,0.001137094982840044,0.9130136973,4.569684E-4,0.0021376819220828903
0.85,0.9109489083,1.173462E-4,0.0010832645106344065,0.969902674,1.246958E-4,0.0011166727363019122,0.9658880776,1.376509E-4,0.0011732472032781496,0.9127980524,4.848026E-4,0.0022018233353291537
0.86,0.9130548239,1.530825E-4,0.0012372651292265535,0.9706527454,1.202462E-4,0.001096568283327582,0.9671801567,1.370666E-4,0.0011707544576041553,0.9126109672,4.902082E-4,0.002214064588037124
0.87,0.9182584465,1.866521E-4,0.0013662067925464285,0.9712921417,1.328746E-4,0.0011527124533030775,0.9680337155,1.44224E-4,0.0012009329706524007,0.9116573203,5.278412E-4,0.0022974794884829766
0.88,0.9206686914,2.719241E-4,0.001649012128518162,0.9732522804,1.265415E-4,0.0011249066627947405,0.9685106379,1.411964E-4,0.001188260914109355,0.9112765974,5.01816E-4,0.002240124996512471
0.89,0.9275747597,2.472379E-4,0.0015723800431193472,0.9748172748,1.362796E-4,0.0011673885385765958,0.9688039833,1.591828E-4,0.0012616766622237253,0.9108305645,5.000771E-4,0.0022362403716953147
0.9,0.9339416027,2.29249E-4,0.0015140970906781374,0.9759489065,1.254204E-4,0.0011199124965817642,0.9696350366,1.619583E-4,0.0012726283825217793,0.9108759123,4.957078E-4,0.0022264496401221386
0.91,0.9384615421,2.251031E-4,0.001500343627306758,0.9766801482,1.43751E-4,0.0011989620511092085,0.9707287335,1.532658E-4,0.0012380056542681862,0.9115789485,5.095194E-4,0.0022572536410425835
0.92,0.9442922354,1.658759E-4,0.0012879281812275092,0.9771232891,1.615348E-4,0.0012709634141075815,0.9709132415,1.637084E-4,0.0012794858342318606,0.9102283102,5.312479E-4,0.0023048815587791054
0.93,0.9473958373,1.956137E-4,0.0013986196766812627,0.9772916657,1.674295E-4,0.0012939455166273424,0.9721354198,1.996829E-4,0.001413091999835821,0.9094791663,5.117253E-4,0.002262134611379261
0.94,0.9509090841,2.240586E-4,0.001496858710767319,0.9783030403,2.019684E-4,0.0014211558675951066,0.9737575853,1.840668E-4,0.0013567122023480146,0.9074545479,5.534539E-4,0.0023525600948753676
0.95,0.9540145874,3.439475E-4,0.001854582163183934,0.9789781052,2.521675E-4,0.001587978274410579,0.9749635047,2.058575E-4,0.0014347735012886181,0.9010219032,6.795215E-4,0.0026067633187537376
0.96,0.9536363661,4.123048E-4,0.0020305289951143275,0.9792727327,3.190251E-4,0.0017861273750771527,0.975090915,2.280994E-4,0.0015102959974786399,0.8930909139,7.431672E-4,0.0027261093154897515
0.97,0.9554216921,5.499916E-4,0.002345189970983161,0.9801204872,3.735278E-4,0.001932686730952536,0.9768674791,2.365945E-4,0.0015381628652389187,0.8777108479,9.600286E-4,0.0030984328296737368
0.98,0.9527272582,0.0010431586,0.0032297965880222243,0.9814545476,5.274565E-4,0.0022966421140438926,0.9774545443,3.547544E-4,0.0018834925006487285,0.849636367,0.0019491109,0.004414873610874948
0.99,0.9428571403,0.0014739234,0.003839171004266416,0.985000003,7.519068E-4,0.002742091902179794,0.9778571463,7.415998E-4,0.002723233005087886,0.8453571427,0.0101024269,0.010051082976475719
1.0,1.0,0.0,0.0,0.99,0.01,0.01,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629

==> tables/acc_rej_sample_epistemic_entropy_diff_Computers.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.6447550893,1.313107E-4,0.0011459088096353917,0.7592646864,0.0086615473,0.009306743415395096,0.7781463784,0.0068386182,0.008269593823157218,0.8493203747,4.86224E-5,6.97297640896626E-4
0.02,0.6484844983,1.300454E-4,0.0011403744998902772,0.7625901273,0.0088176384,0.009390228112245196,0.7815235382,0.0069145669,0.008315387483454995,0.8514420187,4.81485E-5,6.938912018465142E-4
0.03,0.6521401286,1.339478E-4,0.0011573581986576154,0.7655909944,0.008956327,0.009463787296848974,0.784188607,0.0069797888,0.008354513031888812,0.8535088742,4.9357E-5,7.025453722002587E-4
0.04,0.6547585607,1.38444E-4,0.0011766222843376712,0.7681586993,0.009051155,0.009513755830375299,0.7865154696,0.0070373782,0.00838890827223662,0.855465306,5.05266E-5,7.108206524855619E-4
0.05,0.6563069999,1.435093E-4,0.001197953671892198,0.7704785016,0.0091304299,0.009555328304145285,0.7887314954,0.00708426,0.008416804619331496,0.8574250847,5.06835E-5,7.119234509411809E-4
0.06,0.6564160943,1.527584E-4,0.0012359546917261976,0.7725915736,0.0092124777,0.009598165293429783,0.7905925316,0.0071342091,0.008446424746601369,0.8595187956,4.88884E-5,6.99202402741867E-4
0.07,0.6554748893,1.567693E-4,0.0012520754769581586,0.7746485183,0.0092746964,0.009630522519572861,0.7922480336,0.0071319713,0.008445099940202011,0.8615680587,4.83705E-5,6.954890365778601E-4
0.08,0.6546043754,1.581206E-4,0.001257460138533226,0.77657087,0.0093212427,0.009654658305709218,0.7937385309,0.007133092,0.008445763435001006,0.8634939456,4.77257E-5,6.908378970496624E-4
0.09,0.6536844671,1.601074E-4,0.0012653355286247202,0.7782912973,0.0093476273,0.009668312831099332,0.7949357089,0.0071518991,0.008456890149458015,0.8654166698,4.83683E-5,6.954732201889588E-4
0.1,0.6526315808,1.632985E-4,0.0012778830149900264,0.7800862586,0.0093869966,0.00968865140254308,0.7960357535,0.0071429048,0.008451570741584076,0.8672284019,4.80309E-5,6.93043288691262E-4
0.11,0.6515170753,1.674168E-4,0.0012938964409874541,0.7817774984,0.0094147097,0.009702942697965396,0.7970657414,0.0071433118,0.008451811521798152,0.8689418465,4.8393E-5,6.956507744551141E-4
0.12,0.6507479906,1.70188E-4,0.0013045612289195167,0.7834023783,0.0094404064,0.009716175379232304,0.7982917792,0.0071439021,0.008452160729659606,0.8706098962,4.88232E-5,6.987360016486913E-4
0.13,0.6502327979,1.594566E-4,0.0012627612600963017,0.785135797,0.0094371962,0.009714523251297513,0.7994218835,0.0071694242,0.008467245242698478,0.8722128838,4.93152E-5,7.022478195053367E-4
0.14,0.649300009,1.619631E-4,0.0012726472409902124,0.7867133337,0.0094748617,0.009733890126768435,0.800511578,0.0071721308,0.008468843368488993,0.8737406754,4.99076E-5,7.064531123860946E-4
0.15,0.6488615274,1.621884E-4,0.0012735320961797547,0.7883108297,0.0095025663,0.009748110740035733,0.8016613695,0.0071865269,0.00847733855641026,0.8752581418,4.99539E-5,7.06780729788242E-4
0.16,0.6483257413,1.567332E-4,0.0012519313080197332,0.7898151603,0.0095218346,0.00975798882967182,0.8027618557,0.0072014624,0.008486143057950413,0.876863113,4.90442E-5,7.003156431210144E-4
0.17,0.6479869902,1.531044E-4,0.001237353627707132,0.7913894534,0.0095447641,0.009769730856067632,0.8039419821,0.0071926717,0.008480962032694168,0.8782797867,4.90395E-5,7.002820860196267E-4
0.18,0.6477908969,1.438824E-4,0.001199509899917462,0.7929418248,0.0095429923,0.009768824033628613,0.804991768,0.007196386,0.00848315153701736,0.8796953869,4.88674E-5,6.990522155032484E-4
0.19,0.6473954737,1.368104E-4,0.0011696597795940492,0.7944867355,0.0095567484,0.009775862314906037,0.8058369228,0.0071869249,0.008477573296645686,0.8811821091,4.85091E-5,6.964847449872825E-4
0.2,0.6471870482,1.254777E-4,0.0011201682909277517,0.7959001419,0.0095723503,0.009783838868256163,0.8066638517,0.0071949267,0.008482291376744848,0.8825077361,4.80051E-5,6.928571281296022E-4
0.21,0.6470873177,1.239482E-4,0.001113320259404274,0.7973935324,0.0095685138,0.009781878040540067,0.8076641509,0.0071780951,0.008472363955827204,0.8839011538,4.79668E-5,6.92580681220607E-4
0.22,0.647201395,1.210024E-4,0.001100010909036815,0.7987853441,0.0095864358,0.009791034572505604,0.8085487589,0.0071824336,0.008474923952461168,0.8852394694,4.85665E-5,6.968966924874877E-4
0.23,0.6470553815,1.211503E-4,0.0011006829697964805,0.8003317264,0.0096069275,0.009801493508644486,0.8094607607,0.0071897871,0.008479261229611929,0.8864401603,4.79927E-5,6.927676378122754E-4
0.24,0.6472982883,1.17385E-4,0.0010834435841334796,0.8017897844,0.0096213683,0.009808857374842394,0.8102353802,0.0072069938,0.008489401510118367,0.8876402664,4.78732E-5,6.919046177039144E-4
0.25,0.6476297736,1.132499E-4,0.0010641893628485486,0.8033153319,0.0096411075,0.009818914145668043,0.811143117,0.0071996854,0.008485095992385708,0.8887938786,4.83317E-5,6.952100402036782E-4
0.26,0.6483655214,1.061206E-4,0.0010301485329795893,0.8048867264,0.0096415626,0.009819145889536422,0.8119568187,0.007199823,0.008485177075347338,0.889867723,4.75637E-5,6.896644111450148E-4
0.27,0.6481966674,1.01562E-4,0.0010077797378395738,0.806364058,0.0096654683,0.009831311357087619,0.8127697277,0.0072022024,0.00848657905165562,0.8910095537,4.70118E-5,6.856515149841063E-4
0.28,0.648726362,1.015932E-4,0.0010079345216828324,0.8078934219,0.009697344,0.009847509329774712,0.8134474131,0.0072044366,0.008487895263255786,0.8920909536,4.83162E-5,6.950985541633646E-4
0.29,0.6490966797,9.67435E-5,9.835827367334178E-4,0.8093882698,0.0097205362,0.0098592779654496,0.8143565777,0.007201927,0.008486416793912493,0.8932107759,4.90465E-5,7.003320640953119E-4
0.3,0.6493650556,9.79883E-5,9.898903979734322E-4,0.8108760652,0.0097343942,0.009866303360428362,0.8151197559,0.0071865605,0.008477358373927575,0.8942951274,4.84917E-5,6.963598207823309E-4
0.31,0.6501385987,9.84396E-5,9.921673245980236E-4,0.8123104525,0.0097437144,0.009871025478642024,0.8159530419,0.0071741523,0.008470036776779662,0.8952943087,5.17885E-5,7.196422722436474E-4
0.32,0.6501819968,9.44799E-5,9.720077160187568E-4,0.8136730626,0.009758489,0.009878506466060545,0.8169540021,0.0071641584,0.008464135159601363,0.8962508297,5.14391E-5,7.172105688011018E-4
0.33,0.650243485,8.63634E-5,9.293191055821461E-4,0.814999162,0.0097676305,0.009883132347591021,0.8177968135,0.007161942,0.008462825769209715,0.8973585182,5.21445E-5,7.221114872372548E-4
0.34,0.6503409445,8.43648E-5,9.18503130098096E-4,0.8165496084,0.0097954133,0.009897178032146335,0.8186805329,0.0071631672,0.008463549609944991,0.8984435731,5.1597E-5,7.18310517812457E-4
0.35,0.6500605822,7.47574E-5,8.646236175353991E-4,0.8180907041,0.0098458773,0.009922639417009972,0.8195205128,0.0071400533,0.00844988360866586,0.8994374239,5.12284E-5,7.157401763209887E-4
0.36,0.6496483803,7.19952E-5,8.484998526811894E-4,0.8195024598,0.0098764443,0.009938030136802766,0.8203920522,0.0071103923,0.008432314213784967,0.9004272169,5.0996E-5,7.141148367034534E-4
0.37,0.6493302345,6.68053E-5,8.173450923569554E-4,0.8210412586,0.009880497,0.009940068913242001,0.8214270389,0.0070780004,0.008413085284246202,0.9015199113,5.15934E-5,7.182854585747925E-4
0.38,0.6485481024,7.4288E-5,8.619048671402198E-4,0.8225426516,0.0099264109,0.009963137507833564,0.8223321238,0.0070523195,0.008397808940432022,0.9025244999,5.30548E-5,7.283872596359714E-4
0.39,0.6480634391,6.8718E-5,8.289632078687208E-4,0.824033564,0.0099422626,0.009971089509176015,0.8232515657,0.0070231479,0.008380422364057793,0.9035392892,5.5743E-5,7.466123492147715E-4
0.4,0.6474217176,5.96718E-5,7.7247524232172E-4,0.8254940957,0.0099978776,0.009998938743686752,0.8241290084,0.006993822,0.008362907389179915,0.9045171577,5.73966E-5,7.576054382064585E-4
0.41,0.6465293646,6.42775E-5,8.017324990294457E-4,0.8269965699,0.0100252135,0.010012598813494925,0.8249199092,0.0069824801,0.008356123562992592,0.9055453849,5.68222E-5,7.538050145760507E-4
0.42,0.6464597464,6.82392E-5,8.260702149333312E-4,0.8283646941,0.0100548885,0.010027406693657138,0.8256973812,0.0069481877,0.008335578984089827,0.9064558667,5.87789E-5,7.666739854723127E-4
0.43,0.6461902857,7.50908E-5,8.665494792566666E-4,0.8299940756,0.010102318,0.0100510288030629,0.8266561374,0.0069189831,0.008318042498088117,0.907455588,5.98126E-5,7.733860614208147E-4
0.44,0.6457303584,6.32095E-5,7.950440239382974E-4,0.8314205337,0.0101330779,0.010066319039251637,0.8272111729,0.0068769017,0.00829270866484528,0.9084388191,6.09518E-5,7.807163377309328E-4
0.45,0.6458265185,5.51246E-5,7.424594265008695E-4,0.8331055644,0.0101852682,0.01009220897524422,0.8280666924,0.0068641894,0.008285040374071812,0.9094619483,5.99962E-5,7.74572139958571E-4
0.46,0.6455928326,5.12925E-5,7.161878245264995E-4,0.8346176323,0.0102338505,0.010116249552082037,0.828999792,0.0068334741,0.008266482988550814,0.9105042744,6.08826E-5,7.802730291378781E-4
0.47,0.6452557862,4.84704E-5,6.962068658092938E-4,0.8362194857,0.0102910454,0.010144478991057155,0.8299129733,0.0068149266,0.008255256870624924,0.9115601832,6.22782E-5,7.891653819067332E-4
0.48,0.6453267038,4.81317E-5,6.937701348429464E-4,0.8377845085,0.0103370696,0.010167138043717121,0.8307702303,0.0067948238,0.008243072121484804,0.9126027691,6.20933E-5,7.87993020273657E-4
0.49,0.6454445183,4.87615E-5,6.982943505428065E-4,0.839485994,0.01039723,0.010196680832506234,0.8317361578,0.0067132362,0.008193434078577796,0.9134303999,6.30491E-5,7.940346340053437E-4
0.5,0.6457470715,4.89592E-5,6.997085107385789E-4,0.8409630945,0.0104857022,0.010239971777304858,0.8324279949,0.0066723948,0.008168472807079668,0.9144644535,6.3959E-5,7.9974370894681E-4
0.51,0.64640643,4.95912E-5,7.042101958932432E-4,0.8425120565,0.0105220483,0.010257703592910061,0.8335086122,0.0066032582,0.00812604344069117,0.9153708369,6.4834E-5,8.051956284034333E-4
0.52,0.6479840517,5.08712E-5,7.132404924007049E-4,0.844027189,0.0105934289,0.010292438437999034,0.8345264903,0.0065532771,0.008095231374086846,0.9163689649,6.62681E-5,8.140522096278592E-4
0.53,0.6491740465,5.28472E-5,7.269607967421627E-4,0.845606893,0.0106270217,0.010308744685945035,0.8356332269,0.0064922594,0.008057455801926561,0.91720613,6.71563E-5,8.194894752222263E-4
0.54,0.6505991697,6.20023E-5,7.874153922803389E-4,0.847297627,0.0107001883,0.01034417145062861,0.8366201994,0.0064001026,0.008000064124743002,0.9182807511,6.85753E-5,8.281020468517149E-4
0.55,0.6528499961,6.80722E-5,8.250587857843827E-4,0.8486124957,0.010758912,0.010372517534330805,0.8375924951,0.0063508734,0.007969236726312,0.9193399996,6.80334E-5,8.248236175086162E-4
0.56,0.6554078162,6.86901E-5,8.287949082855179E-4,0.8502250069,0.0108307779,0.01040710233446371,0.8384249544,0.0063219503,0.00795106929915719,0.9201252848,6.86364E-5,8.284708805987087E-4
0.57,0.6584249079,6.65441E-5,8.15745671150022E-4,0.8519204611,0.0109245382,0.01045205156895047,0.8395918369,0.0062528995,0.007907527742600718,0.9208922035,6.60568E-5,8.127533451176931E-4
0.58,0.6609429419,6.33252E-5,7.957713239367199E-4,0.8534556648,0.0109777145,0.010477458899943249,0.8409616926,0.0062027174,0.00787573323570574,0.9217385465,6.52604E-5,8.078390928891718E-4
0.59,0.6627607048,5.37609E-5,7.332182485454109E-4,0.8551180029,0.0110739889,0.010523302190852452,0.8420993415,0.0061509749,0.007842815119585568,0.9225329304,6.60817E-5,8.129065136902275E-4
0.6,0.6652602077,5.02188E-5,7.086522419353516E-4,0.8566216591,0.0111146796,0.010542618080913299,0.8430407891,0.0060813386,0.007798293787746137,0.923341772,6.46174E-5,8.038494883994143E-4
0.61,0.6675129771,3.50209E-5,5.917845891876537E-4,0.8579948044,0.0112194313,0.01059218169217277,0.8441084823,0.006061087,0.007785298324406073,0.9237651485,6.49975E-5,8.062102703389482E-4
0.62,0.6699230373,2.30969E-5,4.8059234284370363E-4,0.859221431,0.0113534882,0.010655274843944663,0.8450325647,0.0060259948,0.007762728128692902,0.9243339276,6.11573E-5,7.820313292957004E-4
0.63,0.67263605,1.93112E-5,4.394451046490335E-4,0.8609182131,0.0114542014,0.010702430284753086,0.846193372,0.0059654469,0.007723630558228429,0.9248312563,6.01508E-5,7.755694681974014E-4
0.64,0.6743125021,1.63152E-5,4.03920784312964E-4,0.8621000028,0.0115437125,0.010744167022156722,0.8474499986,0.0059589404,0.007719417335524749,0.9253687507,6.15617E-5,7.846126432832955E-4
0.65,0.6769848883,7.4267E-6,2.7251972405681026E-4,0.8637351349,0.011601154,0.010770865331996312,0.8483510134,0.005933483,0.007702910488899634,0.9257602012,6.18229E-5,7.862753970460986E-4
0.66,0.6791197896,1.13891E-5,3.3747740665117127E-4,0.8653805409,0.0117415945,0.01083586383266235,0.8495532766,0.0059101502,0.007687750126012161,0.9260787559,5.89502E-5,7.677903359641875E-4
0.67,0.6804636896,1.60883E-5,4.0110223135754306E-4,0.8667848609,0.0118500965,0.010885814852366359,0.8504125485,0.0058674176,0.007659907049044394,0.926338222,5.48311E-5,7.404802495678058E-4
0.68,0.6825949311,1.7008E-5,4.124075654010241E-4,0.8682841033,0.0119436383,0.010928695393321199,0.8513748226,0.0058030805,0.007617795284726415,0.9265436,5.3845E-5,7.337915235269484E-4
0.69,0.6855172515,1.99736E-5,4.469183370594677E-4,0.8695753159,0.0120102367,0.010959122546992528,0.852878406,0.0057208279,0.007563615471452789,0.9265372014,5.19659E-5,7.208737753587656E-4
0.7,0.6896887958,2.46563E-5,4.965511051241352E-4,0.8712598415,0.0120407124,0.01097301799870938,0.8538432685,0.0056633879,0.007525548418553959,0.9264004457,5.03263E-5,7.094103185040375E-4
0.71,0.6946858108,3.08436E-5,5.553701468390248E-4,0.8730294791,0.0120663204,0.010984680423207587,0.8547595036,0.005579636,0.007469696111623283,0.9264313424,4.89701E-5,6.99786395980945E-4
0.72,0.6997187555,3.31157E-5,5.754624227523462E-4,0.874736843,0.0121779429,0.011035371720064531,0.8558336678,0.0054872182,0.007407575986785421,0.9261108899,4.76527E-5,6.903093509434737E-4
0.73,0.705249989,4.04399E-5,6.359237375660701E-4,0.8759416679,0.0121793374,0.011036003533888524,0.8568166658,0.0054235219,0.007364456463310785,0.9256249946,4.57649E-5,6.764975979262602E-4
0.74,0.7106880128,5.49322E-5,7.411626002436982E-4,0.8771094765,0.0121404827,0.011018385861822048,0.857987884,0.0053137704,0.007289561303672533,0.9249848533,4.4603E-5,6.678547746329287E-4
0.75,0.7152115285,4.28395E-5,6.54518907289927E-4,0.8788343868,0.0121331416,0.01101505406250918,0.8585058439,0.0051886088,0.007203199844513548,0.9239018965,4.60814E-5,6.788328218346547E-4
0.76,0.7203469276,5.06139E-5,7.114344664127541E-4,0.8807407424,0.012159507,0.011027015462036861,0.8598218483,0.0051930869,0.007206307584331937,0.9227660584,4.47477E-5,6.689372167849536E-4
0.77,0.7228850901,6.36081E-5,7.975468638268224E-4,0.8823863041,0.0122042343,0.011047277628447653,0.8610513419,0.0050874796,0.0071326570084366174,0.9213936347,4.41686E-5,6.645946132794036E-4
0.78,0.7271472394,7.13291E-5,8.445655687985391E-4,0.8835940692,0.0122299969,0.011058931639177448,0.8619734147,0.0049390171,0.0070278140982812,0.9195654398,4.24379E-5,6.514437811507605E-4
0.79,0.7302088857,8.5177E-5,9.229138638031179E-4,0.8851098013,0.0122730605,0.011078384584405796,0.8627155852,0.0047918341,0.006922307491003271,0.9175522244,4.48196E-5,6.694744207212102E-4
0.8,0.734308219,9.70913E-5,9.853491766881424E-4,0.88697974,0.0121845472,0.011038363646845488,0.8637120342,0.0047108904,0.006863592645255107,0.9151968312,4.5951E-5,6.778716692708141E-4
0.81,0.7373001814,7.8837E-5,8.879020216217554E-4,0.8890230933,0.0120755192,0.010988866729558604,0.8648134995,0.0047487819,0.006891140616762947,0.9123682636,4.7394E-5,6.884330032762811E-4
0.82,0.740625,7.89062E-5,8.88291618782931E-4,0.8906999996,0.0121312836,0.011014210638988163,0.86581875,0.0046440319,0.0068147134202400615,0.9094062495,4.62467E-5,6.800492629214446E-4
0.83,0.742686969,8.45624E-5,9.195781641600675E-4,0.892223691,0.0120777113,0.010989864102890445,0.8665122402,0.0045281403,0.0067291457853133185,0.9056518865,5.06601E-5,7.117590884561995E-4
0.84,0.7443741322,8.42091E-5,9.176551639913546E-4,0.8941490877,0.0119904253,0.010950080045369532,0.8675246099,0.004472731,0.006687847934874118,0.9015049243,5.2879E-5,7.271794826588549E-4
0.85,0.7452773571,1.193556E-4,0.001092499885583518,0.8959145457,0.0119633446,0.010937707529459727,0.8689130417,0.0043907746,0.006626292024956341,0.8968290848,5.80176E-5,7.616928514828007E-4
0.86,0.7434538126,1.357971E-4,0.0011653201276902413,0.8978554228,0.0117845487,0.010855666124195236,0.8691967851,0.0043243926,0.0065760114050995985,0.8914377493,6.33254E-5,7.957725805781447E-4
0.87,0.7412629783,1.384301E-4,0.0011765632154712299,0.8997837389,0.0116435419,0.010790524500690409,0.87004325,0.0042303798,0.00650413699117723,0.8850519049,7.05574E-5,8.399845236669542E-4
0.88,0.7384254873,1.658047E-4,0.0012876517386312186,0.90125586,0.0115053525,0.010726300620437598,0.8699906239,0.0041881148,0.006471564571260956,0.8774601674,8.17028E-5,9.038960117181622E-4
0.89,0.7348670781,2.204949E-4,0.001484907067799194,0.9027709609,0.011451455,0.010701147134770179,0.871012271,0.0041937977,0.006475953752151107,0.8687730044,9.65071E-5,9.823802726032318E-4
0.9,0.7329583883,2.756121E-4,0.0016601569202939822,0.9046569103,0.0110826498,0.010527416492188385,0.872699658,0.0040067096,0.00632985750234553,0.85814399,1.155876E-4,0.0010751167378475698
0.91,0.7306249976,3.535591E-4,0.0018803167286390876,0.9062625012,0.0108392199,0.010411157428451459,0.873824999,0.004073353,0.006382282507065948,0.8454250014,1.36781E-4,0.00116953409527042
0.92,0.7278481007,4.414587E-4,0.002101091859010453,0.9077918452,0.0105051464,0.010249461644398696,0.875232068,0.0041636129,0.006452606372621842,0.8298452896,1.528169E-4,0.0012361913282336193
0.93,0.7218298554,4.162707E-4,0.0020402713054885617,0.9101444623,0.0103268274,0.010162099881422146,0.8763242337,0.00410128,0.006404123671510412,0.8101765639,1.885565E-4,0.001373158767222494
0.94,0.7213483214,4.775551E-4,0.002185303411428262,0.9116666818,0.0100680002,0.01003394249535047,0.8790074962,0.0039175375,0.006259023486135836,0.7843632877,2.59321E-4,0.0016103446836003776
0.95,0.7114606738,4.80523E-4,0.002192083483811691,0.9141797763,0.0101761152,0.010087673269887363,0.8812134814,0.0038244352,0.0061842018078326,0.7490561789,3.293181E-4,0.0018147123739039198
0.96,0.7061797857,2.773919E-4,0.0016655086310193652,0.9151685536,0.0101882034,0.0100936630615451,0.884325853,0.0037383659,0.0061142177749897,0.6955337209,4.455127E-4,0.0021107171766961107
0.97,0.7044943929,4.09756E-4,0.0020242430684085347,0.9172284776,0.0097280797,0.009863102807940309,0.8871535671,0.0037292103,0.006106726045926737,0.605992499,6.812511E-4,0.0026100787344446146
0.98,0.7123595595,0.001015584,0.0031868228692539533,0.9170786637,0.0096624116,0.009829756660263773,0.888764053,0.0041820817,0.006466901653806094,0.4361797759,0.0011658821,0.0034145015741686223
0.99,0.7224719167,0.0015444171,0.003929907250813942,0.9104494494,0.0095551021,0.009775020255733489,0.8902247268,0.0054499171,0.007382355382938429,0.4221348321,0.0024847771,0.004984753855507813
1.0,0.2,0.1777777778,0.042163702138213625,0.83,0.1425252525,0.0377525168035192,0.84,0.1357575758,0.03684529492350414,0.4,0.2424242424,0.04923659638927126

==> tables/acc_rej_sample_epistemic_entropy_diff_CoraML.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.7183620334,1.284664E-4,0.0011334301919394946,0.8078090805,2.105595E-4,0.0014510668489080716,0.8078977555,2.016064E-4,0.0014198816852118348,0.8192488289,2.062235E-4,0.00143604839751312
0.02,0.7186512053,1.363288E-4,0.0011675992463169886,0.8107850337,1.98586E-4,0.0014092054498901145,0.8113593268,2.00825E-4,0.0014171273760675148,0.8209536344,2.065178E-4,0.001437072719106448
0.03,0.7202342868,1.174597E-4,0.0010837882634537061,0.8131735873,1.971238E-4,0.0014040078347359747,0.8144781691,1.948387E-4,0.0013958463382478744,0.8221246004,2.133763E-4,0.0014607405656036257
0.04,0.7195804179,1.190915E-4,0.0010912905204389892,0.8154706842,1.909608E-4,0.001381885668208481,0.8168316293,1.901399E-4,0.0013789122524656891,0.8231091982,2.141495E-4,0.0014633847751018868
0.05,0.7202717483,1.198573E-4,0.001094793587851153,0.8176086944,1.900861E-4,0.001378717157360421,0.8193152153,1.871528E-4,0.0013680380111678184,0.8240326083,2.187016E-4,0.0014788563148595607
0.06,0.72181319,1.181453E-4,0.0010869466408246543,0.8198681355,1.992251E-4,0.0014114712182683713,0.8213406628,1.902475E-4,0.0013793023598906804,0.8248956084,2.188757E-4,0.0014794448283055371
0.07,0.7228206515,1.183048E-4,0.001087680100029416,0.8221543509,2.048571E-4,0.001431282990886149,0.8234536296,1.88797E-4,0.0013740342062699895,0.8260244226,2.250277E-4,0.0015000923304916934
0.08,0.7251402915,1.245498E-4,0.0011160188170456626,0.8244051659,2.128916E-4,0.0014590805323901762,0.825347926,1.974055E-4,0.0014050106761160216,0.8271268237,2.27064E-4,0.001506864293823435
0.09,0.7266174734,1.196093E-4,0.0010936603677559134,0.8267763919,2.210477E-4,0.0014867672985373335,0.8274631137,2.028925E-4,0.0014244033838769128,0.8284279209,2.313685E-4,0.001521080208273055
0.1,0.7277682185,1.144922E-4,0.0010700102803244463,0.8289386094,2.227753E-4,0.0014925659114424395,0.8296787137,2.042955E-4,0.0014293197682814017,0.8295926553,2.44229E-4,0.0015627827744123621
0.11,0.7284802794,1.222037E-4,0.001105457823709254,0.8309570789,2.359884E-4,0.0015361913943255899,0.8315893275,2.085145E-4,0.0014440031163401275,0.8308932704,2.527851E-4,0.0015899216961850668
0.12,0.7294601023,1.232179E-4,0.001110035585015183,0.8331338,2.435781E-4,0.0015606988819115621,0.833579812,2.149962E-4,0.0014662748719118117,0.8320481217,2.586096E-4,0.0016081343227479475
0.13,0.7314540088,1.150743E-4,0.0010727268990754356,0.8353768557,2.508359E-4,0.0015837799720920833,0.8352522248,2.170602E-4,0.0014732963042103921,0.8332937682,2.714676E-4,0.0016476273850601051
0.14,0.7327927887,1.161082E-4,0.001077535150238729,0.8376456451,2.691992E-4,0.001640729106220768,0.8369729728,2.221409E-4,0.00149043919701543,0.8346546537,2.794277E-4,0.0016716091050242576
0.15,0.7341433704,1.154206E-4,0.0010743397972708636,0.8396111786,2.775012E-4,0.0016658367266932255,0.8386269754,2.216652E-4,0.0014888425034233809,0.8361786157,2.866232E-4,0.0016929949793191947
0.16,0.7354640424,1.119198E-4,0.0010579215471858015,0.8416902232,2.845717E-4,0.0016869253095498924,0.8402827263,2.173273E-4,0.0014742024962670494,0.8373509479,2.94351E-4,0.0017156660514214296
0.17,0.7366521478,9.9974E-5,9.998699915489014E-4,0.843777225,2.916688E-4,0.001707831373408979,0.8419477308,2.190818E-4,0.00148014120947969,0.8387492234,2.916554E-4,0.0017077921419189164
0.18,0.7380982339,9.51238E-5,9.753143083129664E-4,0.8455478805,3.070575E-4,0.0017523056240279548,0.8435516596,2.163753E-4,0.0014709700880711342,0.8398677796,2.97648E-4,0.0017252478082872616
0.19,0.738878262,9.60515E-5,9.800586717130765E-4,0.8472020417,3.181563E-4,0.0017836936396141575,0.8447100067,2.178155E-4,0.0014758573779332473,0.8409623927,2.927808E-4,0.0017110838670269788
0.2,0.7403486252,8.60215E-5,9.274777625366551E-4,0.8491930127,3.222769E-4,0.0017952072303775964,0.8462556326,2.22996E-4,0.0014933050592561455,0.8421626759,2.932164E-4,0.001712356271340751
0.21,0.7409803867,8.95241E-5,9.461717603057068E-4,0.851124177,3.311906E-4,0.0018198642806539175,0.8475751549,2.316668E-4,0.0015220604455802667,0.8431503206,2.826158E-4,0.0016811180803263047
0.22,0.7422898769,1.035814E-4,0.001017749478015096,0.8529119796,3.380574E-4,0.001838633731878103,0.8489741874,2.356247E-4,0.001535007166107051,0.8441760445,2.817902E-4,0.0016786607757376115
0.23,0.7431254208,1.043597E-4,0.0010215659547968502,0.8544466788,3.468656E-4,0.0018624328175802746,0.8501944995,2.396577E-4,0.0015480881757832788,0.8452984565,2.808026E-4,0.0016757165631454505
0.24,0.7442255437,1.020714E-4,0.0010103039146712241,0.8561480963,3.52059E-4,0.0018763235328695315,0.8514538044,2.408748E-4,0.0015520141751929975,0.8463179344,2.80531E-4,0.0016749059675098181
0.25,0.7467630804,9.66602E-5,9.831591936202398E-4,0.8577203846,3.509269E-4,0.0018733042998936398,0.852775479,2.36399E-4,0.0015375272355311305,0.8472933865,2.718432E-4,0.0016487668118930583
0.26,0.7480111659,9.96082E-5,9.980390773912612E-4,0.8593510115,3.572573E-4,0.0018901251281330555,0.8540823466,2.328188E-4,0.0015258400964714488,0.8485554802,2.726277E-4,0.0016511441487647286
0.27,0.7491513491,1.01925E-4,0.0010095791202278303,0.8610113186,3.671761E-4,0.0019161839682034709,0.8553606778,2.359751E-4,0.001536148104838853,0.8498656303,2.641333E-4,0.001625217831553666
0.28,0.7505021513,1.211953E-4,0.00110088736935256,0.8627187961,3.765525E-4,0.0019404960705963824,0.8565495002,2.375757E-4,0.0015413490844062548,0.8512984216,2.568484E-4,0.0016026490570302655
0.29,0.7516363502,1.142774E-4,0.0010690060804317252,0.8642545474,3.808518E-4,0.001951542466870757,0.8577381814,2.381543E-4,0.0015432248701987667,0.852123633,2.638116E-4,0.0016242278165331365
0.3,0.752359885,1.087461E-4,0.0010428139814943028,0.8656637168,3.887028E-4,0.001971554716461098,0.8588200575,2.43748E-4,0.0015612430944603086,0.8535988212,2.686351E-4,0.0016390091518963523
0.31,0.7530688643,1.22192E-4,0.0011054049031915861,0.867185632,3.984312E-4,0.0019960741469193972,0.8602694595,2.498505E-4,0.0015806659988751577,0.8552395225,2.605477E-4,0.0016141490017963025
0.32,0.7542900562,1.328859E-4,0.0011527614670867516,0.86839028,4.015744E-4,0.0020039321345794122,0.8614502591,2.512597E-4,0.0015851173458138676,0.8567350048,2.611067E-4,0.0016158796366066378
0.33,0.755701077,1.351227E-4,0.0011624229006691154,0.8699691826,4.05797E-4,0.0020144403689362463,0.8626810467,2.532575E-4,0.0015914066105178776,0.8581972253,2.669713E-4,0.0016339256409029146
0.34,0.7571987391,1.495351E-4,0.001222845452213811,0.8714475709,4.062744E-4,0.0020156249651162787,0.8640688568,2.516845E-4,0.0015864567438162317,0.8596478879,2.676846E-4,0.0016361069647183829
0.35,0.7591739535,1.705906E-4,0.001306103364975376,0.8729070693,4.172555E-4,0.0020426832843101254,0.8651389992,2.537842E-4,0.0015930605763749225,0.8609610814,2.723803E-4,0.0016503948012521125
0.36,0.7614516079,1.830847E-4,0.0013530879498391817,0.8745161271,4.221846E-4,0.002054713118661581,0.866233874,2.588403E-4,0.0016088514536774362,0.862395165,2.823322E-4,0.0016802743823554533
0.37,0.7631147563,2.054409E-4,0.0014333209689389183,0.8762622964,4.168386E-4,0.0020416625578189946,0.8673196751,2.5381E-4,0.0015931415505221122,0.8638196743,2.830918E-4,0.001682533209181917
0.38,0.7647793591,1.961622E-4,0.001400579165916729,0.8777268928,4.134852E-4,0.002033433549442912,0.868501249,2.576128E-4,0.0016050320869066762,0.8651540363,2.860603E-4,0.0016913317238200197
0.39,0.7657070398,1.88491E-4,0.0013729202453165296,0.8792209983,4.128221E-4,0.002031802401809782,0.8694665533,2.572503E-4,0.0016039024284538008,0.8664690959,2.817833E-4,0.0016786402235142587
0.4,0.7673838198,1.971746E-4,0.0014041887337534083,0.880352841,4.294241E-4,0.0020722550518698225,0.8705765915,2.612606E-4,0.0016163557776677758,0.8679001743,2.79523E-4,0.0016718941354045118
0.41,0.7681539893,2.010538E-4,0.0014179344131517507,0.8818810141,4.333049E-4,0.002081597703688203,0.8715310603,2.634132E-4,0.0016230009242141545,0.8693875778,2.83215E-4,0.0016828992839739401
0.42,0.7691006243,1.919006E-4,0.0013852819207655891,0.8831789833,4.298968E-4,0.0020733952831045025,0.8728584135,2.648354E-4,0.0016273764161987847,0.8704541409,2.848253E-4,0.0016876768055525324
0.43,0.7696557939,2.007502E-4,0.0014168634373149728,0.8846105081,4.235589E-4,0.0020580546639970476,0.8740036243,2.744758E-4,0.0016567311187999096,0.8715126806,2.870707E-4,0.0016943160862129593
0.44,0.7703225851,2.008113E-4,0.0014170790380215212,0.8856774175,4.281241E-4,0.002069115994815177,0.8749032229,2.782929E-4,0.0016682113175494285,0.8723963135,2.802923E-4,0.0016741932385480477
0.45,0.7719248831,2.295152E-4,0.0015149759073991903,0.8874741781,4.21072E-4,0.002052003898631774,0.876187793,2.849812E-4,0.0016881386199006287,0.8732300484,2.848292E-4,0.001687688359857945
0.46,0.7733269632,2.403665E-4,0.001550375760904433,0.8894933069,4.219281E-4,0.0020540888491007393,0.8770172113,2.838788E-4,0.001684870321419426,0.8741013372,2.88018E-4,0.0016971093070276882
0.47,0.7740993142,2.330247E-4,0.001526514657643352,0.890925023,4.300974E-4,0.0020738789742894836,0.8781596887,2.981791E-4,0.0017267863214653978,0.8749659228,2.893385E-4,0.001700995296877684
0.48,0.7754717052,2.159552E-4,0.0014695414250711003,0.892601788,4.323776E-4,0.0020793691350984318,0.8795729905,2.971755E-4,0.001723877895907944,0.875789476,2.894821E-4,0.001701417350328837
0.49,0.7769230843,2.27243E-4,0.0015074581254548997,0.894271248,4.242092E-4,0.002059633948059703,0.8805263078,2.935877E-4,0.0017134401069194103,0.8764777297,2.906488E-4,0.0017048425147209345
0.5,0.7775826454,2.14402E-4,0.0014642472468814822,0.8961260355,4.21286E-4,0.0020525252739004214,0.8818595099,2.928361E-4,0.0017112454528792765,0.8771797514,2.932106E-4,0.00171233933552903
0.51,0.7789251804,2.353493E-4,0.0015341098396138395,0.8978292924,4.074478E-4,0.0020185336261751997,0.883624869,2.871331E-4,0.001694500221304205,0.8777449942,2.840971E-4,0.0016855180212623062
0.52,0.7799999952,2.446528E-4,0.0015641381013197012,0.899591397,4.136355E-4,0.002033803087813567,0.884612897,2.922435E-4,0.0017095130885722985,0.8783870935,2.809802E-4,0.00167624640193499
0.53,0.7814285755,2.349286E-4,0.001532738072861766,0.9010439467,4.10807E-4,0.0020268374379806588,0.8857472444,2.959057E-4,0.0017201909777696195,0.8788681233,2.788384E-4,0.0016698455018354242
0.54,0.7827160537,2.489036E-4,0.0015776678991473458,0.9024691373,3.981844E-4,0.0019954558376471276,0.8870258117,2.880421E-4,0.001697180308629581,0.8792929304,2.818114E-4,0.0016787239201250454
0.55,0.7829128504,2.528111E-4,0.0015900034591157341,0.9039449573,3.930262E-4,0.0019824888398172636,0.8881536674,2.830695E-4,0.0016824669387539239,0.8802522945,2.904746E-4,0.0017043315405166919
0.56,0.7835680723,2.290479E-4,0.0015134328528216903,0.9057042253,3.879028E-4,0.0019695248157867926,0.8893075114,2.893974E-4,0.0017011684219970697,0.8812323946,3.054831E-4,0.0017478074836777648
0.57,0.7841536582,2.513372E-4,0.0015853617883625176,0.9072629035,3.897336E-4,0.001974167166174131,0.8907322919,2.926843E-4,0.0017108018587785087,0.8819207662,3.157586E-4,0.001776959763191052
0.58,0.7858722329,2.787183E-4,0.0016694858489966304,0.9086117971,3.987039E-4,0.0019967571209338407,0.8917690444,2.925286E-4,0.0017103467484694442,0.8821867323,3.235667E-4,0.0017987959862085527
0.59,0.7865239382,2.672755E-4,0.0016348562627949896,0.910302248,3.932048E-4,0.0019829392325535346,0.8930604345,2.892045E-4,0.0017006013642238442,0.8828715312,3.348004E-4,0.0018297551748799618
0.6,0.7887742043,2.678877E-4,0.0016367275277210927,0.9120129055,3.89416E-4,0.0019733626123954007,0.8943354809,2.978345E-4,0.0017257882257102114,0.8835612899,3.567366E-4,0.0018887472038364478
0.61,0.7899470866,3.327487E-4,0.001824140071376099,0.9137433857,3.87978E-4,0.0019697157155285127,0.8954761904,2.983623E-4,0.0017273167051817682,0.884285714,3.64302E-4,0.0019086696937919876
0.62,0.7919836938,3.427305E-4,0.0018512981931606803,0.9153668445,3.953276E-4,0.0019882846878653973,0.8965353262,2.908701E-4,0.001705491424780553,0.8849048924,3.929035E-4,0.0019821793561633117
0.63,0.7937238514,3.537863E-4,0.0018809207851475298,0.916750347,4.043515E-4,0.0020108493230473535,0.8975732225,2.761508E-4,0.0016617785652727622,0.8858856338,4.077579E-4,0.00201930161194409
0.64,0.795121944,3.98785E-4,0.0019969601898886216,0.9182783347,4.066078E-4,0.002016451834287147,0.8983644164,2.783952E-4,0.001668517905208092,0.8866427535,4.059665E-4,0.002014861037391909
0.65,0.7969026566,4.244701E-4,0.0020602672156785876,0.9197197628,4.059554E-4,0.002014833491879664,0.8989822996,2.671353E-4,0.001634427422677434,0.8877876109,4.131814E-4,0.002032686399816755
0.66,0.7980273128,3.901468E-4,0.0019752134061918475,0.9210773927,3.868692E-4,0.0019668990823120537,0.8999696547,2.667677E-4,0.001633302482701842,0.8887556922,4.210697E-4,0.0020519982943462698
0.67,0.7974960983,3.663787E-4,0.0019141021393854613,0.9230672932,3.904494E-4,0.001975979250903207,0.9011424083,2.581676E-4,0.0016067594717318458,0.8892331737,4.416994E-4,0.0021016645783759123
0.68,0.7975806415,3.192567E-4,0.0017867755874759427,0.9248387128,3.905338E-4,0.001976192804358927,0.9019516152,2.488096E-4,0.001577369962944648,0.8898709679,4.392563E-4,0.0020958442213103528
0.69,0.8008319378,4.11005E-4,0.002027325824824416,0.9262895048,3.946709E-4,0.0019866325780073173,0.9029617167,2.462536E-4,0.001569246953159381,0.8911314356,4.543348E-4,0.0021315130776047328
0.7,0.8017211676,3.955168E-4,0.0019887604179488288,0.9281927717,4.073236E-4,0.0020182259536533566,0.9040791768,2.512292E-4,0.0015850211355057698,0.8924612719,4.554647E-4,0.0021341618963893064
0.71,0.8019572973,4.580674E-4,0.002140250919868977,0.9301067585,3.838412E-4,0.0019591865658992254,0.9051601434,2.536414E-4,0.0015926123194299358,0.8937722403,4.586397E-4,0.002141587495294087
0.72,0.8033149064,5.131064E-4,0.002265185202141317,0.9321178633,3.697163E-4,0.0019228008217181518,0.9059668481,2.586374E-4,0.0016082207559909181,0.8948802948,4.745919E-4,0.0021785130249782764
0.73,0.8047801197,4.618243E-4,0.0021490097719647533,0.9336520076,3.762643E-4,0.0019397533348340969,0.906806879,2.540398E-4,0.001593862603865214,0.8966730386,4.971255E-4,0.002229631135412313
0.74,0.8053571403,4.938004E-4,0.002222162010295379,0.9353968233,3.516298E-4,0.0018751794580786128,0.9077579385,2.558095E-4,0.0015994045767097206,0.8982539713,5.076497E-4,0.002253108297441559
0.75,0.8070248008,4.76402E-4,0.0021826635104843805,0.937376036,3.645924E-4,0.0019094302815237847,0.9089049655,2.669182E-4,0.0016337631407275658,0.8997520673,5.247201E-4,0.0022906769741716094
0.76,0.8081720352,5.11607E-4,0.002261873117573132,0.9389247292,3.599877E-4,0.001897334182478142,0.9104086047,2.671387E-4,0.0016344378238403565,0.9008817214,5.524638E-4,0.0023504548495982642
0.77,0.8109865487,5.027807E-4,0.0022422771907148324,0.9410313904,3.482003E-4,0.0018660125937409963,0.9118385649,2.809042E-4,0.0016760196896218136,0.9018609846,5.899506E-4,0.00242888986987883
0.78,0.8136150241,4.765861E-4,0.0021830852021852013,0.9428169018,3.514971E-4,0.0018748255918884828,0.9134507066,2.794877E-4,0.0016717885631861466,0.9034037584,5.912655E-4,0.0024315951554483733
0.79,0.8167076111,4.362638E-4,0.002088692892696291,0.9439557701,3.299779E-4,0.0018165293831920253,0.9144226074,3.089231E-4,0.001757620835106366,0.904594596,5.984486E-4,0.0024463209110825996
0.8,0.8195876241,4.694088E-4,0.0021665844086949395,0.9454381514,3.140202E-4,0.0017720615113477297,0.9157474244,3.232312E-4,0.001797863176106569,0.9062371123,6.483934E-4,0.0025463570056062446
0.81,0.820652169,5.726866E-4,0.002393087127540491,0.9475271761,2.968148E-4,0.0017228313904732524,0.9172010857,3.407859E-4,0.0018460387319880372,0.9078532624,6.657871E-4,0.0025802850617712763
0.82,0.8263610303,4.546576E-4,0.0021322701517396897,0.9492836618,3.070914E-4,0.0017524023510598243,0.9179083049,3.646243E-4,0.0019095138124664089,0.9086819434,6.962266E-4,0.0026386106192464245
0.83,0.8263636351,5.327006E-4,0.002308030762359982,0.9511515117,3.104099E-4,0.0017618453394097906,0.9195151532,3.762734E-4,0.0019397767912829559,0.9097878796,6.748578E-4,0.0025978025329112297
0.84,0.8270967782,4.46757E-4,0.0021136626977831634,0.9528387052,2.997257E-4,0.0017312587905914008,0.9217096806,3.815165E-4,0.001953244736329782,0.9105161303,6.963748E-4,0.0026388914339169015
0.85,0.8281786978,4.907298E-4,0.0022152421989480066,0.9549828154,3.140724E-4,0.0017722087913110013,0.9232646,4.015199E-4,0.0020037961473163882,0.9115463912,6.872186E-4,0.0026214854567592014
0.86,0.8286764681,4.391338E-4,0.002095551955929511,0.9565441221,3.119374E-4,0.0017661749630203684,0.9247794098,3.867668E-4,0.0019666387568641067,0.9112132382,6.876656E-4,0.0026223378882211192
0.87,0.8309523821,3.541334E-4,0.0018818432453315552,0.958253963,3.141391E-4,0.0017723969645652184,0.9259523761,3.872244E-4,0.0019678018192897375,0.9116666657,6.911581E-4,0.0026289885887922754
0.88,0.8330472171,3.334009E-4,0.0018259268879119996,0.9595278949,3.268163E-4,0.0018078061289861808,0.927296133,3.873099E-4,0.0019680190547858014,0.9117167383,7.171699E-4,0.0026780028005959963
0.89,0.8305164278,3.597663E-4,0.0018967506425463523,0.9620187807,3.010532E-4,0.001735088470366857,0.9285915512,4.106818E-4,0.0020265285588907944,0.9123004681,7.827533E-4,0.002797772864261858
0.9,0.829896903,4.841701E-4,0.002200386556948574,0.9642783648,2.975097E-4,0.0017248469497320625,0.9310309392,4.276908E-4,0.0020680686642372396,0.91329898,9.121829E-4,0.0030202365801373903
0.91,0.8251428604,5.021312E-4,0.0022408284182417896,0.965600003,3.047486E-4,0.001745705015172953,0.9320571446,5.434889E-4,0.00233128483888177,0.9137714261,9.895497E-4,0.003145710889449315
0.92,0.8187096834,5.591396E-4,0.0023646132876223125,0.9665806437,3.408741E-4,0.0018462776064286758,0.9345806438,5.339721E-4,0.0023107836333157634,0.9158064467,0.0010379548,0.0032217305908470995
0.93,0.8132352889,6.39177E-4,0.002528195008301377,0.9679411727,3.282388E-4,0.0018117361838855016,0.9358088231,5.470526E-4,0.002338915560681916,0.9153676486,0.0010611031,0.0032574577510690755
0.94,0.8034188151,7.467471E-4,0.002732667378222238,0.9700854719,3.859177E-4,0.001964478811288124,0.9377777815,5.727226E-4,0.0023931623430097676,0.9164957315,9.442883E-4,0.0030729274316195626
0.95,0.7989690602,0.0013285154,0.0036448805193037537,0.9711340189,3.993598E-4,0.001998398859086944,0.9389690685,7.379138E-4,0.0027164568835157314,0.9184536034,0.0011209879,0.003348115738740225
0.96,0.787179482,0.0015779091,0.003972290397239356,0.97205127,4.428905E-4,0.002104496376808475,0.9407692206,8.626035E-4,0.002937011235933564,0.9249999905,0.0013161696,0.0036279051806793407
0.97,0.7881356001,0.0028886969,0.00537465989621669,0.9737288082,5.302956E-4,0.002302814799327119,0.9438983047,9.035776E-4,0.003005956752849249,0.9359322,0.001721205,0.0041487407728128785
0.98,0.7615384758,0.0083351586,0.009129708976741811,0.9730769247,8.94879E-4,0.0029914528242979198,0.9453846186,0.0011509572,0.0033925760124129864,0.9487179518,0.002324361,0.004821162722829422
0.99,0.775,0.0129166659,0.01136515107686651,0.9669999957,0.0020818183,0.004562694708174107,0.9449999917,0.0020454546,0.004522670228968723,0.9559999961,0.0023373734,0.004834638973077514
1.0,1.0,0.0,0.0,0.95,0.047979798,0.02190429136037046,1.0,0.0,0.0,0.88,0.1066666667,0.032659863242212143

==> tables/acc_rej_sample_epistemic_entropy_diff_Photos.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.7662308455,5.5062E-5,7.420377348895405E-4,0.853953014,0.0069835947,0.008356790472424207,0.8579325834,0.0074594328,0.008636800796591293,0.9155607766,3.16381E-5,5.624775551077571E-4
0.02,0.7693974376,5.39122E-5,7.342492764722346E-4,0.8552331823,0.0070113121,0.008373357809146819,0.8599525368,0.0075226365,0.00867331338070982,0.9181778806,3.07985E-5,5.549639627939818E-4
0.03,0.7718306899,5.2702E-5,7.25961431482417E-4,0.8560967484,0.0070315294,0.008385421515940626,0.8616451216,0.0075552677,0.008692104290676683,0.9205921578,3.04851E-5,5.521331361184547E-4
0.04,0.7734147906,5.11347E-5,7.15085309595995E-4,0.8568569624,0.0070191324,0.008378026259209265,0.8630882704,0.007575075,0.008703490679032177,0.9231177568,3.01479E-5,5.490710336559378E-4
0.05,0.7738556504,5.64254E-5,7.51168423191497E-4,0.8575963375,0.0070545604,0.00839914305152615,0.8644517797,0.0075712173,0.008701274217032814,0.9254949945,2.89127E-5,5.377053096260069E-4
0.06,0.7740318358,5.69759E-5,7.548238205038312E-4,0.8581863156,0.0070685778,0.00840748345225847,0.8656196228,0.0075748365,0.008703353663961955,0.9278055054,2.84042E-5,5.32955908119987E-4
0.07,0.7742279291,5.79212E-5,7.61059787401752E-4,0.8589103943,0.0070802653,0.008414431234492323,0.866755113,0.0075546108,0.008691726410788596,0.9299608541,2.72037E-5,5.215716633407148E-4
0.08,0.7736865282,5.47168E-5,7.397080505172293E-4,0.8596944383,0.0070860636,0.008417875979129177,0.8677841273,0.0075370735,0.008681632047028945,0.9319894475,2.67911E-5,5.176011978347809E-4
0.09,0.7728000045,5.92725E-5,7.698863552499161E-4,0.8604399976,0.0071026865,0.008427743766869044,0.8688866639,0.0075159374,0.008669450616965299,0.933942222,2.66743E-5,5.164716836381255E-4
0.1,0.7717528105,5.8321E-5,7.636818709384163E-4,0.8613190997,0.0071157612,0.008435497140062346,0.8698134792,0.0075126452,0.008667551672762038,0.9358247197,2.73348E-5,5.22826931211467E-4
0.11,0.7711429179,5.57576E-5,7.467101177833337E-4,0.8622426721,0.0071155034,0.008435344332035296,0.8708566266,0.0075019308,0.008661368714008197,0.9376846147,2.69405E-5,5.19042387479096E-4
0.12,0.7700988293,5.46783E-5,7.394477669179886E-4,0.86313721,0.0071056548,0.008429504611778797,0.8718179721,0.0075122579,0.008667328250389506,0.9395334387,2.64457E-5,5.142538283766101E-4
0.13,0.7692236125,5.71165E-5,7.557545897975083E-4,0.8640376538,0.0070814275,0.008415121805416722,0.8727824259,0.0075271634,0.008675922659867365,0.9411204094,2.57475E-5,5.074199444247339E-4
0.14,0.7679680228,5.75875E-5,7.58864282991366E-4,0.8651787376,0.0070711743,0.00840902747052238,0.8736406404,0.0075067372,0.008664142888941757,0.9428857017,2.56045E-5,5.060088932024811E-4
0.15,0.7672138989,5.75669E-5,7.587285417064526E-4,0.866269334,0.0070564582,0.008400272733667639,0.8745277181,0.0074906516,0.008654855053667854,0.9443968606,2.52525E-5,5.025186563700893E-4
0.16,0.7664098263,5.51252E-5,7.424634671147126E-4,0.867375392,0.0070317318,0.00838554220071666,0.8754153624,0.0074740301,0.008645247307046803,0.9459041631,2.47523E-5,4.975168338860505E-4
0.17,0.7653265119,5.80459E-5,7.618785992531881E-4,0.868323589,0.0070254826,0.008381815197199232,0.8761135474,0.007459773,0.008636997742271326,0.9474439609,2.33504E-5,4.832225160316932E-4
0.18,0.7639704108,5.82949E-5,7.635109691418978E-4,0.8694821194,0.0069963366,0.008364410678583399,0.8767472255,0.0074313741,0.008620541804318335,0.9488335389,2.39265E-5,4.891472171033992E-4
0.19,0.7624968767,6.42946E-5,8.018391359867639E-4,0.870541822,0.0069644989,0.008345357332073923,0.8774831471,0.0074151046,0.008611100162000207,0.9502147323,2.46327E-5,4.963134090471463E-4
0.2,0.7614762306,6.87996E-5,8.294552429154933E-4,0.8716860443,0.0069256332,0.00832203893285774,0.8784125331,0.0074169911,0.008612195480828335,0.9516708809,2.3234E-5,4.8201659722461843E-4
0.21,0.7597286284,6.44412E-5,8.027527639317102E-4,0.8728084996,0.0068929067,0.008302353100175876,0.8792831561,0.0074126818,0.008609693258182895,0.9530542755,2.25773E-5,4.751557639343124E-4
0.22,0.758387351,6.12671E-5,7.827330323935486E-4,0.8739564389,0.0068516425,0.008277464889686939,0.8799611098,0.0073927297,0.008598098452564961,0.9542727494,2.13485E-5,4.6204437016373224E-4
0.23,0.7564486504,6.22175E-5,7.887807046321557E-4,0.875066981,0.0068369297,0.008268572851465966,0.8805883902,0.0074121688,0.008609395333006841,0.9554793805,2.07892E-5,4.5595175183345884E-4
0.24,0.7549228251,6.13519E-5,7.832745368004759E-4,0.8761176181,0.0068099267,0.0082522280021822,0.8814156476,0.0074228027,0.008615568872686236,0.9565912741,1.969E-5,4.437341546466758E-4
0.25,0.7534250259,6.07395E-5,7.793555029638272E-4,0.8770550144,0.006816484,0.008256200094474454,0.882348974,0.0074069966,0.008606390997392577,0.9577804732,1.85242E-5,4.303974906990049E-4
0.26,0.7513528287,6.31033E-5,7.94375855625031E-4,0.8783356148,0.0068090287,0.008251683888758706,0.8831975961,0.0074084783,0.008607251768131336,0.9587728888,1.71421E-5,4.14030192135791E-4
0.27,0.7498060882,6.27646E-5,7.922411249108443E-4,0.8795484763,0.0067844941,0.008236804052543682,0.8838088691,0.0074264833,0.008617704624782634,0.959706369,1.67828E-5,4.0966815839164265E-4
0.28,0.747977531,6.34005E-5,7.962443092418306E-4,0.8807134852,0.0067704002,0.008228244162638832,0.8845702252,0.0074482921,0.008630348834201315,0.9605646092,1.60947E-5,4.0118200358440803E-4
0.29,0.7457704365,5.72937E-5,7.569260201631333E-4,0.8818114498,0.0067336928,0.008205908115498248,0.8851324385,0.0074405822,0.008625880940518482,0.9615323263,1.46279E-5,3.824643774261859E-4
0.3,0.7436001122,5.45086E-5,7.382993972637388E-4,0.8827651009,0.0066844097,0.008175823934014234,0.8857844543,0.0074378157,0.008624277187103856,0.9624992752,1.38704E-5,3.724298591681392E-4
0.31,0.7413540423,5.50749E-5,7.42124652602243E-4,0.8840914434,0.0066593153,0.008160462793248922,0.8866500589,0.007431327,0.008620514485806518,0.9632971883,1.29851E-5,3.603484424831055E-4
0.32,0.7386377096,5.22583E-5,7.2289902476072E-4,0.8853658566,0.0066330807,0.008144372719860014,0.887317073,0.0074386194,0.008624743126609626,0.9641701353,1.2578E-5,3.5465476170495723E-4
0.33,0.7361605823,4.66969E-5,6.83351300576797E-4,0.8866314527,0.006603584,0.008126243904781593,0.8879595542,0.0074233112,0.008615863972928078,0.9649562365,1.16094E-5,3.407256961251969E-4
0.34,0.7335784197,4.71657E-5,6.867728882243387E-4,0.8878431362,0.0065559295,0.008096869456771549,0.8887990224,0.0074053037,0.008605407427890907,0.9656617677,1.12858E-5,3.359434476217686E-4
0.35,0.730771631,5.06637E-5,7.117843774627257E-4,0.8890603605,0.0065106417,0.008068854751450171,0.8894741744,0.0073992639,0.008601897406967837,0.9663845694,1.09381E-5,3.307279849060251E-4
0.36,0.7279620945,4.78288E-5,6.915836898018923E-4,0.8900947863,0.0064874445,0.008054467393937354,0.8900947881,0.0074310149,0.008620333462227549,0.9670805627,1.00629E-5,3.172207433318319E-4
0.37,0.7249117196,5.03256E-5,7.094053848118154E-4,0.8912295321,0.0064913403,0.008056885440416786,0.8908314627,0.0074286846,0.008618981726399006,0.967736758,1.05984E-5,3.255518391900129E-4
0.38,0.7217873454,4.85796E-5,6.969906742561194E-4,0.892775605,0.0064132951,0.008008305126554557,0.891581865,0.0074103237,0.008608323704415395,0.96832681,1.02379E-5,3.1996718581754597E-4
0.39,0.7186007917,5.14509E-5,7.172928272330624E-4,0.8941147232,0.006403801,0.00800237527238007,0.8923640567,0.0074160771,0.008611664821624213,0.9689655179,9.45E-6,3.0740852297878794E-4
0.4,0.7155038774,5.41338E-5,7.357567532819525E-4,0.8953454673,0.0064063776,0.008003985007482211,0.8931378478,0.0074059466,0.00860578096397997,0.9694876969,8.9832E-6,2.997198692112353E-4
0.41,0.7116558135,6.01579E-5,7.756152396646162E-4,0.8965169677,0.0063698662,0.007981144153565952,0.8938121352,0.00738193,0.008591815873259854,0.9699760032,9.0225E-6,3.0037476591751177E-4
0.42,0.7084728003,6.11504E-5,7.819872121716569E-4,0.8976987433,0.0063586345,0.007974104651934285,0.8944560677,0.0074025339,0.008603797940444673,0.9703905153,8.4554E-6,2.907817050641254E-4
0.43,0.7048598826,6.48482E-5,8.052838009049978E-4,0.8988329205,0.0063715396,0.007982192430654626,0.8954061717,0.0073816274,0.008591639773640419,0.970744946,8.22E-6,2.86705423736629E-4
0.44,0.7013001084,6.80939E-5,8.251902810867321E-4,0.8998663774,0.0063517958,0.007969815430736148,0.8965474907,0.0073653314,0.008582150895900165,0.9711339831,7.5942E-6,2.7557576090795797E-4
0.45,0.6977205932,7.02494E-5,8.381491514044502E-4,0.9010147086,0.006332208,0.007957517200735415,0.8974742654,0.0073293179,0.00856114355679193,0.9714632338,7.3474E-6,2.710608787708031E-4
0.46,0.6940074861,6.77367E-5,8.230230859459532E-4,0.9023632973,0.0063197753,0.007949701440934747,0.8983670408,0.0073592963,0.008578634098736231,0.9719325805,6.897E-6,2.626214004988931E-4
0.47,0.6900038064,6.68398E-5,8.175561142820719E-4,0.9039870292,0.0062965969,0.007935109892118698,0.8989698577,0.0073651707,0.008582057270841298,0.972182374,6.4876E-6,2.547076755812435E-4
0.48,0.6858420968,7.26858E-5,8.525596753307066E-4,0.9053870106,0.0062591198,0.007911459915843598,0.899782185,0.0073638298,0.00858127601234222,0.9724504054,6.5711E-6,2.563415690051069E-4
0.49,0.6819984078,7.31251E-5,8.551321535294998E-4,0.9066455179,0.0062775041,0.007923070175127821,0.9007692304,0.007363243,0.008580934098336847,0.972716096,6.5197E-6,2.553370321751234E-4
0.5,0.6777103662,7.00055E-5,8.366928946752207E-4,0.907864078,0.0062525267,0.007907292014337146,0.9016383505,0.0074161703,0.008611718934103691,0.972924757,6.6028E-6,2.569591407208547E-4
0.51,0.673421371,6.88913E-5,8.30007831288356E-4,0.9090961626,0.0062142132,0.007883028098389604,0.9026000839,0.0074365357,0.008623535063997826,0.9731159699,7.0507E-6,2.655315423824446E-4
0.52,0.6695029497,6.69205E-5,8.18049509504162E-4,0.9102527386,0.0062173616,0.00788502479387351,0.9033656242,0.0074687001,0.00864216413868656,0.973315078,6.8442E-6,2.6161421979701335E-4
0.53,0.6648450911,6.03368E-5,7.767676615307823E-4,0.9113683325,0.0062342791,0.00789574511999976,0.904238387,0.0074713483,0.008643696142276173,0.9734896761,6.8596E-6,2.61908380927377E-4
0.54,0.6606153727,6.63559E-5,8.145913085713596E-4,0.9127824214,0.0061872201,0.007865888443144868,0.9048087949,0.0074866766,0.00865255834999106,0.973547253,6.8362E-6,2.614612782038671E-4
0.55,0.6553708017,7.2754E-5,8.529595535545633E-4,0.914179776,0.0061734821,0.007857150946749082,0.9055280891,0.0074549715,0.008634217683148832,0.9738516867,6.7633E-6,2.600634537954151E-4
0.56,0.6511948526,7.90806E-5,8.892727365662347E-4,0.9156663615,0.0062025743,0.007875642386497751,0.9063786757,0.0074657492,0.008640456700892609,0.9739246345,6.7481E-6,2.597710530447917E-4
0.57,0.6462370634,6.99848E-5,8.365691842280589E-4,0.9171825004,0.0061601369,0.007848653961030516,0.9076105389,0.0074149087,0.008610986412717186,0.973974601,7.1471E-6,2.673406067173485E-4
0.58,0.642561388,6.46073E-5,8.037866632384491E-4,0.9182089552,0.0061794627,0.007860955857909392,0.9085989422,0.0074211927,0.008614634466998585,0.9739576304,6.7908E-6,2.605916345549105E-4
0.59,0.6380177438,6.1675E-5,7.853343237118825E-4,0.9193540424,0.0061784311,0.007860299676221004,0.9093688345,0.007405267,0.008605386104062966,0.9740483207,6.8604E-6,2.619236529983499E-4
0.6,0.634074825,7.79159E-5,8.826998357312637E-4,0.9206268924,0.0061465669,0.007840004400508969,0.9100606668,0.0074427205,0.00862712031908678,0.9739636028,6.9939E-6,2.6445982681685325E-4
0.61,0.630015558,7.48327E-5,8.650589575283293E-4,0.9216744411,0.0061238979,0.00782553378371086,0.9109331256,0.0074360294,0.008623241501894748,0.9739035767,7.26E-6,2.694438717061496E-4
0.62,0.6255455017,7.25838E-5,8.519612667251957E-4,0.9230654624,0.0061280389,0.007828179162487276,0.9117828655,0.0074726991,0.00864447748565522,0.9739063352,7.876E-6,2.8064212085857673E-4
0.63,0.6224590123,6.91737E-5,8.317072802374643E-4,0.9245956302,0.0060572429,0.007782829112861209,0.9125300553,0.0075153591,0.008669117083071378,0.9737595642,7.8059E-6,2.793904078525245E-4
0.64,0.6196629226,7.75014E-5,8.803487945127205E-4,0.9258089891,0.0060252303,0.007762235695983471,0.9132078686,0.0074836456,0.008650806667588867,0.973629213,7.9754E-6,2.824075069823747E-4
0.65,0.6169843972,1.036814E-4,0.001018240639534683,0.9268284228,0.0060008899,0.007746541099097067,0.9140150189,0.0074877944,0.008653204262006069,0.9734950888,8.2948E-6,2.88006944360722E-4
0.66,0.6149315834,1.145847E-4,0.0010704424318944013,0.9278881609,0.0059221061,0.007695522139530234,0.9148899442,0.0074970582,0.008658555422239901,0.9732956666,8.4211E-6,2.9019131620363833E-4
0.67,0.6132352889,1.199623E-4,0.0010952730253229101,0.9291727948,0.0058516164,0.007649585871143613,0.915643383,0.0074957897,0.00865782287876115,0.9731188685,9.0235E-6,3.003914113286197E-4
0.68,0.6123183846,9.82617E-5,9.912703970158697E-4,0.9302590013,0.0058317818,0.007636610373719481,0.9163866103,0.0073979154,0.00860111353256077,0.9728237534,9.1661E-6,3.027556770731145E-4
0.69,0.6125896752,1.062325E-4,0.0010306915154399982,0.9315264195,0.0057949362,0.007612447832333565,0.9173776904,0.0073491154,0.00857269817502051,0.972524451,9.9912E-6,3.160885951754666E-4
0.7,0.6120619893,8.37579E-5,9.151934221791588E-4,0.9329110539,0.0057066028,0.007554205980776537,0.9180323428,0.0073500616,0.008573250025515412,0.9722911078,1.01574E-5,3.187067617732639E-4
0.71,0.6129009783,9.39579E-5,9.693188329956248E-4,0.9343096203,0.0055637696,0.007459068038300764,0.9183681995,0.0073679103,0.008583653243229248,0.971903764,1.09372E-5,3.307143782782962E-4
0.72,0.6152346492,8.62429E-5,9.286705551485952E-4,0.9354801443,0.005523641,0.007432120155110519,0.9188158837,0.0073247151,0.008558454942336263,0.9715090221,1.13997E-5,3.3763441767687135E-4
0.73,0.6179775298,7.98005E-5,8.933112559461007E-4,0.9362397006,0.0053872196,0.0073397681162281955,0.9199176061,0.00725152,0.00851558571091854,0.9709812731,1.19431E-5,3.455879048809434E-4
0.74,0.622861582,7.6054E-5,8.720894449538992E-4,0.9374494576,0.0052891883,0.007272680592463827,0.9208631456,0.0071709874,0.008468168278913687,0.9704198992,1.19336E-5,3.4545043059750266E-4
0.75,0.6275889933,5.93559E-5,7.704278032366174E-4,0.938608413,0.0052383799,0.007237665300357568,0.9212702209,0.0070501979,0.008396545658781354,0.9697896421,1.2235E-5,3.4978564864785404E-4
0.76,0.6340353727,7.52637E-5,8.67546540538316E-4,0.9399073294,0.0051639599,0.007186069788138715,0.9219292307,0.0070312182,0.008385235953746323,0.9689553493,1.34259E-5,3.6641370061721214E-4
0.77,0.6390158117,1.115019E-4,0.0010559446008195695,0.9410720566,0.005027571,0.007090536651058225,0.9228646767,0.0069888126,0.008359911841640437,0.9680404246,1.38314E-5,3.7190590207739375E-4
0.78,0.645588237,1.487183E-4,0.001219501127510754,0.9426378697,0.0049424436,0.007030251489100514,0.9237591928,0.0069717054,0.00834967388584728,0.9668841922,1.47188E-5,3.836508829652292E-4
0.79,0.6480269551,1.467834E-4,0.0012115419926688469,0.9439942253,0.0048686148,0.006977545986949853,0.9249759391,0.006853907,0.00827883264717919,0.9657555348,1.5723E-5,3.965223827225898E-4
0.8,0.6504550099,1.640449E-4,0.0012808001405371567,0.9451870584,0.0047482359,0.006890744444542984,0.9257633966,0.0067290051,0.00820305132252627,0.9644590509,1.77908E-5,4.217914176462105E-4
0.81,0.6538297832,1.509482E-4,0.0012286097834544537,0.9466382977,0.0046171244,0.006794942531029972,0.9261489379,0.0066470082,0.008152918618507117,0.9629468107,1.93436E-5,4.398135968794053E-4
0.82,0.6546067476,1.958788E-4,0.0013995670759202646,0.9477415723,0.0045477244,0.006743681783714294,0.9269438186,0.0066233337,0.008138386633725384,0.9612359518,2.1819E-5,4.6710812452792984E-4
0.83,0.6567181945,1.470576E-4,0.001212673080430171,0.9493460178,0.004417315,0.0066462884379178125,0.9278953609,0.0066064218,0.00812798978837941,0.9593935758,2.36608E-5,4.864236836339283E-4
0.84,0.6597222209,1.740365E-4,0.0013192289414654303,0.9507828274,0.0043468874,0.006593092900907737,0.928421717,0.0065082609,0.008067379314250694,0.95715909,2.67074E-5,5.167920278022872E-4
0.85,0.6607816815,2.80137E-4,0.0016737293688048854,0.9515902975,0.0042346543,0.00650742214705639,0.9294070068,0.0063860973,0.00799130608849392,0.9546630692,3.10983E-5,5.576584976488747E-4
0.86,0.6633477628,3.637239E-4,0.0019071546869617053,0.9537806684,0.0039694248,0.00630033713383657,0.9304473293,0.006336738,0.007960363057047084,0.9520346326,3.5172E-5,5.930598620712752E-4
0.87,0.6648522556,4.575332E-4,0.0021390025712934523,0.9557231733,0.0037953922,0.006160675449981113,0.931601865,0.0062539182,0.007908171849422595,0.948849144,4.24072E-5,6.512081080576317E-4
0.88,0.6654882193,4.427931E-4,0.0021042649548001315,0.9573905724,0.003710179,0.006091123870025958,0.9323737347,0.0061499977,0.007842192104252485,0.9451851869,4.87432E-5,6.981633046787836E-4
0.89,0.6683823526,4.889949E-4,0.002211322907220924,0.9589522034,0.0036626847,0.006052011814264741,0.9336580881,0.0060918918,0.0078050572067089935,0.940735293,5.9535E-5,7.715892689767011E-4
0.9,0.6664646447,6.307294E-4,0.0025114326588622678,0.9607474756,0.0035078056,0.005922673045171412,0.9343030262,0.0059632326,0.007722196967184921,0.9354141372,6.82227E-5,8.259703384504798E-4
0.91,0.6640449464,5.490326E-4,0.0023431444684440606,0.96242697,0.0034539134,0.005877000425387087,0.9362696624,0.0059635896,0.007722428115560546,0.9286966294,8.31295E-5,9.117538044889091E-4
0.92,0.6616161644,6.773688E-4,0.0026026309765312485,0.9640404043,0.0033715277,0.005806485770240033,0.9370454541,0.0058796639,0.007667896647712461,0.9205808073,1.020787E-4,0.001010340041768117
0.93,0.6570605218,9.892208E-4,0.0031451880706883013,0.9659654152,0.0033488042,0.005786885345330422,0.9380403432,0.005831387,0.007636351877696575,0.9106628293,1.228138E-4,0.001108213878274406
0.94,0.6542087555,0.0013428971,0.003664556044052267,0.9675420836,0.0033564723,0.0057935069690128104,0.9384175107,0.0060250148,0.0077620968816422276,0.8963973117,1.682998E-4,0.0012973041277973335
0.95,0.6495967746,0.0012951274,0.0035987878514855526,0.969556458,0.0033271635,0.00576815698468757,0.9389919353,0.0061077267,0.00781519462329634,0.8768548363,2.369622E-4,0.0015393576582458021
0.96,0.6429292977,0.0016271013,0.004033734374001342,0.9721212149,0.0033574598,0.005794359153521638,0.9417171735,0.0063621731,0.007976323150424637,0.8476262653,3.530122E-4,0.0018788618895490962
0.97,0.642281878,0.0023727664,0.004871105008106477,0.974832207,0.0033717426,0.005806670818980528,0.9438926113,0.0064466287,0.00802909004806896,0.7999328911,5.666274E-4,0.002380393664921834
0.98,0.649494946,0.003198085,0.005655161359324772,0.9780808032,0.0031640862,0.005625021066627218,0.9469696975,0.0064029231,0.008001826728941336,0.7053535283,0.0010204176,0.0031943975957917327
0.99,0.6860000014,0.0028488882,0.005337497728336753,0.9810000032,0.0029606062,0.005441145283853391,0.9492000026,0.0054336971,0.00737136154316148,0.6362000036,0.0047490499,0.0068913350665890565
1.0,0.7,0.2333333333,0.048304589150514464,0.99,0.01,0.01,0.97,0.0293939394,0.017144660801544018,0.71,0.207979798,0.04560480215942176

==> tables/acc_rej_sample_epistemic_entropy_diff_PubMed.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.7703536272,2.91054E-5,5.394942075685336E-4,0.8408452243,0.0020847092,0.004565861583534919,0.8408158892,0.0028130028,0.005303774882100484,0.8432809997,1.82312E-5,4.269800932127867E-4
0.02,0.7712695241,2.79284E-5,5.284732727395019E-4,0.8429707652,0.0021646334,0.004652562089859737,0.8427737284,0.0028760561,0.005362887375285817,0.8467408913,1.85626E-5,4.308433590064955E-4
0.03,0.7723881245,2.79717E-5,5.288827847453536E-4,0.8449639857,0.0022455069,0.004738677980196586,0.8446160084,0.0029267512,0.0054099456559192904,0.850060693,1.8546E-5,4.3065067049756234E-4
0.04,0.7732379317,2.74649E-5,5.240696518593687E-4,0.8469681078,0.0023252339,0.004822067917398095,0.8463818437,0.0029756862,0.005454985059557909,0.8532943583,1.84677E-5,4.297406194438687E-4
0.05,0.7741551697,2.55399E-5,5.053701613668935E-4,0.8488407815,0.0024085902,0.004907738990614721,0.8481070822,0.0030211661,0.005496513531321468,0.8564463359,1.849E-5,4.3000000000000004E-4
0.06,0.7749561489,2.63109E-5,5.129415171342635E-4,0.8506647187,0.0024918337,0.004991827020240184,0.8498296463,0.0030539744,0.005526277589842913,0.8595615852,1.78776E-5,4.228191102587488E-4
0.07,0.7758102596,2.4947E-5,4.994697188018509E-4,0.8524350131,0.0025721432,0.005071630112695523,0.8514618522,0.003073119,0.005543571953172431,0.8624687725,1.8262E-5,4.2734061356253044E-4
0.08,0.7768771291,2.80789E-5,5.298952726718743E-4,0.8542269629,0.002650344,0.005148149181987639,0.8531032425,0.0031022918,0.005569822079743661,0.8653182602,1.78419E-5,4.223967329419109E-4
0.09,0.7776675582,2.73902E-5,5.233564750722016E-4,0.8559234035,0.0027288336,0.00522382388677107,0.8547675312,0.0031297277,0.005594396929071086,0.868012597,1.766E-5,4.202380277890139E-4
0.1,0.7786586344,2.60652E-5,5.105408896454818E-4,0.8576417255,0.0027923006,0.0052842223647382594,0.8563989192,0.0031497396,0.005612254092608424,0.8707020777,1.71927E-5,4.1464080841132847E-4
0.11,0.7792644203,2.49934E-5,4.99933995643425E-4,0.8593049899,0.0028574328,0.005345496048076361,0.8580366915,0.0031561509,0.0056179630650263265,0.8733824331,1.70112E-5,4.124463601488077E-4
0.12,0.7800909817,2.53279E-5,5.03268318096818E-4,0.8609990194,0.0029158397,0.005399851572034179,0.8595424128,0.0031683452,0.005628805557131992,0.875918296,1.73318E-5,4.1631478474827194E-4
0.13,0.7808445334,2.873E-5,5.360037313302959E-4,0.8626012835,0.0029587293,0.0054394202816109,0.8611865026,0.0031825752,0.005641431733168452,0.8785265714,1.76043E-5,4.1957478475237287E-4
0.14,0.7816082418,3.01268E-5,5.488788573082406E-4,0.8642424223,0.002989319,0.005467466506527498,0.8627756506,0.0031924423,0.0056501701744283775,0.8809684139,1.69975E-5,4.122802444939607E-4
0.15,0.7822421253,3.12421E-5,5.589463301605978E-4,0.8658537275,0.0030084121,0.0054848993609728156,0.8643457413,0.0032046491,0.0056609620207169736,0.8833881223,1.77123E-5,4.2085983414909056E-4
0.16,0.7832445562,2.98006E-5,5.45899258105376E-4,0.86748061,0.0030290035,0.005503638342042471,0.8657676858,0.0032142481,0.005669433922359445,0.8857461905,1.82308E-5,4.269754091279731E-4
0.17,0.7843483984,3.00591E-5,5.482617987786492E-4,0.8690098336,0.0030476841,0.005520583393084467,0.8671940631,0.0032182587,0.005672969857138323,0.8880262929,1.81509E-5,4.2603873063373006E-4
0.18,0.7854681253,2.62895E-5,5.127328739216942E-4,0.8704872653,0.0030632902,0.0055346998111912085,0.8686415857,0.0032242961,0.005678288562586442,0.8902182657,1.87886E-5,4.3345818714150505E-4
0.19,0.7863746464,2.52525E-5,5.025186563700893E-4,0.8720350817,0.0030789171,0.005548799059255976,0.8700184155,0.0032366522,0.005689158285722063,0.8924488825,1.88299E-5,4.339343268283808E-4
0.2,0.7872056603,2.73718E-5,5.231806571347989E-4,0.873573392,0.0030882485,0.005557201184049395,0.871371665,0.0032380604,0.0056903957683099695,0.8945859504,1.99469E-5,4.466195248754806E-4
0.21,0.7881558061,2.63726E-5,5.135425980383711E-4,0.875,0.0031089015,0.005575752415593792,0.8726858109,0.0032396928,0.005691829934212722,0.8966891879,1.96543E-5,4.433317042576585E-4
0.22,0.7890409529,2.33355E-5,4.8306831814972094E-4,0.8765512705,0.0031155952,0.005581751696376327,0.8739619631,0.0032569128,0.005706936831611158,0.8987028289,2.03191E-5,4.50767123912115E-4
0.23,0.7900917292,2.39938E-5,4.898346659843503E-4,0.8779663616,0.0031206514,0.005586279083611917,0.8751763523,0.0032642871,0.005713394000066861,0.9007227302,2.06701E-5,4.546438166301176E-4
0.24,0.7910555661,2.44053E-5,4.940172061780844E-4,0.8793193573,0.0031281189,0.005592958877016708,0.8764707732,0.0032688007,0.005717342651966909,0.9027690578,2.13386E-5,4.6193722517242535E-4
0.25,0.7918471992,2.56461E-5,5.064197863433064E-4,0.8807221329,0.0031452388,0.005608242862073646,0.8776881188,0.0032862946,0.005732621215465051,0.9047158533,2.09721E-5,4.5795305436256234E-4
0.26,0.7929458022,2.09109E-5,4.57284375416436E-4,0.8820462513,0.0031581316,0.0056197256160777104,0.8788628411,0.0032940749,0.0057394031919703985,0.9066924804,2.05904E-5,4.53766459756558E-4
0.27,0.7942043185,2.36185E-5,4.8598868299580805E-4,0.8833376175,0.0031739514,0.005633783275916815,0.8799860072,0.0033061465,0.005749909999295641,0.908613987,2.00847E-5,4.481595697962948E-4
0.28,0.7950943112,1.81704E-5,4.2626752163400864E-4,0.8845568484,0.0031818427,0.005640782481181135,0.8810792542,0.0032979695,0.005742795051192406,0.9104513258,2.00898E-5,4.482164655610054E-4
0.29,0.7961193979,1.86374E-5,4.3171055117983856E-4,0.8857180792,0.003193091,0.0056507441987759454,0.8821094525,0.003299946,0.005744515645378642,0.9122918707,2.0344E-5,4.510432351781811E-4
0.3,0.7972078919,1.9613E-5,4.428656681207068E-4,0.8870654839,0.0032088341,0.005664657182919369,0.8830926257,0.003318179,0.0057603637037951,0.9140950906,2.09449E-5,4.576559843375808E-4
0.31,0.7982821345,2.2556E-5,4.749315740188264E-4,0.8884050047,0.0032276806,0.00568126799227074,0.8840762234,0.0033180109,0.005760217791021448,0.9157724714,2.04024E-5,4.516901592906359E-4
0.32,0.7993651152,2.3998E-5,4.898775357168361E-4,0.8896513903,0.0032557224,0.005705893795015817,0.8850744569,0.0033395509,0.00577888475399882,0.9173819673,2.01499E-5,4.4888639988308846E-4
0.33,0.8004334629,2.23135E-5,4.7237167569616197E-4,0.8908481759,0.0032791299,0.005726368744675809,0.8859524375,0.0033375625,0.005777164096682732,0.9190370178,1.98857E-5,4.4593385159684835E-4
0.34,0.8014034271,2.0045E-5,4.477164281104726E-4,0.8920980012,0.0033009431,0.005745383451084879,0.8868470502,0.0033613866,0.005797746631235277,0.9207683164,2.01929E-5,4.4936510767971293E-4
0.35,0.8023064733,1.75167E-5,4.185295688478892E-4,0.8932725519,0.0032984255,0.005743192056687639,0.8876911014,0.0033664582,0.005802118750939177,0.9224356961,2.03024E-5,4.5058184606128996E-4
0.36,0.8036918879,1.67833E-5,4.0967426084634605E-4,0.8944781071,0.0032965948,0.005741598035390496,0.8884778631,0.0033864715,0.005819339739180039,0.9239519179,1.96141E-5,4.428780870623427E-4
0.37,0.8048841298,1.81043E-5,4.2549148052575624E-4,0.8955519563,0.0033087883,0.005752206793918313,0.8892474443,0.0033998921,0.00583085937062454,0.925523296,1.94273E-5,4.407641092466581E-4
0.38,0.8062792778,1.95951E-5,4.4266352910534655E-4,0.8966058999,0.0033037978,0.005747867256643981,0.8899759442,0.0034004831,0.0058313661349635735,0.9271452105,1.90197E-5,4.3611581030730817E-4
0.39,0.807823962,1.67553E-5,4.09332383277942E-4,0.8977686274,0.0033019479,0.005746257825750599,0.8906897432,0.0034075892,0.005837455952724611,0.9286951494,1.86436E-5,4.3178235258055646E-4
0.4,0.809235996,1.47822E-5,3.8447626714792165E-4,0.8986787021,0.0032954887,0.00574063472100429,0.8914717448,0.003419274,0.005847455857037315,0.9301818419,1.86379E-5,4.3171634205806943E-4
0.41,0.8104030848,1.66742E-5,4.083405441540186E-4,0.8997299469,0.0032875244,0.005733693748361522,0.8921857101,0.0034304153,0.0058569747310364935,0.9316948235,1.76926E-5,4.206257243678755E-4
0.42,0.8115441859,1.5818E-5,3.9771849340959744E-4,0.9007362282,0.0032912055,0.005736902910107508,0.8927892816,0.0034475403,0.005871575853210107,0.932996347,1.71222E-5,4.137898017109653E-4
0.43,0.8127926111,1.56679E-5,3.9582698240519176E-4,0.901718536,0.003298292,0.005743075830946341,0.8933351666,0.0034822893,0.005901092525965002,0.9343927276,1.72997E-5,4.1592908049329757E-4
0.44,0.8141295135,1.72691E-5,4.1556106651128904E-4,0.9026997471,0.0033030472,0.005747214281719449,0.8939038432,0.0034986747,0.005914959594113894,0.9358158123,1.6389E-5,4.048332990256607E-4
0.45,0.8155701458,1.72311E-5,4.151036015261732E-4,0.9036335075,0.0033130112,0.005755876301659027,0.8943998855,0.0035089164,0.0059236107231991535,0.9371942347,1.61235E-5,4.01540782486661E-4
0.46,0.8170639455,1.64372E-5,4.054281687302943E-4,0.9045421517,0.0033182695,0.005760442257327123,0.8949651146,0.0035213781,0.00593412006956381,0.9385668617,1.68444E-5,4.104192977919045E-4
0.47,0.8182168245,1.73831E-5,4.169304498354612E-4,0.9054531997,0.0033312563,0.005771703647970848,0.8954546791,0.0035550249,0.005962402955185099,0.9398667079,1.6717E-5,4.088642806604656E-4
0.48,0.8198188663,1.80146E-5,4.2443609648567827E-4,0.9062279254,0.0033259697,0.005767122072576581,0.895855096,0.0035721724,0.005976765345904087,0.9412498116,1.72194E-5,4.1496264892156254E-4
0.49,0.8204248071,1.61151E-5,4.0143617176333275E-4,0.9071340626,0.0033444378,0.005783111446271808,0.8963521606,0.0035920782,0.005993394864348586,0.9425565636,1.71339E-5,4.139311536958773E-4
0.5,0.8211930871,1.62107E-5,4.026251358273599E-4,0.9080879128,0.0033333614,0.005773526998291425,0.8968116152,0.0035903542,0.005991956441764242,0.9438712728,1.72783E-5,4.156717454915597E-4
0.51,0.8218644857,1.68624E-5,4.1063852717444815E-4,0.9090389228,0.0033430457,0.005781907730152739,0.8971824449,0.0035916096,0.005993003921240166,0.9451369524,1.68077E-5,4.099719502600147E-4
0.52,0.8233524084,1.46717E-5,3.830365517806362E-4,0.909847914,0.0033711361,0.005806148551320401,0.8976533133,0.0035862162,0.005988502483927013,0.9464186412,1.69876E-5,4.12160163043446E-4
0.53,0.8246993959,1.25814E-5,3.547026924059077E-4,0.9107999337,0.0033914909,0.0058236508308792,0.8979375434,0.0036230141,0.006019147863277658,0.9477621931,1.66981E-5,4.086330872555476E-4
0.54,0.8256826043,1.46592E-5,3.828733472050516E-4,0.9115750748,0.003408193,0.005837973107166562,0.8982218558,0.0036367596,0.006030555198321296,0.9488702995,1.73229E-5,4.1620788075191463E-4
0.55,0.827019006,1.69372E-5,4.1154829607228363E-4,0.9124472308,0.0034262333,0.005853403539821939,0.8984109539,0.0036770514,0.006063869556644503,0.9502494341,1.72998E-5,4.1593028261957554E-4
0.56,0.8282019258,1.59412E-5,3.9926432347506334E-4,0.9133250099,0.0034467959,0.005870941917614243,0.8987067419,0.0036772862,0.0060640631593016905,0.9513217944,1.7482E-5,4.1811481676687806E-4
0.57,0.8295180619,1.85462E-5,4.306529925589743E-4,0.9142314714,0.0034389844,0.005864285463720196,0.8988882816,0.0036889088,0.006073638777536906,0.9523512232,1.76125E-5,4.196724913548659E-4
0.58,0.8309101164,1.64596E-5,4.0570432583348184E-4,0.9151373583,0.0034548341,0.005877783680946417,0.898951599,0.0037077253,0.006089109376583738,0.9535021514,1.7764E-5,4.2147360534201903E-4
0.59,0.8323951662,1.36137E-5,3.6896747824164664E-4,0.9160061282,0.0034708863,0.0058914228332381646,0.8989239907,0.0037247869,0.006103103227047696,0.9545012444,1.87711E-5,4.332562751997944E-4
0.6,0.8331436515,1.21174E-5,3.481005601834045E-4,0.9168838328,0.0034728001,0.005893046835042125,0.8988677382,0.0037457555,0.006120257756009955,0.9555631882,2.0059E-5,4.4787274978502545E-4
0.61,0.8345341146,1.26794E-5,3.560814513562873E-4,0.9177581018,0.0034968449,0.00591341263569523,0.8987804401,0.0037700156,0.006140045276706028,0.9565626878,2.16811E-5,4.6562968118452243E-4
0.62,0.8351373672,1.18099E-5,3.436553506058068E-4,0.9186304486,0.0035136351,0.005927592344282795,0.8986614329,0.0037812878,0.006149217673818354,0.9573683155,2.23877E-5,4.731564223383214E-4
0.63,0.8362537146,1.54448E-5,3.929987277333096E-4,0.9193890548,0.003530604,0.005941888588655967,0.8984047514,0.0038108695,0.0061732240361094945,0.9582604986,2.19724E-5,4.6874726665869745E-4
0.64,0.8381513,1.24015E-5,3.521576351578934E-4,0.920159142,0.0035079973,0.005922834878670855,0.8982232404,0.0038185467,0.006179439052211778,0.9592456919,2.24346E-5,4.7365177081902694E-4
0.65,0.8394034564,1.35958E-5,3.6872482964942844E-4,0.9209239715,0.0035246014,0.005936835352273128,0.8979210615,0.0038368665,0.006194244505991026,0.960190627,2.37885E-5,4.877345589559961E-4
0.66,0.8408125579,1.12756E-5,3.357916020391219E-4,0.9217566991,0.0035439271,0.005953089198055073,0.8975900263,0.0038595455,0.006212524044219064,0.960927974,2.40758E-5,4.906709691840348E-4
0.67,0.8421265423,1.18576E-5,3.443486605172147E-4,0.9224809712,0.0035429552,0.005952272843208718,0.8970361543,0.0038835967,0.006231851009130433,0.961841107,2.53407E-5,5.033954707781944E-4
0.68,0.8430954158,1.24474E-5,3.5280873005071744E-4,0.9231739014,0.0035594643,0.005966124621561303,0.8964630872,0.0038897958,0.006236822748804073,0.9625827813,2.6559E-5,5.153542470961116E-4
0.69,0.8444556892,1.31917E-5,3.6320379953959733E-4,0.9239291126,0.0035782838,0.005981875792759325,0.895863291,0.0038839642,0.0062321458583701325,0.9634354413,2.74137E-5,5.235809393016518E-4
0.7,0.8453165889,1.49206E-5,3.862719249440736E-4,0.9245395088,0.0035862354,0.0059885185146244645,0.8951229697,0.003907831,0.006251264672048369,0.9643144917,2.84338E-5,5.332335323289412E-4
0.71,0.8475778043,1.83077E-5,4.2787498174116234E-4,0.925255751,0.0035879648,0.005989962270331926,0.8944817328,0.0039327664,0.006271177241953858,0.9650013494,2.87883E-5,5.365472952126401E-4
0.72,0.8497056305,2.17698E-5,4.6658118264670726E-4,0.9259405684,0.0036126175,0.006010505386404707,0.8938127285,0.0039626496,0.0062949579823855855,0.9658648694,2.90803E-5,5.392615320973674E-4
0.73,0.8511627972,2.94266E-5,5.424629019573597E-4,0.9265029067,0.0036241079,0.006020056395084684,0.8930988365,0.003992512,0.006318632763501928,0.9666395396,2.89129E-5,5.377071693775339E-4
0.74,0.8536070049,3.3285E-5,5.76931538399488E-4,0.9272351348,0.0036671856,0.006055729188132508,0.8923362505,0.0040101596,0.006332582095796312,0.9674222767,2.93281E-5,5.415542447437745E-4
0.75,0.8551648259,3.91258E-5,6.255061950132868E-4,0.9278806895,0.0037303872,0.00610768957953824,0.8916295099,0.0040269888,0.006345855970631543,0.9680941951,2.74083E-5,5.235293688036995E-4
0.76,0.8566056132,3.16592E-5,5.626650868856179E-4,0.9286625224,0.0037461147,0.006120551200668123,0.8909908414,0.0040145486,0.006336046559172368,0.9689633739,2.71728E-5,5.212753590953633E-4
0.77,0.8584641635,3.593E-5,5.994163828258284E-4,0.9292593896,0.0038118607,0.006174026805902288,0.890450508,0.0040618983,0.006373302362198109,0.9696757716,2.76298E-5,5.256405616007958E-4
0.78,0.8602211833,2.75431E-5,5.248152055723996E-4,0.9300249743,0.0038383252,0.006195421858114264,0.8895861578,0.0040708471,0.0063803190359103526,0.9703924388,2.67271E-5,5.16982591583121E-4
0.79,0.8614723504,3.27717E-5,5.724657194976832E-4,0.930769805,0.0038732789,0.006223567224671073,0.8890769809,0.0040451686,0.006360163991596443,0.9711920804,2.58869E-5,5.087917059072406E-4
0.8,0.8624803782,2.89642E-5,5.381839834108778E-4,0.9314835128,0.0039567628,0.006290280438899366,0.8886577725,0.0039917832,0.0063180560301409165,0.9719113016,2.46142E-5,4.96126999869993E-4
0.81,0.8639818251,2.69208E-5,5.18852580219083E-4,0.9324411416,0.0040030318,0.006326951714688519,0.8881164831,0.004009237,0.0063318535990656,0.9727096242,2.61821E-5,5.116844730886408E-4
0.82,0.8657802939,2.86073E-5,5.348579250604781E-4,0.9332083666,0.0040939695,0.006398413475229621,0.8874367923,0.0040535921,0.006366782625471047,0.97323452,2.60124E-5,5.10023528869012E-4
0.83,0.8691135764,2.64423E-5,5.142207697088868E-4,0.9337811628,0.0041289448,0.0064256865781019855,0.8872899354,0.0040454095,0.006360353370686255,0.9740027672,2.55249E-5,5.052217334992627E-4
0.84,0.8706228554,1.96056E-5,4.4278211345988224E-4,0.9346591467,0.0041439461,0.006437348910848316,0.8873026013,0.0040523628,0.00636581715100269,0.9746395296,2.55703E-5,5.056708415560463E-4
0.85,0.8735740423,2.10057E-5,4.583197573746958E-4,0.9354788119,0.0042075516,0.006486564267776895,0.8876818419,0.0040408811,0.00635679250880505,0.975217163,2.79776E-5,5.289385597590708E-4
0.86,0.8757287025,2.48604E-5,4.986020457238417E-4,0.9362107623,0.0043092782,0.006564509273357758,0.8884529132,0.0040479625,0.006362360018106489,0.9757959664,3.04134E-5,5.514834539675692E-4
0.87,0.8782136381,2.29697E-5,4.7926714888462784E-4,0.9375920331,0.0043149416,0.006568821507698318,0.8894809878,0.0040846383,0.0063911175079167494,0.9762824363,2.92878E-5,5.411820396132895E-4
0.88,0.8803793311,3.94904E-5,6.284138763585667E-4,0.9386788779,0.0044397706,0.006663160361270018,0.8903073883,0.0041215887,0.006419960046604651,0.9769914967,2.91245E-5,5.396711961926446E-4
0.89,0.8825249672,5.77769E-5,7.601111760788681E-4,0.9394864491,0.0046038204,0.006785145834836566,0.8920613444,0.0040174464,0.006338332903847825,0.9777960038,2.86714E-5,5.354568143183912E-4
0.9,0.8852433264,7.596E-5,8.71550342780037E-4,0.9405808479,0.0047096072,0.006862657794178579,0.8937676626,0.0040030271,0.006326948000418527,0.9786499232,3.0507E-5,5.523314222457382E-4
0.91,0.8877942502,8.36198E-5,9.144386256058959E-4,0.9417785528,0.0046603231,0.006826655916332681,0.895501309,0.0039430681,0.006279385399861996,0.9792589313,2.90113E-5,5.386213883610639E-4
0.92,0.8894117594,1.039771E-4,0.0010196916200499052,0.9427843112,0.0047919901,0.0069224201692760605,0.8975588232,0.0039385681,0.006275801223748248,0.9796862662,3.05648E-5,5.528544112151047E-4
0.93,0.8927130044,1.044688E-4,0.001022099799432521,0.9441816139,0.0048401807,0.006957140720152209,0.900280267,0.0038584725,0.006211660406042816,0.9803138977,3.05017E-5,5.522834417217304E-4
0.94,0.8934640586,1.348959E-4,0.001161446942395562,0.9461176497,0.0048168845,0.006940377871557139,0.9025490254,0.0041154287,0.006415160715056171,0.9803529423,3.55714E-5,5.964176389075024E-4
0.95,0.8937205613,1.084636E-4,0.0010414585925518113,0.9479591855,0.0048113345,0.006936378377799182,0.9061538428,0.0042852953,0.006546216693633048,0.9809105211,3.90689E-5,6.250511979030198E-4
0.96,0.8937254786,2.125677E-4,0.001457970164303783,0.9492744991,0.0049472543,0.007033672085049175,0.9087450904,0.004338612,0.006586814100914037,0.9812156731,4.66937E-5,6.833278861571508E-4
0.97,0.8926892936,2.400393E-4,0.0015493201734954592,0.9513054827,0.0053145315,0.007290083332857039,0.9109921628,0.0045194352,0.006722674467799255,0.9810966092,6.1302E-5,7.829559374575302E-4
0.98,0.8988235354,3.000555E-4,0.001732211014859333,0.9529803944,0.0060876337,0.00780232894717981,0.9117254952,0.0049238231,0.0070169958671784894,0.9803137267,8.51203E-5,9.226066334034241E-4
0.99,0.89921875,7.385254E-4,0.0027175823814559884,0.9546875,0.0067015369,0.008186291529135767,0.915390625,0.0058730062,0.007663554136299945,0.98,1.323292E-4,0.0011503442962869856
1.0,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_total_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5750982165,0,0,0.4918324113,0.0022655952,0.015051894232952875,0.5085749269,0.0027220715,0.016498701464054678,0.5815719962,5.3232E-6,0.001631441080762649
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.5764732957,0,0,0.494715628,0.0023151638,0.015215662325380385,0.5117381543,0.0027678152,0.016636752086870803,0.5851126313,5.0252E-6,0.0015851182921157651
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5780040026,0,0,0.4974652618,0.0023525706,0.015338091797873685,0.5147523552,0.0028032722,0.016742975243366993,0.5886308253,6.3491E-6,0.0017817266906010024
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.578130722,0,0,0.5001907408,0.0023810321,0.015430593313285139,0.5177500665,0.0028536309,0.016892693390930885,0.5918150842,6.5594E-6,0.0018109942020890072
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5804691315,0,0,0.5029194593,0.002418045,0.015550064308548696,0.5207220584,0.0028981209,0.01702386824432097,0.5948281288,7.1006E-6,0.0018842239781936753
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5813469887,0,0,0.5056230366,0.0024583334,0.01567907331445325,0.5237135202,0.0029277155,0.01711056837162343,0.5979490876,1.04637E-5,0.0022873237637029
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5833499432,0,0,0.5084113181,0.0024856175,0.015765841239845084,0.5266697705,0.0029712419,0.01723729068038246,0.6009269655,1.21699E-5,0.002466769142015523
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5834060311,0,0,0.511253491,0.0025155392,0.015860451443764138,0.5294956923,0.0030122356,0.01735579326910758,0.6039696038,1.40462E-5,0.0026501132051291697
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5841190219,0,0,0.5139976025,0.0025253142,0.015891237207970938,0.532379207,0.003054043,0.017475820438537355,0.607124269,1.41155E-5,0.002656642618042555
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.585259378,0,0,0.5168712676,0.0025454578,0.015954490903817644,0.5354159504,0.0030861015,0.0175673034356443,0.6101890504,1.32288E-5,0.002571847584908561
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5853850245,0,0,0.519853428,0.0025827602,0.016070968234677088,0.5382227182,0.0031240954,0.017675110749299422,0.6130106151,1.20099E-5,0.0024504999489900017
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5857239962,0,0,0.5226929545,0.0026067848,0.016145540560786438,0.5411727637,0.0031552585,0.017763047317394615,0.6159079671,1.11526E-5,0.0023614190648845027
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5859287977,0,0,0.5255622596,0.0026257879,0.016204283075779688,0.5442048103,0.0031978868,0.01788263627097526,0.6187418699,1.06335E-5,0.0023058078844517813
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5858513117,0,0,0.5286561877,0.0026568143,0.016299737114444515,0.5472499371,0.0032404782,0.01800132828432391,0.6216416657,1.23813E-5,0.00248810168602491
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5865949988,0,0,0.5317648202,0.0026697727,0.016339439096860087,0.5503207296,0.0033039038,0.018176643804619155,0.624512881,1.50956E-5,0.002747325972650497
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5861317515,0,0,0.535045442,0.0026904126,0.016402477251927526,0.5534744233,0.0033550986,0.018316928235924276,0.6274646819,1.33548E-5,0.002584066562610182
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5858556032,0,0,0.5382092655,0.0027243272,0.016505536040977282,0.5566445857,0.0033952965,0.018426330345459457,0.6306363344,1.14444E-5,0.002392112037509949
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.5859239697,0,0,0.5414577872,0.0027484409,0.016578422421931464,0.5597666502,0.0034519764,0.018579495149222972,0.6334838867,1.53743E-5,0.0027725710090095077
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5860702395,0,0,0.5447687298,0.0027666335,0.016633200233268402,0.5629099041,0.003489099,0.018679130065396513,0.63602072,1.3033E-5,0.0025527436220662662
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5856801271,0,0,0.5481058449,0.0027871897,0.01669487855601232,0.5661754519,0.0035375823,0.0188084616595829,0.6391353607,1.44461E-5,0.002687573254815578
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.585826993,0,0,0.5514623553,0.0028110393,0.016766154299659778,0.5693309337,0.0035635928,0.0188774807641274,0.642172575,1.56765E-5,0.0027996874825594376
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5859776735,0,0,0.5549075425,0.0028362122,0.016841057567742,0.5725145727,0.0036025737,0.018980447044261103,0.6449447274,1.26914E-5,0.002519067287707893
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.5859452486,0,0,0.5583567142,0.0028562924,0.016900569221183055,0.5759438872,0.0036381708,0.01907398961937434,0.6475884914,1.42793E-5,0.0026720123502708593
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5860201716,0,0,0.5620320082,0.0028663814,0.016930391017339202,0.5792901784,0.0036721741,0.019162917575358925,0.6504507363,1.64689E-5,0.0028695731389877487
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.5859051347,0,0,0.5655172318,0.0028845829,0.016984059879781393,0.5829232216,0.0037115112,0.01926528276460016,0.6535539031,1.59676E-5,0.0028255618910227394
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5853143334,0,0,0.5690132588,0.0029134186,0.01706873926217165,0.5864181101,0.0037398231,0.019338622236343517,0.6565879881,1.1837E-5,0.002432796744489765
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.5853555202,0,0,0.5726304322,0.0029418508,0.017151824392757756,0.5897156268,0.0037563777,0.019381376886072877,0.6596769989,9.4193E-6,0.0021701728041794276
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5855979323,0,0,0.5762223125,0.0029462609,0.017164675645056623,0.5931504548,0.0037854934,0.019456344466522994,0.6621517539,7.7754E-6,0.001971725132973661
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.5852676034,0,0,0.579842937,0.0029530469,0.017184431617018936,0.5967399865,0.003803877,0.019503530449639112,0.6650004387,5.9456E-6,0.0017241809649801846
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5853393078,0,0,0.583599329,0.0029628148,0.017212828936580993,0.6003086209,0.0038258594,0.01955980419124895,0.6681803465,7.188E-6,0.0018957847979135184
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5850552917,0,0,0.5874198735,0.0029622212,0.017211104554908728,0.6039955825,0.003862891,0.019654238728579645,0.671333164,9.0906E-6,0.002131970919126244
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5850352645,0,0,0.5912438393,0.002980767,0.01726489791455484,0.6076215565,0.0038865419,0.019714314342629317,0.6742912233,8.7168E-6,0.0020876781361119823
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.5846154094,0,0,0.5950437605,0.0029910393,0.017294621418232896,0.6115154296,0.003900077,0.019748612609497406,0.6777061224,9.9128E-6,0.0022262973745661202
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.5843257308,0,0,0.5990585387,0.002998074,0.017314947299948678,0.6153313637,0.0039168609,0.019791060860903844,0.6807624996,8.3388E-6,0.0020419108697492163
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5839452744,0,0,0.602937454,0.0030057965,0.01733723305490239,0.6193403393,0.0039325236,0.01983059151916553,0.6838281751,6.1726E-6,0.0017567868396592683
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5832636952,0,0,0.6070340097,0.0030085928,0.01734529561581468,0.6233009636,0.0039599841,0.01989970879183914,0.686861068,8.0741E-6,0.0020092411502853507
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5824950933,0,0,0.6111495674,0.0029932674,0.01730106181712556,0.6272305697,0.0039464304,0.01986562458117036,0.6896309555,9.7192E-6,0.0022044500447957536
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.581900835,0,0,0.6151722252,0.0029986312,0.017316556239622242,0.6311176628,0.0039565043,0.019890963526184448,0.6926561296,1.0035E-5,0.002239977678460212
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5811184645,0,0,0.6195358932,0.0030190706,0.017375472943203588,0.6350512654,0.0039637331,0.019909126299262857,0.6957636178,4.8145E-6,0.0015515315014526776
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.580550015,0,0,0.6237500727,0.0030141018,0.01736116873945991,0.6390233874,0.0039724161,0.01993092095212863,0.6994890571,4.0502E-6,0.0014230600830604447
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.5800669789,0,0,0.6282082617,0.0030123241,0.01735604822533056,0.6430255234,0.0039538381,0.019884260358383966,0.7029920518,4.925E-6,0.0015692354826475215
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5799574256,0,0,0.632359004,0.003001139,0.01732379577344411,0.6473891437,0.0039308434,0.01982635468259357,0.7065803707,5.6784E-6,0.0016849925815860436
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5791943669,0,0,0.6369152427,0.0029834803,0.017272753978448255,0.6515954375,0.0039021322,0.01975381532767784,0.7096989751,5.6345E-6,0.0016784665620738473
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.5782570243,0,0,0.64155339,0.0030009817,0.017323341767684432,0.6557425261,0.0038748766,0.019684706246220693,0.7130391896,4.0017E-6,0.0014145140508315922
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.5770238042,0,0,0.6460160136,0.0029857672,0.017279372673798084,0.6600366652,0.0038315551,0.019574358482463736,0.7169497311,3.3312E-6,0.0012905812643921343
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5768117309,0,0,0.6506667674,0.0029410788,0.017149573755636027,0.6645888865,0.0038073905,0.01951253571425303,0.7212908566,5.8794E-6,0.0017145553359399048
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5766692758,0,0,0.6553183198,0.002931347,0.017121176945525677,0.6690139651,0.0037738384,0.019426369707178953,0.7254270315,6.9442E-6,0.0018633571852975479
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5768774152,0,0,0.6602595508,0.0029154417,0.01707466456478721,0.6734588861,0.0037264444,0.019304000621632813,0.7293463647,2.9127E-6,0.0012067932714429593
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5771744251,0,0,0.665132314,0.0028884385,0.01699540673240861,0.6778481483,0.0036799739,0.01918325806530267,0.7336211205,2.5518E-6,0.0011295574354586843
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5768249631,0,0,0.6701012254,0.0028509302,0.016884697806001738,0.6824746966,0.0036457776,0.01909391945096658,0.7381079495,1.8702E-6,9.670056876771718E-4
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.577049017,0,0,0.6750923753,0.0028451855,0.016867677670621996,0.6872228682,0.003607344,0.01899300924024416,0.7422321141,1.7065E-6,9.237153241123588E-4
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5760822892,0,0,0.6800643086,0.002819241,0.01679059558205128,0.6919502735,0.0035252937,0.018775765497044322,0.7468709648,8.828E-7,6.643794096749236E-4
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5743740201,0,0,0.6850464046,0.0028211875,0.016796390981398353,0.6966599405,0.0034894136,0.018679972162720156,0.7515758872,3.105E-7,3.940177660969109E-4
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.5721889138,0,0,0.6899856865,0.0028228819,0.016801434164975322,0.7017756522,0.0034142445,0.018477674366651233,0.7560380995,3.611E-7,4.2491175554460717E-4
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.5702267885,0,0,0.6954050899,0.0028095131,0.016761602250381674,0.7064694583,0.003369479,0.01835614066191475,0.7614758611,8.194E-7,6.400781202322105E-4
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5687365532,0,0,0.7006359398,0.0028063724,0.016752230896212004,0.7112877607,0.0032937881,0.018148796378823582,0.7665762603,5.291E-7,5.143442427013255E-4
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5664593577,0,0,0.7061578929,0.0027686608,0.016639293254222066,0.7162344456,0.0031880213,0.017855030943686432,0.7713397145,1.4834E-6,8.612200647918045E-4
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.567257762,0,0,0.7118546069,0.0027743337,0.016656331228694993,0.72107867,0.0031577853,0.01777015841234962,0.7766728699,9.406E-7,6.857842226239971E-4
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.57281214,0,0,0.7178191364,0.0027519965,0.016589142533597088,0.7261491418,0.0030949802,0.01759255581204732,0.7823665142,3.223E-7,4.0143492623338095E-4
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5791071057,0,0,0.7232434988,0.0027849358,0.01668812691706292,0.731174773,0.0030105317,0.01735088383915932,0.7876761854,4.286E-7,4.6292547996410827E-4
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5872019529,0,0,0.7288879514,0.0028097491,0.01676230622557648,0.7361679554,0.0029447785,0.017160356931019822,0.7931261957,1.1703E-6,7.64950978821519E-4
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5956686735,0,0,0.7342501462,0.0028349878,0.016837422011697634,0.741321063,0.0029005283,0.017030937437498853,0.7983216047,2.3451E-6,0.0010828434789940788
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.6042037606,0,0,0.7394628644,0.0028291762,0.01682015517169803,0.7464301586,0.0028060523,0.016751275473825867,0.8029915392,3.958E-7,4.448595283907045E-4
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.6153846383,0,0,0.7456623554,0.0028763095,0.0169596860230371,0.7518059134,0.0027588848,0.016609891029142846,0.80834952,7.202E-7,6.000833275471E-4
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.6232071519,0,0,0.7513049603,0.0029049404,0.01704388570719717,0.757000941,0.0026858883,0.01638867993463781,0.8130731285,8.362E-7,6.466065264130884E-4
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.6281616688,0,0,0.7569889903,0.0029539584,0.0171870835222268,0.7622473657,0.0026511347,0.016282305426443763,0.8181048036,1.4354E-6,8.471717653463198E-4
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.6325207353,0,0,0.7624664843,0.0030157239,0.01736583974358856,0.7673358679,0.0025832163,0.01607238719045805,0.822993964,5.2555E-6,0.0016210336208728059
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.6359544992,0,0,0.7683340907,0.0030956938,0.01759458382571182,0.7722497284,0.0025319699,0.015912164843288924,0.8293255568,1.9864E-6,9.965942002640794E-4
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.6398088336,0,0,0.7742881894,0.0031916852,0.017865288130897862,0.7774208486,0.0024941125,0.01579275941689735,0.8351032138,5.51E-8,1.6598192672697833E-4
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.6437144279,0,0,0.780255127,0.0032524927,0.018034668558085564,0.7821411431,0.0024537774,0.015664537656758338,0.841266036,2.881E-6,0.0012002083152519816
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.6483150125,0,0,0.7855693519,0.0033209477,0.018223467562459128,0.7871585608,0.0023312255,0.015268351253491649,0.8460447192,4.0268E-6,0.001418943268774337
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.6503049731,0,0,0.7911308706,0.0033611259,0.0183333736666223,0.7917775095,0.0022754919,0.01508473367348592,0.8506503105,4.9917E-6,0.0015798259397794428
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.6541949511,0,0,0.7964108884,0.0034405345,0.01854867785045608,0.7961594164,0.0022677222,0.015058958131291818,0.856549561,5.3684E-6,0.00163835283135227
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.65537709,0,0,0.8015035152,0.0034860772,0.018671039606834965,0.8005064547,0.0022373443,0.014957754844895674,0.8616760373,6.136E-7,5.538952969650492E-4
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.6568183899,0,0,0.8063616157,0.003535502,0.01880293062264497,0.8043946981,0.0022509229,0.015003076017937123,0.8658546507,1.9505E-6,9.875474672136019E-4
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.6576939821,0,0,0.8114616394,0.0035697175,0.01889369603862622,0.8085555077,0.0022414934,0.014971617815052586,0.8717102408,4.446E-7,4.714870093650513E-4
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.6566777229,0,0,0.8160837412,0.0035921352,0.01895292906122956,0.8124161363,0.0021801344,0.014765278189048794,0.8767778873,9.002E-7,6.708949247087803E-4
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.6592162848,0,0,0.81999439,0.0035912701,0.018950646690812426,0.8158795416,0.0021562677,0.01468423542442711,0.8817918301,4.373E-7,4.676002566295275E-4
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.6660135388,0,0,0.8241990745,0.0036235887,0.019035726148481966,0.8187518418,0.0021275519,0.014586130055638472,0.8864504695,0.0,0.0
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.6747248173,0,0,0.8284744322,0.0035362648,0.018804958920455,0.8217878819,0.002138218,0.014622646819232147,0.8905462623,1.3545E-6,8.229520034607121E-4
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.6747157574,0,0,0.8322685421,0.0034879628,0.018676088455562637,0.8249702096,0.0021091734,0.014522993493078484,0.8946399391,5.863E-7,5.414332830552625E-4
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6737912893,0,0,0.8363470137,0.0032932628,0.018147349117708624,0.8285175443,0.0020369343,0.014272120725386259,0.8985026777,2.61E-8,1.1423659658795862E-4
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.678325057,0,0,0.8405300796,0.0031954258,0.0178757539701127,0.8316955149,0.0019814501,0.014076399042368756,0.9025777578,4.687E-7,4.840970976983853E-4
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.6885688305,0,0,0.8447859049,0.0029869568,0.0172828145855934,0.8346277356,0.0019272505,0.013882544795533707,0.9060048759,1.1904E-6,7.714920608794364E-4
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.7041558027,0,0,0.8482512712,0.0029231942,0.017097351256846777,0.8375257134,0.0018255792,0.013511399631422349,0.9092716873,9.4E-9,6.855654600401044E-5
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.7187362313,0,0,0.8520646513,0.0027902004,0.016703892959427154,0.8397942662,0.0017322787,0.013161605905055811,0.9132255614,1.08E-8,7.348469228349534E-5
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.7339769006,0,0,0.8555309355,0.0025829552,0.01607157490727029,0.8433138192,0.0015237895,0.012344186891002583,0.9179458916,6.136E-7,5.538952969650492E-4
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.7490142584,0,0,0.8589233637,0.0023441211,0.015310522851947284,0.8461512089,0.0014098411,0.011873672978484795,0.9226813018,7.1125E-6,0.001885802216564611
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.7516364455,0,0,0.8630821049,0.0020831882,0.01443325396436992,0.8489059329,0.001262043,0.01123406871974709,0.9276229739,6.9954E-6,0.001870213891510808
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.7521086335,0,0,0.8662826538,0.0018601656,0.013638788802529351,0.8530137777,0.0010983366,0.010480155533197016,0.9322156012,2.8968E-5,0.003805785070126793
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.754514277,0,0,0.8701485634,0.0014923983,0.012216375485388455,0.8567542911,8.914262E-4,0.009441536951153663,0.9352000058,1.3819E-5,0.0026285927794163933
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.7606068254,0,0,0.8747235835,0.0011004471,0.010490219730777807,0.8606839836,8.587461E-4,0.00926685545371244,0.9382874966,1.1901E-6,7.713948405323955E-4
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.7660887241,0,0,0.8799294829,8.366078E-4,0.009146626700592957,0.8658242702,7.701171E-4,0.008775631601201135,0.9422568381,3.886E-7,4.407947368106838E-4
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.7898525596,0,0,0.8865958154,5.352262E-4,0.007315915527123041,0.8726088524,6.793209E-4,0.008242092574097915,0.9415495396,9.9308E-6,0.002228317751129762
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.8091320395,0,0,0.8967914462,4.266936E-4,0.006532178809555048,0.8799670994,7.921665E-4,0.008900373587664734,0.9434389174,1.42981E-5,0.002673770745595067
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.8426735401,0,0,0.9042159319,4.963727E-4,0.00704537223998846,0.890128535,0.0010257541,0.010127951915367688,0.9452441931,1.322E-7,2.570992026436488E-4
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.8834818602,0,0,0.9106922567,7.261722E-4,0.008521573798307447,0.8992460608,0.0014592243,0.012079835677690323,0.9482522309,5.8721E-6,0.0017134905894109836
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.9249743223,0,0,0.9195272386,0.001250633,0.011183170391262041,0.9077081203,0.0022800839,0.015099946688647612,0.949640274,0.0,0.0
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.9548254609,0,0,0.9273100615,0.0015574456,0.012479766023447714,0.9149897277,0.0019931405,0.014117862798596677,0.9661191106,1.89737E-5,0.0030800730510817434
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_sample_total_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.501499638,2.160592E-4,0.004648216862410789,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.504913187,2.189759E-4,0.0046794860828941465,0.6640930951,1.782257E-4,0.001335011984964929,0.8569117141,1.141356E-4,0.0010683426416651168,0.8562282974,1.038813E-4,0.001019221761934075,0.8526117474,9.71994E-5,9.858975606015059E-4
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.5080597013,2.102422E-4,0.004585217552090632,0.6691417933,1.947676E-4,0.0013955916308146879,0.8623544794,1.115266E-4,0.0010560615512364797,0.8615820885,1.046327E-4,0.001022901266007624,0.8574216413,1.012827E-4,0.0010063930643640188
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.511802423,2.201669E-4,0.004692194582495488,0.6751508236,2.201727E-4,0.0014838217547940185,0.8673906475,1.095135E-4,0.0010464869803299035,0.8667533916,1.026822E-4,0.001013322258711413,0.862232281,9.90712E-5,9.953451662614331E-4
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.5152761877,2.294002E-4,0.004789574093799991,0.6811428607,2.46454E-4,0.0015698853461320033,0.8720190465,1.023156E-4,0.0010115117399219842,0.8715352392,9.99472E-5,9.997359651427971E-4,0.8666438061,9.81976E-5,9.909470217927898E-4
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.518976143,2.473909E-4,0.004973840568413909,0.6869515061,2.56181E-4,0.0016005655250566908,0.8765242511,9.78952E-5,9.89420032140041E-4,0.8760816002,9.58643E-5,9.791031610611825E-4,0.8707313341,9.52296E-5,9.758565468346256E-4
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.5229182959,2.413845E-4,0.004913089659267374,0.6879766583,2.808165E-4,0.0016757580374266445,0.8811245179,9.65139E-5,9.82414881809106E-4,0.8805097306,9.28117E-5,9.633882913965687E-4,0.8747159523,9.53959E-5,9.767082471239812E-4
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.5265434504,2.336016E-4,0.004833234941527258,0.6914667726,4.218162E-4,0.002053816447494761,0.8855446309,9.47141E-5,9.732116933124057E-4,0.8848839957,9.09647E-5,9.53754161196689E-4,0.8787337804,9.47295E-5,9.732908095733772E-4
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.5296502411,2.426514E-4,0.004925965895131634,0.6959459484,5.803872E-4,0.0024091226618833668,0.8898211426,9.03702E-5,9.506324210755701E-4,0.8890659755,9.00466E-5,9.489288698316645E-4,0.8826748806,9.10416E-5,9.541572197494499E-4
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.5331591606,2.582692E-4,0.005082019283709971,0.7014067531,7.320404E-4,0.002705624512011968,0.894015274,8.65426E-5,9.302827527155386E-4,0.8933480698,8.77034E-5,9.365009343294859E-4,0.8866680038,9.10064E-5,9.539727459419373E-4
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.5364892304,2.612815E-4,0.005111570208849722,0.7060138166,9.627178E-4,0.0031027694081255863,0.8982405496,8.21362E-5,9.062902404859053E-4,0.8973262882,8.65079E-5,9.300962315803672E-4,0.890581063,9.21291E-5,9.59839049007697E-4
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.5401807725,2.592611E-4,0.005091768847856312,0.7120378017,0.0011397192,0.0033759727487051787,0.9022555482,8.03636E-5,8.96457472499393E-4,0.9011503685,8.41723E-5,9.174546310308756E-4,0.8946055925,9.25625E-5,9.620940702446928E-4
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.544596839,2.651483E-4,0.005149255285961262,0.7196176231,0.0012511513,0.003537161715273985,0.9063341665,7.98838E-5,8.937773772030706E-4,0.9054945982,8.16331E-5,9.035103762547501E-4,0.898399837,9.27888E-5,9.632694327134023E-4
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.5480033576,2.582829E-4,0.005082154070864047,0.7276586831,0.0012766585,0.0035730358240577435,0.9101807505,7.80464E-5,8.834387358498607E-4,0.9094031137,7.98118E-5,8.933745015389683E-4,0.9018789387,8.95665E-5,9.463957945806817E-4
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.5512329936,2.864294E-4,0.005351909939451523,0.7348639488,0.0012359089,0.0035155496014136964,0.9137074816,7.62224E-5,8.730544083847238E-4,0.9129804391,7.76362E-5,8.811140675304191E-4,0.9055144572,8.98145E-5,9.477051229153507E-4
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.5549483657,2.834075E-4,0.005323603103162369,0.7428571343,0.001227399,0.0035034254665969418,0.9173364902,7.25791E-5,8.519336828650456E-4,0.9166867477,7.6162E-5,8.72708427826843E-4,0.9094836479,8.68811E-5,9.321003164895934E-4
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.5589899957,2.619728E-4,0.005118327851945399,0.7507618606,0.0012286709,0.0035052402200134586,0.9207618648,7.02084E-5,8.379045291678521E-4,0.9198911631,7.62389E-5,8.731488991002623E-4,0.9132041794,8.04934E-5,8.971811411303739E-4
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.5625991166,2.465255E-4,0.0049651334322453,0.7585903108,0.0012519811,0.0035383344952109883,0.9240088129,6.87873E-5,8.293810945518351E-4,0.9230440521,7.26067E-5,8.520956519076951E-4,0.9164801788,7.97985E-5,8.933000615694595E-4
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.5667261302,2.558938E-4,0.005058594666505708,0.7668153405,0.0012965689,0.0036007900521968787,0.9272033918,6.56082E-5,8.099888888126799E-4,0.9263648552,6.79666E-5,8.244185830025909E-4,0.920124889,7.34991E-5,8.573161610514525E-4
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.5706997752,2.767213E-4,0.005260430590740648,0.7749435604,0.0013716029,0.003703515762083375,0.9300451458,6.37672E-5,7.985436744474281E-4,0.9292821693,6.36566E-5,7.978508632570375E-4,0.9233724636,6.84962E-5,8.276243109044103E-4
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.5753656268,2.28076E-4,0.004775730310643598,0.7836837232,0.0014673901,0.0038306528164269863,0.9327239513,5.82218E-5,7.63032109416111E-4,0.9321023786,5.6109E-5,7.490594101938778E-4,0.9263848263,6.45863E-5,8.036560209442844E-4
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.5794444442,2.151063E-4,0.004637955368478657,0.7934259295,0.0015414378,0.003926114873510453,0.9356851852,5.59681E-5,7.481183061521754E-4,0.935180552,5.20963E-5,7.2177766659824E-4,0.9294166666,6.31937E-5,7.949446521613942E-4
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.5838256001,2.326436E-4,0.004823314213277008,0.8032348752,0.0015960087,0.003995007759692088,0.9383872461,5.19879E-5,7.210263518069225E-4,0.9376605719,5.25042E-5,7.245978194833324E-4,0.9322034693,6.25323E-5,7.907736717923783E-4
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.5883665681,2.327548E-4,0.004824466809917962,0.8130104423,0.0016512613,0.004063571458704769,0.9406790143,5.23733E-5,7.236939961060891E-4,0.9400759709,5.1074E-5,7.146607586820476E-4,0.9348290598,6.13561E-5,7.83301346864666E-4
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.5932146192,1.950478E-4,0.004416421628422721,0.8206929743,0.0014898176,0.0038598155396339863,0.9429740137,5.30421E-5,7.283000755183264E-4,0.9423291647,4.72138E-5,6.871229875357104E-4,0.9373387885,5.78928E-5,7.608731826000966E-4
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.5979522109,1.682118E-4,0.004101363188014444,0.8257435441,0.0011287125,0.0033596316762407154,0.9451828367,5.19877E-5,7.210249648937268E-4,0.9444904912,4.36128E-5,6.603998788612851E-4,0.9398342323,5.79848E-5,7.614775111584057E-4
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.6021739244,1.520944E-4,0.0038999282044673593,0.8299901247,7.770964E-4,0.0027876448841271015,0.9471739137,4.84893E-5,6.96342588098703E-4,0.9465167999,4.21657E-5,6.493512146750785E-4,0.9419466388,5.5708E-5,7.463779203593847E-4
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.6071142316,1.554434E-4,0.003942631101181038,0.8350200534,4.99945E-4,0.0022359449903787882,0.9490881741,4.51896E-5,6.722321027740344E-4,0.9487675333,3.91342E-5,6.255733370277222E-4,0.9442635292,5.61302E-5,7.492009076342607E-4
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.6113763273,1.51367E-4,0.003890591214712746,0.8411884129,3.235095E-4,0.001798636983940895,0.9508024371,4.19711E-5,6.478510631310255E-4,0.9506094462,3.52529E-5,5.937415262553227E-4,0.9463484025,5.67795E-5,7.535217316043379E-4
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.6161688983,1.47144E-4,0.003835935348777401,0.84814623,2.535747E-4,0.0015924029012784422,0.9524356383,4.01251E-5,6.334437623025425E-4,0.952116375,3.53568E-5,5.946158423721992E-4,0.948254379,5.67782E-5,7.53513105393662E-4
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.6208986402,1.500854E-4,0.0038740856985874745,0.8539707482,1.986774E-4,0.0014095297088036138,0.9540386599,4.01099E-5,6.333237718576494E-4,0.9537408578,3.23783E-5,5.690193318332867E-4,0.9504075241,5.98533E-5,7.736491452848636E-4
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.6249072552,1.255533E-4,0.0035433501097125583,0.8602013767,1.71923E-4,0.0013111941122503563,0.9555431885,3.85225E-5,6.206649659840646E-4,0.955447799,3.16482E-5,5.62567329303791E-4,0.9521674597,6.06759E-5,7.789473666429587E-4
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.6278494596,9.20978E-5,0.003034761934649899,0.8672043085,2.451146E-4,0.0015656136177230958,0.9570107353,3.91527E-5,6.257211839150086E-4,0.956784929,3.16775E-5,5.628276823327012E-4,0.9538064367,5.93732E-5,7.705400703402777E-4
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.6298034906,4.65338E-5,0.0021571694416526485,0.8763100386,3.043234E-4,0.0017444867440023727,0.9584061146,3.8734E-5,6.223664515379986E-4,0.9582314414,3.18027E-5,5.639388264696802E-4,0.9555021834,5.99789E-5,7.744604573507934E-4
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.6290858746,6.74746E-5,0.002597587342131155,0.8856509686,2.884636E-4,0.0016984216202109534,0.9594958425,3.68873E-5,6.073491582277858E-4,0.9592022145,3.15524E-5,5.617152303436324E-4,0.9570249254,6.01297E-5,7.7543342718766E-4
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.6262092233,8.23293E-5,0.002869308279010814,0.8948256373,2.662769E-4,0.0016317993136412332,0.9605399513,3.58102E-5,5.98416243095055E-4,0.9602924824,3.13515E-5,5.599241019995478E-4,0.9583183545,6.10984E-5,7.816546552026669E-4
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.621771431,6.85316E-5,0.0026178540830229633,0.9029714286,1.989517E-4,0.0014105023927664922,0.9617257029,3.16239E-5,5.623513136821146E-4,0.961405704,3.12046E-5,5.586107768383993E-4,0.9597828519,5.92489E-5,7.697330706160415E-4
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.6183401167,4.85206E-5,0.0022027392038096567,0.910214746,1.682014E-4,0.0012969248243441098,0.9628728962,3.26192E-5,5.711322088623613E-4,0.9621590281,2.97784E-5,5.45695886002451E-4,0.9610737109,5.75239E-5,7.584451199658417E-4
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.6142688751,4.71884E-5,0.0021722891151962254,0.9135613203,1.517477E-4,0.0012318591640280963,0.963838442,3.24341E-5,5.69509438025394E-4,0.9632429242,2.94363E-5,5.425523016263041E-4,0.9623997647,5.62348E-5,7.498986598201119E-4
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.6085731447,4.49241E-5,0.0021195306084130987,0.9162470043,1.491251E-4,0.0012211678836261623,0.9648441243,3.26642E-5,5.71526027403827E-4,0.9640287751,3.13462E-5,5.598767721561594E-4,0.9636091101,5.44039E-5,7.375899945091446E-4
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.603290683,4.55522E-5,0.002134296136903218,0.9181596696,1.326997E-4,0.0011519535580916446,0.9655575877,3.3035E-5,5.747608198198621E-4,0.9647471052,3.11737E-5,5.583341293526664E-4,0.9645886642,4.93399E-5,7.024236613326746E-4
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.5974597216,4.39369E-5,0.0020961130694692976,0.9203841388,1.045215E-4,0.0010223575695420854,0.9661957908,3.28454E-5,5.731090646639608E-4,0.9656381679,3.14503E-5,5.608056704420882E-4,0.9656753421,4.75466E-5,6.895404266611205E-4
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.5930643141,4.12749E-5,0.0020316225043053643,0.9233291328,1.136291E-4,0.001065969511759131,0.9669230819,3.31086E-5,5.754007299265443E-4,0.9663430035,3.06057E-5,5.532241860222671E-4,0.9665762919,4.42246E-5,6.650157892862394E-4
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.5881334126,3.09449E-5,0.001759116255396442,0.9237972975,1.396889E-4,0.0011819005880360665,0.9677229011,3.21828E-5,5.672988630342916E-4,0.9671712625,3.03085E-5,5.505315613114292E-4,0.9676523417,4.32159E-5,6.573880132767862E-4
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.5827023506,2.74626E-5,0.0016571843590862184,0.9258485615,1.401494E-4,0.0011838471185081291,0.9685443872,3.10877E-5,5.575634493042024E-4,0.9678785884,2.9466E-5,5.428259389528102E-4,0.9684203643,4.035E-5,6.352164985262899E-4
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.5765292585,2.6078E-5,0.0016148684156921268,0.9289228737,1.39153E-4,0.001179631298330118,0.9690359062,2.99746E-5,5.474906391893838E-4,0.9685039914,3.18716E-5,5.645493778227021E-4,0.9693085074,4.04012E-5,6.35619382964365E-4
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.5708192408,3.27445E-5,0.001809544141489784,0.9308056891,1.145783E-4,0.0010704125372957849,0.9696817976,3.12781E-5,5.592682719411142E-4,0.9690182894,3.10238E-5,5.569901255857235E-4,0.9699729258,3.98792E-5,6.314998020585596E-4
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.5644827604,3.33202E-5,0.0018253821517698699,0.9325517237,1.361131E-4,0.0011666751904450528,0.9701034474,3.13084E-5,5.595390960424481E-4,0.9695241338,3.00431E-5,5.481158636638791E-4,0.9707103431,4.05718E-5,6.369599673448873E-4
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.5577355802,4.78549E-5,0.0021875762843841583,0.9348804474,1.301409E-4,0.0011407931451406954,0.9706891686,3.24785E-5,5.698991138789391E-4,0.9701195484,3.08562E-5,5.554835731144531E-4,0.9713572413,3.84627E-5,6.201830374978019E-4
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.5500358462,5.57317E-5,0.0023607562347688505,0.9361290336,9.59735E-5,9.796606555333332E-4,0.9712831551,3.34878E-5,5.786864435944564E-4,0.9706666654,3.36213E-5,5.798387706940611E-4,0.971935485,3.77394E-5,6.143240187392969E-4
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.541185081,5.9198E-5,0.0024330639120253295,0.9377468884,7.86591E-5,8.868996561054695E-4,0.9717117649,3.53735E-5,5.947562525942876E-4,0.9712143248,3.38094E-5,5.814585109876714E-4,0.9725383955,3.76694E-5,6.137540223900777E-4
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.5322388113,6.21024E-5,0.0024920353127514065,0.9381343186,7.98806E-5,8.937594754742464E-4,0.9722761178,3.47468E-5,5.894641634569484E-4,0.9716119397,3.60806E-5,6.00671291140171E-4,0.9731865662,3.63319E-5,6.027594876897418E-4
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.5232292414,6.3935E-5,0.002528537126482425,0.9381568968,8.31158E-5,9.116786714627034E-4,0.9727951241,3.53668E-5,5.946999243315909E-4,0.9721249014,3.80259E-5,6.166514412534848E-4,0.9736938328,3.41638E-5,5.844980752748464E-4
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.5138521314,5.58576E-5,0.0023634212489524586,0.9382879376,8.7753E-5,9.367657124382809E-4,0.9733229572,3.66068E-5,6.050355361464317E-4,0.9726614797,4.0798E-5,6.387331211077127E-4,0.9742334598,3.40964E-5,5.839212275641296E-4
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.5037360847,5.75788E-5,0.002399558292686385,0.9393481731,8.42585E-5,9.179242888168937E-4,0.9736724973,3.57977E-5,5.983117916270747E-4,0.9730286163,4.18481E-5,6.469010743537221E-4,0.974523052,3.43309E-5,5.859257632157849E-4
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.4931762785,6.06309E-5,0.0024623342583816685,0.9404549122,7.5237E-5,8.673926446540805E-4,0.9742973202,3.88149E-5,6.230160511575926E-4,0.9735499591,4.15852E-5,6.44865877528033E-4,0.9747928482,3.51612E-5,5.929688018774681E-4
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.4824605137,6.77473E-5,0.00260283115088167,0.9411471307,9.48645E-5,9.739840861122937E-4,0.9746217775,3.91761E-5,6.259081402250653E-4,0.9739484638,4.16018E-5,6.449945736205848E-4,0.9750457215,3.5889E-5,5.990742858778033E-4
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.4710884392,6.42736E-5,0.002535223855993786,0.9415816307,9.43296E-5,9.712342662818276E-4,0.9750680232,3.86939E-5,6.220442106474426E-4,0.974353739,4.25334E-5,6.521763565171617E-4,0.9753741473,3.60505E-5,6.004206858528444E-4
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.4593559593,7.26825E-5,0.0026959692134740708,0.9425587475,9.52717E-5,9.760722309337562E-4,0.9756048715,4.00835E-5,6.331153133513673E-4,0.9745430797,4.42598E-5,6.652803920152765E-4,0.9756309849,3.67253E-5,6.060140262403173E-4
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.4463871539,7.02402E-5,0.0026502867769356586,0.9429081142,9.99137E-5,9.995684068636824E-4,0.9757627094,4.03843E-5,6.354864278645139E-4,0.9750490636,4.45384E-5,6.673709613101247E-4,0.9757805538,3.81549E-5,6.176965274307441E-4
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.4340036571,5.00951E-5,0.0022381934679557977,0.9438756883,7.22644E-5,8.500847016621344E-4,0.9760054803,4.16819E-5,6.456152104775723E-4,0.9755118787,4.38243E-5,6.619992447125601E-4,0.9758043855,3.96239E-5,6.294751782238915E-4
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.4319587648,2.39011E-5,0.001545998059507191,0.949203372,6.35929E-5,7.97451565927361E-4,0.9763730079,3.96289E-5,6.295148925958781E-4,0.975970009,4.38916E-5,6.625073584497005E-4,0.9761668217,4.08526E-5,6.391603867575024E-4
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.4358999074,6.43186E-5,0.0025361111963003516,0.9518768013,7.30777E-5,8.548549584578661E-4,0.9766794991,3.92403E-5,6.264207850957692E-4,0.9764870059,4.33835E-5,6.586615215723475E-4,0.9762848896,4.3613E-5,6.604013930936245E-4
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.4407114625,1.199918E-4,0.003463983256310573,0.9567193687,1.036744E-4,0.0010182062659402564,0.9771640331,3.95284E-5,6.287161521704369E-4,0.9768379432,4.31071E-5,6.565599744120867E-4,0.9765415031,4.38429E-5,6.621397133536094E-4
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.4442639649,2.112225E-4,0.00459589490741466,0.9583756328,8.84102E-5,9.402669833616407E-4,0.9774923879,3.84178E-5,6.198209418856385E-4,0.9769543141,4.41114E-5,6.641641363398057E-4,0.9766091388,4.58692E-5,6.772680414725029E-4
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.4466039687,3.387748E-4,0.005820436409754856,0.9590386629,7.56556E-5,8.698022763823971E-4,0.9778892398,4.01398E-5,6.335597840772408E-4,0.9773354238,4.4992E-5,6.707607621201467E-4,0.9767920613,4.72552E-5,6.874241776370686E-4
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.4502150536,5.616704E-4,0.007494467292609929,0.9601075172,7.51405E-5,8.668362013667865E-4,0.9781935656,4.29799E-5,6.555905734526694E-4,0.9777742088,4.44276E-5,6.665403213609811E-4,0.9768602324,4.73105E-5,6.878262862089526E-4
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.4535991132,7.674948E-4,0.008760678055949779,0.9603543758,5.19985E-5,7.210998543891131E-4,0.9786378723,4.43551E-5,6.659962462356676E-4,0.9782613504,4.57762E-5,6.765811111758885E-4,0.9771096367,4.69258E-5,6.850240871677433E-4
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.4550857127,9.748899E-4,0.00987365130030426,0.9611428499,4.87618E-5,6.98296498630775E-4,0.9790057218,4.34755E-5,6.593595377333978E-4,0.978548581,4.5064E-5,6.712972515957443E-4,0.9774285799,4.62651E-5,6.801845337847664E-4
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.4557783037,0.0015183246,0.012322031488354507,0.9612028241,4.5257E-5,6.727332309318457E-4,0.9795047116,4.08415E-5,6.390735481930072E-4,0.979009434,4.65507E-5,6.822807340091028E-4,0.9776650929,4.43543E-5,6.65990240168728E-4
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.4535931766,0.0020869814,0.014446388476017112,0.9613885522,3.99085E-5,6.317317468672917E-4,0.9798172939,4.09787E-5,6.401460770792866E-4,0.9795371526,4.61861E-5,6.796035609088581E-4,0.9778197396,4.46964E-5,6.685536627676195E-4
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.4528373271,0.0027600517,0.016613403323822606,0.9625472903,3.35886E-5,5.795567271630966E-4,0.9800882703,4.03268E-5,6.350338573651015E-4,0.979785623,4.42513E-5,6.652165061091013E-4,0.9781336683,4.67174E-5,6.835012801743681E-4
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.4552219331,0.0034021524,0.018444924505131487,0.9629242897,3.30252E-5,5.746755606426986E-4,0.9803002626,4.27653E-5,6.539518330886458E-4,0.98024804,4.60211E-5,6.78388531742688E-4,0.9783028746,4.89175E-5,6.994104660355033E-4
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.4542625159,0.0047250621,0.021737207962385603,0.9634641409,4.80154E-5,6.929314540414513E-4,0.9806495273,4.44457E-5,6.66676083266829E-4,0.9804330176,4.68841E-5,6.847196506600347E-4,0.9782949954,5.17486E-5,7.193649977584398E-4
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.4541490883,0.0062124902,0.024924867502155355,0.9628692031,5.15199E-5,7.177736411989507E-4,0.9809142047,4.88447E-5,6.988898339509597E-4,0.9807173002,5.13639E-5,7.16686123766883E-4,0.9782278466,5.30498E-5,7.283529364257413E-4
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.4543859571,0.0087252866,0.029538596107465905,0.9628654957,5.42429E-5,7.364977936151608E-4,0.981301173,4.97561E-5,7.0538003941138E-4,0.9810526329,5.1208E-5,7.155976523158807E-4,0.9781578988,5.49172E-5,7.410614009648594E-4
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.4573820472,0.011400854,0.03376515067343844,0.9645357728,8.03381E-5,8.963152347249264E-4,0.9818569297,4.99227E-5,7.065599762228257E-4,0.9815068495,5.12656E-5,7.160000000000001E-4,0.9780821943,5.97661E-5,7.730853769151244E-4
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.4602543741,0.015747862,0.03968357594773939,0.9659777343,5.29099E-5,7.273919163697106E-4,0.9821462619,5.21264E-5,7.219861494516359E-4,0.9819077873,5.22247E-5,7.226665897908938E-4,0.9780127209,6.01022E-5,7.752560867223166E-4
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.4624584705,0.0205063984,0.04528399099019432,0.9664451897,5.44513E-5,7.379112412749923E-4,0.9822757465,5.15667E-5,7.180995752679429E-4,0.9821428567,5.35913E-5,7.320607898255446E-4,0.9779069757,5.88383E-5,7.670612752577202E-4
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.4673043534,0.0264045723,0.05138537953542817,0.965739125,4.4394E-5,6.662882259202844E-4,0.9824521738,5.23096E-5,7.232537590638572E-4,0.9823652172,5.38325E-5,7.337063445275637E-4,0.9776869565,6.68495E-5,8.176154352750443E-4
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.466727607,0.0287335762,0.05360370901346287,0.9661791623,5.06892E-5,7.119634822095864E-4,0.9829067618,5.22168E-5,7.226119290462897E-4,0.9829067612,5.50526E-5,7.419743930891416E-4,0.9777148038,7.12785E-5,8.442659533583005E-4
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.4653846174,0.0308070352,0.055504085615385106,0.9657692254,4.66798E-5,6.832261704589484E-4,0.9832307678,5.44707E-5,7.38042681692597E-4,0.9834807688,5.33512E-5,7.304190578017526E-4,0.9776346135,7.87203E-5,8.872446111417077E-4
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.4638945237,0.030434696,0.055167649940884744,0.9645030439,4.68584E-5,6.845319568873319E-4,0.9835294133,5.98691E-5,7.737512520183731E-4,0.9836105484,5.44165E-5,7.376754028703953E-4,0.9776064897,8.14501E-5,9.024970914080554E-4
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.4563440874,0.0309572573,0.05563924631049561,0.9653763354,6.00714E-5,7.75057417227911E-4,0.9840215188,5.78573E-5,7.606398622212749E-4,0.9841720557,5.73215E-5,7.571096353897499E-4,0.9776559263,8.56661E-5,9.255598305890333E-4
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.4481735155,0.0311897506,0.055847784736728814,0.9659817457,8.50807E-5,9.223919990979973E-4,0.9847031969,5.86019E-5,7.655187783457699E-4,0.9846575356,5.82417E-5,7.631624990786693E-4,0.9776484036,8.96452E-5,9.468114912695134E-4
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.4360097274,0.0295414855,0.05435207953703335,0.9678832114,1.023489E-4,0.0010116763316397196,0.9853041464,5.58411E-5,7.472690278607832E-4,0.9851094949,6.0668E-5,7.788966555326836E-4,0.9778345519,1.005665E-4,0.0010028284997944564
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.4211488292,0.0284442298,0.05333313210378704,0.9684073031,1.188456E-4,0.0010901632905211953,0.9857441312,6.2445E-5,7.902214879386665E-4,0.9854569232,6.29732E-5,7.935565512299674E-4,0.9781201071,1.042238E-4,0.0010209005828189148
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.407303375,0.0266398049,0.05161376260262373,0.9702247262,1.073096E-4,0.0010359034704063889,0.9860955089,6.22267E-5,7.888390203330462E-4,0.9859550595,6.18481E-5,7.864356299151253E-4,0.9782303423,1.100474E-4,0.001049034794465846
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.3902735576,0.0240352548,0.04902576343107774,0.9696048617,1.190758E-4,0.001091218584885723,0.9865349549,6.33182E-5,7.957273402365914E-4,0.9863829809,6.01874E-5,7.758053879678847E-4,0.9785714263,1.114937E-4,0.001055905772311147
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.3714285687,0.0220816798,0.046991147889788774,0.9710963368,1.840795E-4,0.0013567590058665541,0.9871760738,5.68638E-5,7.540808975169706E-4,0.987009961,5.55427E-5,7.452697498221701E-4,0.9784053123,1.220803E-4,0.0011048995429449684
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.356934309,0.01943453,0.04408461182771149,0.9704379678,2.410891E-4,0.0015527044148839148,0.9874817538,6.16897E-5,7.85427908849692E-4,0.9878102213,5.81821E-5,7.627719187280035E-4,0.9782846725,1.319538E-4,0.0011487114520191744
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.3514170006,0.0196976381,0.04438202124734744,0.9708501935,3.234494E-4,0.0017984699052249944,0.9878947282,5.31451E-5,7.290068586782981E-4,0.9878137571,6.34101E-5,7.963045899654227E-4,0.9786639547,1.277689E-4,0.001130349061131118
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.3506849289,0.0197373321,0.04442671729939092,0.9716894984,3.234112E-4,0.0017983637007012792,0.9884931499,5.45393E-5,7.385072782308919E-4,0.9885388124,5.66516E-5,7.526725715741208E-4,0.9791324204,1.462699E-4,0.0012094209358201138
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.3578125,0.0215992108,0.04647495110271769,0.975,3.122591E-4,0.0017670854535081204,0.9893750018,6.24299E-5,7.901259393286618E-4,0.9896874988,5.31465E-5,7.290164607195094E-4,0.9803124994,1.669144E-4,0.0012919535595368743
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.3575757585,0.0287644111,0.053632463210261,0.9781818271,2.383432E-4,0.0015438367789374627,0.9898787969,7.05344E-5,8.398476052237096E-4,0.9906060696,6.33515E-5,7.959365552605308E-4,0.9814545542,1.905706E-4,0.0013804731073077808
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.3591240816,0.0274660907,0.05240810118674402,0.9788321316,3.250041E-4,0.001802787009050154,0.9902919787,9.04726E-5,9.511708574173202E-4,0.9910948962,7.91979E-5,8.899320198756757E-4,0.9828467196,1.973759E-4,0.001404905334889152
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.361818181,0.0300238751,0.05479404630067029,0.976363647,4.260791E-4,0.002064168355536922,0.991909098,8.3304E-5,9.127102497507081E-4,0.992181825,8.51823E-5,9.229425767619565E-4,0.9832727349,2.316054E-4,0.0015218587319459056
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.3903614476,0.0349413723,0.059111227613711424,0.9867469907,3.370915E-4,0.0018360051742846478,0.9919277155,1.174613E-4,0.0010837956449441933,0.9927710891,8.50425E-5,9.221849055368451E-4,0.9826506078,2.883238E-4,0.0016980100117490473
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.4163636401,0.0338255297,0.05815971948006627,0.9890909135,1.616162E-4,0.0012712836032923575,0.9925454557,1.475583E-4,0.0012147357737384702,0.9930909121,1.320978E-4,0.0011493380703692018,0.9856363642,3.55923E-4,0.0018865921657846456
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.4071428634,0.049659866,0.07046975663360844,0.9821428657,3.543081E-4,0.0018823073606613772,0.9935714298,2.674706E-4,0.0016354528424873645,0.9964285725,1.417233E-4,0.001190475955238072,0.9910714281,6.280923E-4,0.002506176969010768
1.0,1.0,0.0,0.0,0.6,0.2666666667,0.16329931619575141,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01

==> tables/acc_rej_sample_total_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.8103747129,2.229424E-4,0.00472167766794812,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.8160245419,2.321026E-4,0.004817702772068862,0.64672122,1.29656E-4,0.0011386658860262741,0.7605216479,0.0085094751,0.009224681620522196,0.7789055538,0.0067753597,0.00823125731586615,0.8512683266,4.99599E-5,7.06823174492744E-4
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.821481055,2.388144E-4,0.004886864025118768,0.6532835841,1.325982E-4,0.0011515129178606726,0.765351322,0.008558107,0.009251003729325809,0.7835235354,0.0068505672,0.008276815329581784,0.8555993116,4.9501E-5,7.035694706281676E-4
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.8268646359,2.410189E-4,0.004909367576378856,0.6582183063,1.383274E-4,0.0011761266938557257,0.7699060416,0.0086117266,0.009279938900660931,0.7879631129,0.0069225271,0.008320172534268746,0.8594606209,5.00642E-5,7.075605981115681E-4
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.8318799794,2.477921E-4,0.004977872035317903,0.6590365589,1.392203E-4,0.0011799165224709756,0.7741338462,0.008631709,0.00929069911255337,0.792232773,0.0069766987,0.008352663467421634,0.8629535848,5.1786E-5,7.196249022928542E-4
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.8353902698,2.472911E-4,0.004972837218329191,0.6596115112,1.463139E-4,0.0012096028273776479,0.7783169505,0.0086623632,0.009307181743148674,0.7961956668,0.0070116673,0.008373569907751413,0.8664396524,5.31774E-5,7.292283592949467E-4
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.8390591264,2.410788E-4,0.004909977596690234,0.6597079277,1.478093E-4,0.0012157684812496169,0.7823617426,0.0086919076,0.009323040062125658,0.7999664825,0.0070523174,0.008397807690105794,0.8698683268,5.52822E-5,7.435200064557779E-4
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.8429764092,2.401524E-4,0.004900534664707515,0.6598911166,1.53447E-4,0.0012387372602775779,0.7862734422,0.0087085923,0.009331983872682163,0.8037979427,0.0070950563,0.008423215716102729,0.8731554741,5.65858E-5,7.522353355167517E-4
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.8470465899,2.515579E-4,0.005015554804804748,0.660058707,1.656979E-4,0.0012872369634220422,0.7900733775,0.0087286975,0.009342749862861576,0.8073718977,0.0071208202,0.00843849524500666,0.876398434,5.70284E-5,7.551715036996562E-4
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.851298213,2.539624E-4,0.005039468225914318,0.6607443154,1.678068E-4,0.0012954026401084723,0.7938662216,0.0087306798,0.009343810678732741,0.8110719553,0.007157366,0.008460121748532938,0.879753955,5.75076E-5,7.583376556653375E-4
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.8552819073,2.505146E-4,0.0050051433545903554,0.6619702518,1.64845E-4,0.0012839197794254904,0.7976572067,0.0087358703,0.009346587773085962,0.8146955827,0.0071895168,0.008479101839228021,0.8829653716,5.87356E-5,7.663915448385375E-4
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.8595701635,2.415816E-4,0.004915095116068457,0.6632237732,1.65503E-4,0.0012864796928051371,0.8014854613,0.0087396153,0.009348590963348434,0.8182958296,0.0072062851,0.008488984097051896,0.8862364078,5.83502E-5,7.638730260979243E-4
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.8629075646,2.389366E-4,0.0048881141557864626,0.6645825267,1.621837E-4,0.001273513643429076,0.8051655838,0.008729534,0.009343197525472744,0.8218463084,0.0072347503,0.008505733536856184,0.8895115697,6.02793E-5,7.763974497639723E-4
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.8665804446,2.336089E-4,0.0048333104597159905,0.6659208477,1.654272E-4,0.0012861850566695291,0.8089071396,0.0087212477,0.009338762069996216,0.8254061031,0.0072565309,0.008518527396211154,0.89263192,6.19583E-5,7.871359475973639E-4
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.8698940337,2.207035E-4,0.00469790910938047,0.6674080908,1.65987E-4,0.0012883594219005813,0.8126233166,0.0087405055,0.009349067065755813,0.8289127302,0.0072676614,0.008525058005667762,0.8956967127,6.3459E-5,7.966115741062266E-4
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.8726767242,2.14729E-4,0.004633886058158962,0.6691421807,1.615453E-4,0.0012710047206836016,0.8162933531,0.0087391074,0.009348319314186908,0.8324688902,0.0072732776,0.008528351306084899,0.8988747662,6.39144E-5,7.994648209896418E-4
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.8754754841,2.082045E-4,0.0045629431291656485,0.6707072079,1.636063E-4,0.0012790867836077425,0.8198727563,0.0087229431,0.009339669747908648,0.8359268704,0.0072656078,0.008523853471288676,0.901980983,6.44813E-5,8.030024906561623E-4
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.8783516407,2.045902E-4,0.004523164821228606,0.6722922623,1.749444E-4,0.001322665490590875,0.8234878701,0.0087071846,0.009331229608149185,0.839399485,0.0072629363,0.008522286254286464,0.9050860804,6.5357E-5,8.084367631423005E-4
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.8808040619,1.914844E-4,0.004375893051709559,0.6743002176,1.747409E-4,0.0013218959868310366,0.827283206,0.0086856494,0.009319683149120468,0.8428251931,0.0072601125,0.008520629378162154,0.9081215698,6.57571E-5,8.109075163050346E-4
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.883094871,1.826135E-4,0.004273330083202092,0.6767328799,1.71759E-4,0.0013105685789000132,0.8308487293,0.0086627858,0.00930740876936218,0.8464481187,0.0072320171,0.008504126704136057,0.9110765392,6.4331E-5,8.020660820655615E-4
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.8853727102,1.691675E-4,0.004112997690249777,0.6792405069,1.747293E-4,0.001321852109730888,0.8344711661,0.0086453668,0.009298046461488563,0.849812941,0.0072029182,0.00848700076587719,0.9140450084,6.21505E-5,7.883558841031125E-4
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.8873664737,1.539226E-4,0.003923297082811854,0.6814556301,1.697206E-4,0.0013027685903490307,0.8381213492,0.0086201048,0.009284451949361363,0.8532459781,0.0071752273,0.008470671342933805,0.9169035727,6.09437E-5,7.8066446057189E-4
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.8894546986,1.500951E-4,0.0038742108873937153,0.6835112631,1.72207E-4,0.0013122766476623747,0.8417815933,0.0085922718,0.009269450792792419,0.8567628369,0.0071471077,0.008454056836809177,0.9196465677,6.09624E-5,7.807842211520414E-4
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.8914511204,1.374231E-4,0.0037070621791386233,0.6858833849,1.659419E-4,0.0012881843812125654,0.8452520844,0.0085561395,0.009249940270077424,0.8602703503,0.0070945701,0.008422927104041682,0.9222870094,6.00143E-5,7.74688969845318E-4
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.8931014061,1.262882E-4,0.003553705108756212,0.6877276123,1.598128E-4,0.0012641708745260666,0.8488763902,0.0084985757,0.009218771989804283,0.8637320498,0.0070367077,0.008388508627878976,0.9250466311,5.96332E-5,7.722253557090701E-4
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.8942544222,1.288929E-4,0.0035901657343359516,0.6899189949,1.39243E-4,0.0011800127117959365,0.852433247,0.0084591348,0.009197355489487182,0.8671932203,0.0069480778,0.00833551306159375,0.9275637555,5.80634E-5,7.619934382919579E-4
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.8958187699,1.189011E-4,0.003448203880283183,0.6914398789,1.409214E-4,0.0011871031968620084,0.8561487013,0.0084108629,0.009171075673005865,0.870425728,0.0068678111,0.008287225772235242,0.9301687706,5.38091E-5,7.335468628519925E-4
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.8972873092,1.084037E-4,0.003292471715899774,0.6930641234,1.309719E-4,0.0011444295522224162,0.859759559,0.0083308954,0.009127373882996137,0.8737469152,0.0067758733,0.008231569291453482,0.9326155978,4.88898E-5,6.992124140774391E-4
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.8986091554,9.87222E-5,0.003142008911508686,0.694405371,1.175349E-4,0.0010841351391777689,0.8632676968,0.0082581725,0.009087448761891315,0.8768713871,0.0066842009,0.00817569623946487,0.9349617141,4.68045E-5,6.841381439446276E-4
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.8994453371,9.99219E-5,0.0031610425495396293,0.6954041243,1.149393E-4,0.001072097476911498,0.8666957235,0.0081690058,0.009038255251983094,0.8800728998,0.0065800782,0.008111768117987594,0.9373502368,4.34462E-5,6.591373149807254E-4
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.9000321567,9.97535E-5,0.0031583777481485648,0.696511811,1.108674E-4,0.0010529358954846206,0.8701736039,0.0080486147,0.008971407191739765,0.8833001116,0.0064656828,0.00804094695915848,0.9395724177,4.09652E-5,6.400406237107142E-4
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.9007989585,1.044314E-4,0.0032315847505519643,0.6974074721,1.025974E-4,0.0010129037466610536,0.87364259,0.0079131334,0.008895579463980972,0.8863231689,0.0063454691,0.007965845278437186,0.9417984682,3.85849E-5,6.211674492437606E-4
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.901687628,1.009632E-4,0.0031774706922330534,0.6984116495,8.74522E-5,9.351588100424441E-4,0.8770218414,0.0077740218,0.008817041340495121,0.8893812013,0.0062055341,0.007877521247194449,0.9438616824,3.58496E-5,5.987453548880359E-4
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.9022502124,9.27532E-5,0.0030455410028433372,0.6990932107,9.63624E-5,9.816435198176576E-4,0.8803157014,0.0076226273,0.00873076588851173,0.892287156,0.0060719729,0.007792286506539656,0.9459865743,3.28007E-5,5.727189537635366E-4
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.9027957618,9.26206E-5,0.0030433632711196344,0.6993862987,1.02194E-4,0.0010109104807053888,0.8836191589,0.0074733402,0.008644848292480325,0.8952011591,0.0059175141,0.007692538007705909,0.9478775996,3.03385E-5,5.508039578652281E-4
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.9029426992,8.66088E-5,0.002942937308200771,0.7004154503,9.38465E-5,9.68744032239683E-4,0.8868132234,0.0072912526,0.008538883182243448,0.8979712659,0.005761571,0.007590501300968204,0.9497230417,2.64137E-5,5.139426037992959E-4
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.9032876253,8.52424E-5,0.002919630113558908,0.7010900199,8.6955E-5,9.324966487875439E-4,0.889971872,0.0071050605,0.008429152092589147,0.9008702528,0.0055975919,0.0074817056210465804,0.951610409,2.37261E-5,4.8709444669386244E-4
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.9037149489,8.2154E-5,0.002866251907980176,0.7018931925,8.4458E-5,9.190103372650386E-4,0.8928433657,0.0069029723,0.008308412784641842,0.9036452931,0.0054235169,0.007364453068626345,0.9533756018,2.03442E-5,4.5104545225509147E-4
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.903865695,8.78203E-5,0.002963449004116656,0.7024682343,8.17682E-5,9.042577066301398E-4,0.8960272235,0.0067071419,0.008189714219678242,0.9064373881,0.0052595474,0.007252273712429778,0.9550508171,1.76701E-5,4.203581806031613E-4
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.9038731098,8.79862E-5,0.002966246786766064,0.7029509366,8.03393E-5,8.963219287733621E-4,0.8988915551,0.0065258105,0.008078248882028826,0.9090335667,0.005075916,0.007124546301344388,0.9566488332,1.57163E-5,3.9643788920838534E-4
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.9041440129,9.15646E-5,0.003025964309108751,0.703543973,7.82128E-5,8.843800088197381E-4,0.9017157328,0.0063125915,0.00794518187331165,0.9118226123,0.0049014105,0.007001007427506416,0.9581867623,1.39297E-5,3.7322513313012566E-4
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.9044050395,9.19452E-5,0.0030322466918112053,0.7044813097,7.75288E-5,8.805044008975765E-4,0.9045022881,0.006086191,0.007801404360754543,0.9145823801,0.0047277241,0.006875844748101864,0.959601447,1.27417E-5,3.569551792592454E-4
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.9040931165,9.83684E-5,0.0031363737022236365,0.7055674076,7.7568E-5,8.807269724494647E-4,0.9074607146,0.0058588295,0.00765429911879592,0.9172725493,0.0045399703,0.006737930171796083,0.9610320085,1.14711E-5,3.3869012385955396E-4
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.9037702322,9.608E-5,0.0030996774025694998,0.7060600102,8.10761E-5,9.004226785238142E-4,0.9103118837,0.0056133806,0.007492249728886511,0.9199091995,0.0043440079,0.006590908814420057,0.9623549163,1.10709E-5,3.327296199619144E-4
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.903536272,9.92527E-5,0.003150439651858134,0.7068917036,8.15735E-5,9.031804913747861E-4,0.9131163329,0.0053675343,0.007326345814933936,0.922441228,0.0041292106,0.006425893400920995,0.963616634,1.00483E-5,3.1699053613633326E-4
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.9032733083,1.026337E-4,0.003203649481450803,0.7073649764,7.77482E-5,8.817493975047559E-4,0.9158081001,0.0051220296,0.007156835613593483,0.9249590802,0.003932948,0.006271322029684012,0.9649120277,9.6379E-6,3.104496738603537E-4
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.9033340216,1.032496E-4,0.0032132475783854565,0.707543242,7.41074E-5,8.608565501870796E-4,0.9185392785,0.004878686,0.006984759122546747,0.9273723668,0.0037380722,0.006113977592369799,0.9661221093,8.7221E-6,2.9533201655086434E-4
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.9033750772,1.04583E-4,0.003233929498303882,0.7080237746,7.9285E-5,8.904212486233693E-4,0.9211547428,0.0046253271,0.006800975738818659,0.9298280585,0.003525957,0.005937976928213851,0.9672405052,7.8247E-6,2.797266522875502E-4
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.9033535302,1.126257E-4,0.00335597526808527,0.7078970134,5.65825E-5,7.522134005719387E-4,0.9238273466,0.0043641492,0.006606170751653336,0.9321116358,0.0033071074,0.005750745516887354,0.9683059269,7.8929E-6,2.8094305472817796E-4
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.902978164,1.169269E-4,0.0034194575593213612,0.7074343741,4.49439E-5,6.704021181350787E-4,0.9265034199,0.0041072913,0.006408815257128263,0.9345907825,0.0031015607,0.00556916573644563,0.9692786205,7.9376E-6,2.817374664470453E-4
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.9030378103,1.16691E-4,0.0034160064402749594,0.7069081962,4.07249E-5,6.38160638084174E-4,0.9291809183,0.0038465587,0.00620206312447721,0.9369464433,0.0029084177,0.005392974782066017,0.9702992839,7.4618E-6,2.7316295502867883E-4
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.9028702676,1.171804E-4,0.0034231622806989445,0.7064293861,3.11112E-5,5.577741478412207E-4,0.9317634934,0.0035985933,0.005998827635463449,0.9391182548,0.0027206064,0.005215943251225036,0.9712652141,7.5861E-6,2.7542875666858026E-4
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.9025082052,1.109166E-4,0.0033304143886309402,0.7054618001,2.37165E-5,4.8699589320650333E-4,0.934153775,0.0033718225,0.005806739618753367,0.9412189418,0.0025264124,0.005026343004610807,0.9721800292,7.7837E-6,2.7899283144912525E-4
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.9023222446,1.160317E-4,0.0034063426134198537,0.7042853713,2.05292E-5,4.5309160221747655E-4,0.9365932494,0.0031365891,0.00560052595744364,0.9432678962,0.0023476168,0.004845221150783522,0.9730404627,7.958E-6,2.820992733064018E-4
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.9021765709,1.103541E-4,0.0033219587595272764,0.7034971893,1.93676E-5,4.4008635516225677E-4,0.9389166045,0.0029207085,0.005404357963717799,0.9452090955,0.0021597764,0.004647339453924149,0.9739178437,7.5919E-6,2.755340269367833E-4
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.90169999,1.074832E-4,0.0032784630545424787,0.7030500054,1.86916E-5,4.323378308684078E-4,0.9412699986,0.0027102624,0.005206018056057816,0.9471275002,0.001985829,0.004456264130412379,0.9747700006,6.7913E-6,2.606012279326404E-4
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.9012528718,1.092929E-4,0.0033059476704872387,0.7028381407,1.93197E-5,4.395418068853064E-4,0.9435285109,0.0024989129,0.004998912781795658,0.9488698566,0.0018276285,0.004275077192285538,0.9755356658,6.7951E-6,2.606741260654766E-4
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.9005756199,1.105657E-4,0.00332514210222661,0.702825743,2.24813E-5,4.7414449274456414E-4,0.9457378316,0.0022966517,0.004792339407846652,0.9507221347,0.0016731725,0.004090443130028824,0.9762689674,6.639E-6,2.5766257004074147E-4
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.8999732077,1.089511E-4,0.0033007741516195865,0.7029199064,2.47652E-5,4.976464608534858E-4,0.9479266006,0.0020910506,0.004572800673547886,0.9524403977,0.0015171662,0.0038950817706435896,0.9768657923,6.449E-6,2.539488137400921E-4
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.8990669549,1.177289E-4,0.003431164525347043,0.7028814435,1.71377E-5,4.1397705250412133E-4,0.9500274408,0.0018938968,0.004351892461906658,0.9541492897,0.0013697646,0.003701033099014382,0.9774890244,6.9199E-6,2.6305702803764813E-4
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.8985372722,1.168441E-4,0.0034182466265616353,0.7030660987,1.61804E-5,4.0224867930174736E-4,0.9521265835,0.0016956358,0.0041178098547650305,0.955690577,0.0012381479,0.003518732584326351,0.9780843908,7.1247E-6,2.6692133672675926E-4
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.898297745,1.22722E-4,0.003503169993020607,0.7046739697,8.2354E-6,2.869738664059848E-4,0.9542238897,0.0014989057,0.0038715703532287774,0.9572186983,0.0010912314,0.0033033791789620517,0.9787449515,7.2026E-6,2.683766010664864E-4
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.8977501452,1.277768E-4,0.003574588088157851,0.7058022499,7.5523E-6,2.7481448287890506E-4,0.9561752522,0.0013202297,0.0036334965253870823,0.9585583156,9.626562E-4,0.0031026701403790895,0.9791799861,7.2269E-6,2.688289418942834E-4
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.8971419811,1.289069E-4,0.0035903607061129666,0.7092125177,1.16108E-5,3.407462398912129E-4,0.9580997199,0.0011410139,0.0033778897258495578,0.9600364792,8.108734E-4,0.002847583888140962,0.979586488,7.6047E-6,2.7576620532617847E-4
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.8968749881,1.166233E-4,0.003415015373318252,0.7175000012,3.35504E-5,5.792270711905651E-4,0.9598843741,9.770806E-4,0.0031258288500812066,0.9613375014,6.849729E-4,0.002617198693259646,0.9799687511,7.7681E-6,2.787131141514514E-4
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.8964963019,1.136101E-4,0.0033706097371247238,0.7291867554,3.89243E-5,6.23893420385245E-4,0.961587913,8.290495E-4,0.002879321968797515,0.9623947269,5.762677E-4,0.002400557643548682,0.9802475113,7.5153E-6,2.7414047493940034E-4
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.8964923859,1.079857E-4,0.003286117770257177,0.7415287852,4.57329E-5,6.762610442721064E-4,0.9632131016,6.847773E-4,0.002616824984594881,0.9632461953,4.816313E-4,0.0021946099881300094,0.9804665792,7.4315E-6,2.726077768516518E-4
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.8960109055,1.048791E-4,0.003238504284388088,0.7530514896,3.39966E-5,5.830660339961503E-4,0.9646709853,5.619464E-4,0.002370540866553454,0.9641152382,4.044151E-4,0.0020110074589618013,0.9807637221,7.4988E-6,2.7383936897385663E-4
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.8961322069,1.064963E-4,0.0032633770851680623,0.7640998483,3.11683E-5,5.582857691182894E-4,0.9660689193,4.474769E-4,0.002115364980328454,0.9647819966,3.280011E-4,0.0018110800644919043,0.9810337549,7.6849E-6,2.7721652187414806E-4
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.8966606259,1.106437E-4,0.0033263147776480804,0.775571692,3.23245E-5,5.685463921264474E-4,0.9672704178,3.617909E-4,0.0019020801770693054,0.965361163,2.640927E-4,0.0016250929204202449,0.9812304908,7.9671E-6,2.822605179616873E-4
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.8970378757,1.272246E-4,0.0035668557582274056,0.7880389929,3.1681E-5,5.628587744718918E-4,0.9683652025,2.830503E-4,0.0016824098787156477,0.9657217824,2.171649E-4,0.001473651587044916,0.9814585745,7.4822E-6,2.73536103649957E-4
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.8964313567,1.456497E-4,0.0038164079970569183,0.8025601268,4.10935E-5,6.410421203009986E-4,0.9691349882,2.238342E-4,0.0014961089532517344,0.9662412721,1.690475E-4,0.0013001826794723887,0.9815671033,8.0201E-6,2.831978107260012E-4
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.8963840961,1.688228E-4,0.004108805179124462,0.8189232647,6.52861E-5,8.079981435622238E-4,0.9699196464,1.743459E-4,0.0013204010754312493,0.9665889925,1.405984E-4,0.0011857419618112534,0.9816472459,8.6607E-6,2.9429067263506673E-4
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.8954999924,1.953239E-4,0.004419546356810844,0.8345416665,7.32042E-5,8.555945301367933E-4,0.9703666693,1.443508E-4,0.0012014607775537242,0.9669250029,1.138461E-4,0.0010669868790196063,0.9817083365,9.0751E-6,3.0124906638859483E-4
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.8935093045,2.381054E-4,0.004879604492169422,0.8525313675,7.85496E-5,8.862821221259063E-4,0.9707485908,1.157638E-4,0.001075935871694963,0.967074858,9.89315E-5,9.946431520902357E-4,0.9817351794,9.3026E-6,3.0500163933985667E-4
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.8911341131,2.639082E-4,0.005137199626255534,0.8680017948,5.36529E-5,7.324813990812327E-4,0.970990091,9.79945E-5,9.899217140764214E-4,0.9671917164,8.78104E-5,9.370720356514754E-4,0.981669656,1.02737E-5,3.205261299800689E-4
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.8878105938,2.893018E-4,0.005378678276305435,0.883638072,5.21062E-5,7.218462440159954E-4,0.9711345536,8.94511E-5,9.45785916579434E-4,0.9672948873,8.06898E-5,8.982750135676713E-4,0.9817018288,1.08674E-5,3.296573979148655E-4
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.8841564834,3.170421E-4,0.005630649163284816,0.8951100171,5.17691E-5,7.195074704268191E-4,0.9711735934,8.45193E-5,9.193437877094727E-4,0.9671295851,7.59893E-5,8.717184178391553E-4,0.981691916,1.2455E-5,3.5291642070042593E-4
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.8802147269,3.788794E-4,0.00615531802590248,0.9062372148,3.36417E-5,5.800146549872684E-4,0.9711912054,8.21737E-5,9.06497104242479E-4,0.9671165651,7.62994E-5,8.734952776060098E-4,0.9815797549,1.37047E-5,3.7019859535119794E-4
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.8757900298,4.197767E-4,0.006479017672456219,0.9151044428,3.30398E-5,5.748025748028622E-4,0.9710873055,8.0821E-5,8.990050055478001E-4,0.9669791114,7.9415E-5,8.911509411990765E-4,0.9814086819,1.50995E-5,3.8858075093859193E-4
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.8709223866,4.567233E-4,0.006758130658695495,0.9241282105,3.73582E-5,6.112135469702876E-4,0.970854907,8.22921E-5,9.071499324808441E-4,0.9669403982,7.6133E-5,8.725422625867472E-4,0.9812204814,1.6378E-5,4.046974178321379E-4
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.8652456999,4.891393E-4,0.006993849440758644,0.9328596771,2.83705E-5,5.326396530488507E-4,0.9706749547,8.41334E-5,9.17242606947584E-4,0.9667554742,7.92041E-5,8.899668533153356E-4,0.9810065138,1.76382E-5,4.199785708818963E-4
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.8590000033,5.464581E-4,0.007392280432992245,0.9404374957,2.26605E-5,4.760304612102045E-4,0.9705000019,8.29545E-5,9.107936099907596E-4,0.9665312517,8.01403E-5,8.952111482773212E-4,0.9809062517,1.98104E-5,4.450887551938377E-4
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.8528127074,5.951114E-4,0.007714346375422871,0.9473858476,2.45522E-5,4.955017658898907E-4,0.9700794196,8.70534E-5,9.330241154439686E-4,0.9663865,8.2992E-5,9.109994511524142E-4,0.9805757797,2.05936E-5,4.538017188156078E-4
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.8454289794,6.665068E-4,0.008163986771179875,0.9549226463,2.32379E-5,4.8205705056559434E-4,0.9697327703,9.18836E-5,9.585593356699417E-4,0.9661603355,8.53732E-5,9.239761901694221E-4,0.9802250385,2.27117E-5,4.765679384935583E-4
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.8377811074,7.951049E-4,0.008916865480649577,0.9586206794,1.45855E-5,3.8190967518511495E-4,0.969400301,9.4864E-5,9.739815193318609E-4,0.9658920556,9.06991E-5,9.523607509762254E-4,0.9798125958,2.44103E-5,4.940678091112595E-4
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.8289959848,8.999788E-4,0.009486721246036483,0.9628915727,1.60284E-5,4.0035484260840407E-4,0.9690522069,9.94113E-5,9.970521551052381E-4,0.9655742961,9.57563E-5,9.785514805057524E-4,0.9792530096,2.69276E-5,5.189181052921549E-4
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.8188581407,0.0010273869,0.010136009569845521,0.9648788989,1.71613E-5,4.1426199439485153E-4,0.9684861588,1.025608E-4,0.0010127230618485984,0.9651557058,9.99125E-5,9.99562404254982E-4,0.9785986125,3.1106E-5,5.577275320440977E-4
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.8096532404,0.0013135254,0.0114609135761509,0.9679475129,8.7445E-6,2.9571100757327246E-4,0.9679193974,1.01532E-4,0.0010076308847985953,0.9650609177,1.040379E-4,0.001019989705830407,0.9778256798,3.35767E-5,5.794540533985417E-4
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.8008179963,0.0018300356,0.013527880839214988,0.9712678909,1.38122E-5,3.716476826242833E-4,0.9676175886,1.061982E-4,0.001030525108864408,0.9647137052,1.109808E-4,0.0010534742521770525,0.9770143151,3.52191E-5,5.934568223552578E-4
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.7911136031,0.0027749765,0.01665826071353189,0.9726659298,8.4494E-6,2.9067851657802303E-4,0.9667154258,1.177655E-4,0.0010851981385903682,0.9642182392,1.195702E-4,0.0010934815956384451,0.9759280205,3.73202E-5,6.109026108963687E-4
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.7799999893,0.0035270842,0.01878053300628073,0.9737500131,1.21527E-5,3.486072288407112E-4,0.9658125013,1.262113E-4,0.0011234380267731727,0.9637125027,1.352732E-4,0.0011630700752749165,0.9748500067,4.33486E-5,6.583965370504314E-4
0.92,0.9699296731,9.3025E-6,3.05E-4,0.768635726,0.0052347533,0.022879583256694164,0.9762306571,1.38251E-5,3.7182119358637966E-4,0.9647538668,1.36066E-4,0.0011664733173116306,0.9625597769,1.612809E-4,0.0012699641727229947,0.9735864967,5.0696E-5,7.120112358664012E-4
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.7585874796,0.0072342497,0.026896560560785463,0.9776886106,2.71674E-5,5.212235604805293E-4,0.9632744795,1.555913E-4,0.001247362417262922,0.9611556995,1.785827E-4,0.0013363483827206137,0.9722150856,5.27626E-5,7.263786891147069E-4
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.7460674167,0.0104521336,0.03232975966505164,0.9786516905,1.49626E-5,3.8681520135589294E-4,0.962022481,1.833537E-4,0.0013540816075850082,0.9591011333,2.11383E-4,0.0014539016472925532,0.9706367111,6.56652E-5,8.103406691015823E-4
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.7364044964,0.0160507773,0.04006342134665985,0.9802247286,2.44638E-5,4.946089364336232E-4,0.9600000006,2.437199E-4,0.0015611530994748722,0.9570786548,2.574411E-4,0.0016044971174794924,0.9684269649,7.87959E-5,8.876705469936468E-4
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.7278089881,0.0227707824,0.047718740972494234,0.9811797798,4.74302E-5,6.886958690162153E-4,0.9564887744,3.23825E-4,0.0017995138232311527,0.9546629322,3.428775E-4,0.0018516951692975818,0.9660955137,1.073184E-4,0.0010359459445357176
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.7228464425,0.0272038264,0.05215728750615776,0.9812734127,5.92268E-5,7.695895009678861E-4,0.9540824074,4.499028E-4,0.002121091228589662,0.9493258548,4.949137E-4,0.002224665592847608,0.963970046,1.557977E-4,0.0012481894888197063
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.75,0.0262189842,0.0512044765621132,0.9792134881,7.04877E-5,8.395695325582033E-4,0.9466854048,8.687396E-4,0.0029474388882553613,0.9391011369,7.87269E-4,0.00280583142758078,0.9619663012,2.205203E-4,0.001484992592574118
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.7887640536,0.0194924898,0.044150299885731235,0.9696629286,2.258412E-4,0.0015028013840824076,0.9222472042,0.0019910761,0.004462147577120237,0.92101125,0.0014778642,0.0038442999362692815,0.9687640524,3.840448E-4,0.0019597061004140394
1.0,0.58,0.2460606061,0.049604496378856625,0.9,0.1,0.1,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.89,0.0988888889,0.03144660377528868,0.85,0.1287878788,0.035887028129952474

==> tables/acc_rej_sample_total_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7716942132,1.514844E-4,0.003892099690398487,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.778142935,1.468856E-4,0.0038325657202453816,0.7238915026,1.22879E-4,0.0011085080062859267,0.8086697984,2.213966E-4,0.0014879401869698928,0.808805421,2.196863E-4,0.0014821818376973858,0.8225352126,2.038405E-4,0.001427727214841827
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7839304566,1.581937E-4,0.003977357162740103,0.7306111693,1.262152E-4,0.0011234553840718377,0.8133561671,2.193843E-4,0.0014811627189475166,0.813682822,2.182923E-4,0.0014774718271425686,0.8278767103,1.989843E-4,0.0014106179496943883
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7909478128,1.618172E-4,0.004022650867276454,0.7379126668,1.260036E-4,0.0011225132515921582,0.8181203371,2.191665E-4,0.0014804273031797273,0.8185090524,2.18075E-4,0.0014767362662303652,0.8331363165,1.907808E-4,0.0013812342306792139
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.7969876349,1.601908E-4,0.00400238428939551,0.7447552502,1.226413E-4,0.0011074353254253721,0.8224798286,2.240098E-4,0.0014966956938536303,0.8228079611,2.169687E-4,0.0014729857433118624,0.8377998912,1.78647E-4,0.0013365889420461326
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.8014130533,1.509137E-4,0.0038847612539253938,0.7514673948,1.161815E-4,0.0010778752246897597,0.8268967396,2.270967E-4,0.0015069727933841408,0.8271684802,2.187487E-4,0.00147901555096625,0.8424021715,1.705857E-4,0.0013060846067540954
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.8063186765,1.494888E-4,0.0038663781501555175,0.7546153843,1.097021E-4,0.0010473877028111414,0.8311868167,2.309053E-4,0.0015195568432934648,0.8314175862,2.216122E-4,0.0014886645021629286,0.8467362672,1.584058E-4,0.0012585936596058317
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.810049963,1.460962E-4,0.0038222532621478658,0.756246525,1.021498E-4,0.0010106918422546013,0.8351582378,2.321169E-4,0.0015235383158949433,0.8356357497,2.159465E-4,0.0014695118237020074,0.8508606225,1.467069E-4,0.0012112262381570175
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.8134118915,1.455753E-4,0.0038154331339967157,0.756397301,9.91229E-5,9.956048412899567E-4,0.8387934911,2.341066E-4,0.00153005424740432,0.8393771064,2.126546E-4,0.0014582681509242392,0.8548484844,1.444776E-4,0.0012019883526889934
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.8171396196,1.387744E-4,0.0037252436161947853,0.7576617479,9.13328E-5,9.556819554642642E-4,0.8427355319,2.324865E-4,0.0015247507993111531,0.8434109002,2.114792E-4,0.0014542324435935267,0.8588819551,1.381923E-4,0.0011755522106652687
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.820711422,1.293409E-4,0.0035963995884773425,0.7599541008,9.03505E-5,9.505288001949231E-4,0.8465232366,2.366917E-4,0.0015384787941339977,0.847033847,2.10188E-4,0.0014497861911330237,0.862214573,1.366488E-4,0.0011689687763152615
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.8244199574,1.232954E-4,0.0035113444718512022,0.7640951335,1.14697E-4,0.0010709668528950838,0.8501682127,2.324434E-4,0.0015246094581892113,0.8506960547,2.08078E-4,0.0014424909011844754,0.8657250619,1.418849E-4,0.0011911544820047482
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.8275821626,1.411113E-4,0.0037564784040374838,0.7667840421,1.198658E-4,0.0010948324072660618,0.8539730048,2.303784E-4,0.0015178221239657828,0.8545187807,2.056127E-4,0.001433920151193922,0.8693838054,1.419564E-4,0.001191454573200338
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.8307418287,1.216921E-4,0.0034884394791940996,0.7670623064,1.142136E-4,0.001068707630739109,0.8574599409,2.260923E-4,0.0015036365917335212,0.8580652815,2.132301E-4,0.0014602400487591072,0.8730029714,1.495108E-4,0.0012227460897504437
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.8339339375,1.341283E-4,0.0036623530687250787,0.7672072053,1.107975E-4,0.0010526039141101461,0.8612612599,2.235087E-4,0.0014950207356421515,0.8617717701,2.169163E-4,0.0014728078625537006,0.8763183182,1.485169E-4,0.001218675100262576
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.8369380295,1.140263E-4,0.003376778050153726,0.7673754513,1.25448E-4,0.0011200357137163082,0.8647873652,2.262624E-4,0.0015042021140790887,0.8651761854,2.214483E-4,0.0014881139069305145,0.8799149436,1.432634E-4,0.0011969268983526102
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.8404425263,1.198951E-4,0.0034625871830179238,0.7683466613,1.1681E-4,0.0010807867504739315,0.8680823565,2.213311E-4,0.0014877200677546835,0.8687092763,2.220732E-4,0.0014902120654457203,0.8829686522,1.367603E-4,0.0011694455951432713
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.8431238353,1.150027E-4,0.0033912048006571353,0.7697573066,1.060146E-4,0.001029633915525319,0.8716988176,2.169609E-4,0.0014729592662392262,0.871997512,2.227586E-4,0.001492509966465886,0.8860485381,1.378324E-4,0.0011740204427521696
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.8462846577,1.307253E-4,0.0036155953866548727,0.7708438337,1.390969E-4,0.0011793934881963695,0.8749370259,2.149381E-4,0.0014660767374186114,0.8753589356,2.186893E-4,0.0014788147280846238,0.8891876417,1.414238E-4,0.0011892173897147655
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.8490121126,1.305705E-4,0.003613454026274584,0.7717654467,1.52416E-4,0.0012345687506169916,0.8782281744,2.15193E-4,0.0014669458067699706,0.8787316769,2.259272E-4,0.001503087489136943,0.8923008281,1.389904E-4,0.0011789418984835512
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.8521626592,1.369787E-4,0.003701063360711351,0.7728211939,1.581367E-4,0.001257524154837592,0.8815170872,2.13281E-4,0.0014604143247722544,0.8820529169,2.202612E-4,0.0014841199412446422,0.8953324538,1.38264E-4,0.0011758571341791485
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.8550980389,1.204714E-4,0.0034708990189862917,0.7734640479,1.417499E-4,0.0011905876700184662,0.8847712302,2.130278E-4,0.0014595471900558747,0.8852287495,2.16182E-4,0.0014703128918702984,0.8981111026,1.324872E-4,0.0011510308423322113
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.8581072152,1.223666E-4,0.003498093766610609,0.7737260103,1.291068E-4,0.0011362517326719463,0.8878888154,2.155033E-4,0.0014680030653918949,0.8881072134,2.136121E-4,0.0014615474675835883,0.9010390478,1.346771E-4,0.0011605046316150573
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.8615694165,1.147755E-4,0.0033878533026091904,0.7750503063,1.39566E-4,0.0011813805483416426,0.8914151591,2.133858E-4,0.00146077308299407,0.891113348,2.041883E-4,0.0014289447155156143,0.9040241444,1.324534E-4,0.0011508840080564156
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.8648777187,1.029123E-4,0.0032079947007437526,0.7762228251,1.605247E-4,0.0012669834253059508,0.8940692919,2.130817E-4,0.0014597318246856166,0.8941779888,2.049665E-4,0.0014316651144733535,0.9071195644,1.322826E-4,0.0011501417303967367
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.8681818247,1.066892E-4,0.003266331275299552,0.7782369196,2.157609E-4,0.0014688801857197203,0.8971831977,2.157251E-4,0.0014687583191253762,0.8969628114,2.042227E-4,0.0014290650789939552,0.9096900845,1.291445E-4,0.0011364176168997028
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.8706210732,1.086714E-4,0.0032965345440325667,0.7806699216,2.226074E-4,0.0014920033512026707,0.8999790651,2.148209E-4,0.0014656769766902937,0.8997417998,1.972603E-4,0.0014044938590111386,0.9125750178,1.214398E-4,0.0011019972776735885
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.8741159916,1.103665E-4,0.0033221453911591527,0.7855021238,2.63196E-4,0.0016223316553652032,0.9030198008,2.080189E-4,0.0014422860326578774,0.9022560114,1.950012E-4,0.0013964283010595281,0.9152545965,1.137824E-4,0.0010666883331132858
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.8773314297,1.213327E-4,0.003483284369671819,0.7888091803,2.681893E-4,0.001637648619209872,0.9059899569,2.040268E-4,0.0014283795013930998,0.9050573862,1.84846E-4,0.0013595808177522953,0.918070302,1.151915E-4,0.0010732730314323565
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.8805090964,1.041455E-4,0.0032271581925898828,0.7922909021,2.530852E-4,0.0015908651734197969,0.9085236329,1.922145E-4,0.0013864144402017746,0.907650907,1.795032E-4,0.0013397880429381359,0.9203199989,1.058847E-4,0.001029002915447765
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.8839233041,8.58319E-5,0.002929708176593703,0.7967551589,2.765427E-4,0.0016629573055253102,0.9110914457,1.879565E-4,0.0013709722827249281,0.9100811195,1.776281E-4,0.0013327719234737803,0.9227286118,9.89105E-5,9.945375809892756E-4
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.8879491091,1.013504E-4,0.0031835577582321325,0.8012724459,2.567533E-4,0.001602352333290029,0.913937127,1.848619E-4,0.0013596392904002149,0.9126796395,1.65997E-4,0.001288398230362026,0.9252544951,9.88657E-5,9.94312325177557E-4
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.890888375,1.02246E-4,0.0031975928446254694,0.805087316,1.759146E-4,0.0013263280137281275,0.9163477564,1.805563E-4,0.001343712394822642,0.9149962044,1.586399E-4,0.001259523322531187,0.9276841259,8.54456E-5,9.243678921295352E-4
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.8937596202,1.041269E-4,0.0032268700004803416,0.8065485477,1.443556E-4,0.001201480753070976,0.9186286616,1.733593E-4,0.001316659789011573,0.9172265035,1.662312E-4,0.0012893067904885943,0.9297457588,7.94709E-5,8.914645253738368E-4
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.8964006245,9.48602E-5,0.0030799383110705317,0.8075117409,1.62454E-4,0.0012745744387833925,0.9210015661,1.753785E-4,0.0013243054783545977,0.9196165895,1.617841E-4,0.0012719437880661236,0.9320422536,7.55295E-5,8.690770966951091E-4
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.8987291574,9.34056E-5,0.0030562329754127058,0.8097696662,1.698125E-4,0.0013031212529922148,0.9229864979,1.740461E-4,0.0013192653258537496,0.9218745035,1.540568E-4,0.001241196197222663,0.9342017466,6.7966E-5,8.244149440663968E-4
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.9015322506,1.010885E-4,0.003179441774903261,0.8120161295,1.460354E-4,0.0012084510747233418,0.9248951679,1.746609E-4,0.0013215933565208324,0.9239758152,1.513556E-4,0.0012302666377659764,0.9362016141,6.29459E-5,7.933845221580769E-4
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.9053278685,9.63376E-5,0.0031038298922460295,0.8136885345,1.726013E-4,0.0013137781395654291,0.9273114783,1.69742E-4,0.0013028507205355493,0.926188525,1.502037E-4,0.0012255761910220026,0.937811473,5.78976E-5,7.609047246534877E-4
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.9071606994,8.2771E-5,0.002876994960023392,0.813655293,1.620447E-4,0.0012729677922084283,0.9294005013,1.675698E-4,0.0012944875433931375,0.9282431293,1.48033E-4,0.0012166881276646042,0.9394754356,5.63552E-5,7.507010057273135E-4
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.910330236,8.06907E-5,0.0028406108497997396,0.8140558839,1.566497E-4,0.00125159777884111,0.9314733315,1.660073E-4,0.001288438201855254,0.930194748,1.399367E-4,0.0011829484350553915,0.9411177003,5.46261E-5,7.390947165282674E-4
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.9143717825,7.47601E-5,0.0027342293246909633,0.8146299481,1.60662E-4,0.0012675251476795242,0.9334595531,1.680187E-4,0.0012962202744904122,0.9321084356,1.397412E-4,0.0011821218211335073,0.9424870896,5.52545E-5,7.433337070253171E-4
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.91741032,7.33457E-5,0.0027082411266355143,0.8140857399,1.652062E-4,0.0012853256396726863,0.9354155719,1.559843E-4,0.001248936747797902,0.9340857369,1.381062E-4,0.00117518594273417,0.9436832887,5.29719E-5,7.27817971748431E-4
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.9198575258,6.5021E-5,0.002549921567421241,0.8136242211,1.778035E-4,0.0013334297881778404,0.9373820102,1.573847E-4,0.0012545305895035003,0.9360106874,1.357453E-4,0.001165097849967976,0.9451380241,4.80713E-5,6.933346955114824E-4
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.9215579569,4.85353E-5,0.0022030728539928044,0.8138586938,1.841952E-4,0.00135718532264389,0.9391213787,1.578167E-4,0.0012562511691536849,0.9378532636,1.342071E-4,0.0011584778806692857,0.9463858706,4.75324E-5,6.894374518402667E-4
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.9247004688,5.05993E-5,0.0022494288163887296,0.8145622075,1.847659E-4,0.0013592862097439229,0.9408018452,1.605188E-4,0.0012669601414409216,0.9394193548,1.283596E-4,0.0011329589577738462,0.9475852537,4.09052E-5,6.395717317080235E-4
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.9270422518,5.05583E-5,0.00224851728923751,0.8163380325,1.983145E-4,0.0014082418116218535,0.9423661989,1.539748E-4,0.0012408658267516275,0.9412676048,1.297442E-4,0.001139053115530615,0.9490140826,3.9372E-5,6.274711148730274E-4
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.9295411229,3.69755E-5,0.0019229014535331757,0.8184512436,2.019797E-4,0.0014211956234100919,0.9437380505,1.520968E-4,0.0012332753139506199,0.9430114728,1.36024E-4,0.0011662932735808777,0.9504302108,3.82833E-5,6.187349998181775E-4
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.9309639692,3.31733E-5,0.0018213538920264782,0.8211295068,1.896324E-4,0.001377070804279867,0.9452969801,1.527968E-4,0.001236110027465193,0.9445569611,1.302613E-4,0.0011413207261764767,0.9516845179,4.04102E-5,6.35690176107827E-4
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.9336643517,2.77872E-5,0.0016669493093672645,0.8251241326,1.797964E-4,0.001340881799414102,0.9467725939,1.511293E-4,0.0012293465744044679,0.9461767596,1.213657E-4,0.00110166101864412,0.9527308828,4.13385E-5,6.429502313554293E-4
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.9351214707,1.80871E-5,0.0013448828945302263,0.8295546532,1.951445E-4,0.0013969413015585156,0.9481072998,1.46709E-4,0.0012112349070267088,0.9472975862,1.211995E-4,0.0011009064447081779,0.9536336142,4.01639E-5,6.337499506903334E-4
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.9376033008,1.02452E-5,0.0010121857537033407,0.832851249,2.041452E-4,0.0014287938969634493,0.9495661116,1.397801E-4,0.0011822863443345694,0.9488223112,1.201402E-4,0.0010960848507300884,0.9544628096,4.22287E-5,6.498361331905144E-4
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.9397260249,1.64827E-5,0.0012838496796743768,0.8358271837,1.921681E-4,0.0013862470919717017,0.9509905148,1.414206E-4,0.0011892039354122572,0.9504320335,1.186844E-4,0.0010894237008620658,0.955774501,4.07462E-5,6.38327502149171E-4
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.9420430064,2.34966E-5,0.0015328600718917563,0.8389247179,2.042114E-4,0.0014290255421090274,0.9523978364,1.386007E-4,0.0011772879851591114,0.9516881579,1.182422E-4,0.0010873922935169258,0.95691396,3.91066E-5,6.25352700481896E-4
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.9449450433,2.42724E-5,0.0015579602048832956,0.8407692313,1.823319E-4,0.001350303299262799,0.9538681179,1.320774E-4,0.0011492493202086309,0.9529889983,1.113801E-4,0.0010553677084315211,0.9580439466,3.74322E-5,6.118186005671943E-4
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.9460157216,2.22396E-5,0.0014912947394797582,0.8421997726,2.004776E-4,0.0014159011264915358,0.9550617319,1.296258E-4,0.00113853326697115,0.9542087543,1.09779E-4,0.001047754742294207,0.958720538,3.60734E-5,6.006113552040121E-4
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.9480504513,1.60883E-5,0.001268396625665647,0.8423165023,1.926657E-4,0.0013880407054549949,0.9563073361,1.270092E-4,0.0011269835846186935,0.9553096306,1.071083E-4,0.0010349313986926863,0.9597362375,3.33934E-5,5.778702276463116E-4
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.9494131446,2.55467E-5,0.0015983335071254685,0.8433098555,2.318183E-4,0.0015225580448705396,0.9573239434,1.276713E-4,0.0011299172536075376,0.9564201885,1.056059E-4,0.0010276473130408116,0.9605164331,3.59432E-5,5.995264798155291E-4
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.950420171,3.55644E-5,0.0018858525923305884,0.8457382917,2.473175E-4,0.0015726331422172178,0.9582593054,1.283021E-4,0.0011327051690532715,0.9574429786,1.101791E-4,0.0010496623266555774,0.9612004822,4.0145E-5,6.336008207065392E-4
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.9519656003,3.90553E-5,0.001976241382017895,0.8466830611,2.695796E-4,0.0016418879377107316,0.9593857479,1.255186E-4,0.0011203508379074832,0.9583538085,1.09441E-4,0.0010461405259332992,0.9617444706,4.39965E-5,6.632985753037617E-4
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.9535264373,4.49248E-5,0.0021195471214389174,0.8483627439,2.411736E-4,0.001552976496924535,0.9605037689,1.242854E-4,0.0011148336198733872,0.9592191339,1.130781E-4,0.0010633818693207063,0.9625062883,4.61395E-5,6.792606274472267E-4
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.9554838538,4.22707E-5,0.002055983949353691,0.8496774256,2.838712E-4,0.0016848477676039459,0.961677413,1.249373E-4,0.0011177535506541683,0.9601161206,1.090143E-4,0.001044099133224427,0.9632903129,4.75726E-5,6.89728932262523E-4
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.9578042269,5.3054E-5,0.0023033453931184528,0.8513227642,2.605846E-4,0.0016142632994651151,0.9626455021,1.213502E-4,0.001101590668079573,0.9610714281,9.82733E-5,9.91328906064985E-4,0.9640872991,5.08774E-5,7.13283954677238E-4
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.9585597873,5.63045E-5,0.002372856927840362,0.8520380437,2.60683E-4,0.0016145680536911414,0.9636141306,1.201084E-4,0.0010959397793674614,0.9620244533,1.006332E-4,0.0010031610040267713,0.9647826087,5.15657E-5,7.18092612411519E-4
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.9595537007,4.71168E-5,0.0021706404584822428,0.8535564899,3.241979E-4,0.001800549638304926,0.9646861929,1.200074E-4,0.001095478890714011,0.9630404437,1.0058E-4,0.0010028958071504736,0.9653695947,5.93795E-5,7.705809496736861E-4
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.9602582395,5.58292E-5,0.0023628203486511625,0.8546628475,3.490394E-4,0.0018682596179332251,0.9653515059,1.2822E-4,0.0011323427043081966,0.9637589669,9.92044E-5,9.960140561257155E-4,0.965954088,6.74021E-5,8.209878196416802E-4
0.65,0.9781858397,4.25104E-5,6.52E-4,0.9620943904,5.51344E-5,0.0023480715491653995,0.8579645991,4.056165E-4,0.0020139923038581847,0.9660914451,1.247451E-4,0.0011168934595564611,0.9646607649,9.66812E-5,9.832659863943227E-4,0.9666961628,7.10273E-5,8.427769574448509E-4
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.9631259561,6.50117E-5,0.0025497392023499186,0.8619119883,4.170367E-4,0.002042147644025769,0.9668437022,1.236167E-4,0.0011118304726890696,0.9651593286,9.36842E-5,9.679059871702417E-4,0.9671775389,7.72509E-5,8.789249114685509E-4
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.9638497531,5.79338E-5,0.0024069441206642085,0.8666666746,4.135091E-4,0.0020334923161890728,0.9675586861,1.185864E-4,0.0010889738288866267,0.9657902974,9.04428E-5,9.51014195477649E-4,0.9677464795,8.47963E-5,9.208490647223355E-4
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.965322572,5.56426E-5,0.0023588683727584292,0.8690322518,3.768067E-4,0.0019411509472475343,0.9680967784,1.126029E-4,0.0010611451361618731,0.9664032257,8.30921E-5,9.115486821887243E-4,0.9684516215,8.71002E-5,9.332748791219016E-4
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.9660565615,5.85699E-5,0.002420121897756392,0.872545737,3.225043E-4,0.0017958404717568874,0.9687520641,1.053489E-4,0.001026396122362122,0.9669716966,7.99451E-5,8.94120237999342E-4,0.9688518989,9.36315E-5,9.676337116905343E-4
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.9664371729,5.48049E-5,0.0023410446386175556,0.8776247859,3.00489E-4,0.0017334618542096621,0.9691910505,1.051812E-4,0.0010255788609365931,0.967676416,7.58609E-5,8.709816301162729E-4,0.969139412,1.019348E-4,0.0010096276541379005
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.9672597885,5.00952E-5,0.002238195701899188,0.8804270446,2.566668E-4,0.0016020823948848574,0.9700533831,9.70979E-5,9.853826667848384E-4,0.9681494671,7.28848E-5,8.537259513450438E-4,0.969252671,1.081009E-4,0.0010397158265603155
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.9677716315,5.36998E-5,0.0023173217299287553,0.881215477,2.828189E-4,0.001681722034106707,0.9706629854,9.18296E-5,9.582776215690316E-4,0.9689871085,7.03473E-5,8.387329730015388E-4,0.9693738496,1.119323E-4,0.001057980623641095
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.9688336492,5.7723E-5,0.002402561133457378,0.8822179735,2.877615E-4,0.0016963534419453983,0.9712810725,8.97348E-5,9.472845401462013E-4,0.969196943,7.14121E-5,8.450568028245201E-4,0.9696367115,1.053408E-4,0.0010263566631537012
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.9692460358,5.53334E-5,0.0023523052523003896,0.8867063463,3.844462E-4,0.001960729966109561,0.9716071397,9.37422E-5,9.682055566872151E-4,0.9697817403,7.36337E-5,8.581008099285305E-4,0.9698015851,1.097187E-4,0.0010474669445858424
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.9702479422,5.71075E-5,0.002389717556532571,0.8904958725,4.192946E-4,0.0020476684301907865,0.9721694243,8.87792E-5,9.422271488340803E-4,0.970165292,7.67803E-5,8.762436875664212E-4,0.9700619853,1.114636E-4,0.001055763231032413
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.971827966,5.90437E-5,0.0024298909440548973,0.8935483932,4.021018E-4,0.002005247615632543,0.9726021582,8.7042E-5,9.32963021775247E-4,0.9706236601,8.14922E-5,9.027303030252169E-4,0.9700645214,1.252608E-4,0.0011191997140814502
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.9737668216,1.073038E-4,0.003275725873756838,0.8982062757,3.152644E-4,0.0017755686413090314,0.9730493212,8.85587E-5,9.410563213750812E-4,0.9713228673,8.49345E-5,9.215991536454447E-4,0.9698430479,1.376526E-4,0.0011732544481057807
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.9755868554,1.398411E-4,0.0037395333933527056,0.899999994,1.998428E-4,0.0014136576671882057,0.9734037608,9.02871E-5,9.501952430948073E-4,0.9719014144,8.67694E-5,9.315009393446686E-4,0.9696948367,1.481782E-4,0.001217284683219172
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.9781326771,1.065842E-4,0.003264723571759177,0.9031941116,1.572267E-4,0.001253900713772825,0.9737346417,8.76498E-5,9.362147189614144E-4,0.9719901705,8.65894E-5,9.30534255145935E-4,0.9695085931,1.659947E-4,0.0012883893045194065
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.9796391845,8.92318E-5,0.0029871692285506693,0.9064432979,1.432583E-4,0.001196905593603773,0.9743814468,8.34442E-5,9.134779690829987E-4,0.9722422755,8.78773E-5,9.374289306395446E-4,0.9694845444,1.69583E-4,0.001302240377196161
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.9807065248,8.60671E-5,0.0029337194821591243,0.908152169,2.031477E-4,0.0014252989160172683,0.9745923877,8.89648E-5,9.432115351287854E-4,0.9722010833,8.84397E-5,9.404238406165595E-4,0.9694836986,1.786912E-4,0.0013367542780930233
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.9813753545,8.80304E-5,0.0029669917424893517,0.9103151917,2.646395E-4,0.0016267744158302959,0.9747564393,9.44901E-5,9.720601833219999E-4,0.9724355221,9.35091E-5,9.670010341256104E-4,0.969713462,1.916115E-4,0.0013842380575609095
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.9818181932,7.3462E-5,0.002710387426180988,0.9115151465,2.424247E-4,0.0015569993577391097,0.9754848593,8.8506E-5,9.40776275211062E-4,0.9723030388,9.59125E-5,9.793492737527301E-4,0.9701818204,1.951047E-4,0.001396798840205704
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.9832258165,5.73478E-5,0.0023947400694021054,0.9158064604,2.64655E-4,0.0016268220554197068,0.9755483961,9.00117E-5,9.487449604609239E-4,0.9723548448,1.110493E-4,0.0010537993167581768,0.9700645196,2.07503E-4,0.0014404964422031733
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.9831615031,5.8914E-5,0.002427220632740254,0.9192439914,2.971939E-4,0.0017239312631308708,0.975670101,9.51116E-5,9.75251762367031E-4,0.972577315,1.226183E-4,0.0011073314770203185,0.9693814409,2.388274E-4,0.0015454041542586844
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.9841911614,6.3227E-5,0.0025144979618206094,0.9205882311,3.910757E-4,0.001977563399742218,0.9762499899,1.063346E-4,0.0010311866950266572,0.9723529345,1.262842E-4,0.0011237624304095595,0.9689705831,2.75877E-4,0.001660954544832579
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.9833333254,6.57877E-5,0.002564911304509378,0.9246031702,8.013492E-4,0.0028308111911605834,0.9763095194,1.121236E-4,0.0010588843185164278,0.9729365045,1.378677E-4,0.0011741707712253785,0.9689682466,2.867487E-4,0.0016933655836823896
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.9832617998,6.73351E-5,0.00259490076881564,0.9287553608,7.376162E-4,0.002715909055914796,0.9768240339,1.172179E-4,0.0010826721572110367,0.9736051506,1.437778E-4,0.00119907380923778,0.9690557939,2.780834E-4,0.0016675832812786293
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.9830985844,7.93493E-5,0.0028169007792252817,0.9352112591,6.45571E-4,0.002540808926306738,0.9763380265,1.259792E-4,0.0011224045616443298,0.9739906108,1.564811E-4,0.0012509240584463951,0.9692018753,2.953647E-4,0.0017186177585490033
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.9819587827,8.41392E-5,0.0029006757833304983,0.9463917673,5.916326E-4,0.00243234989259358,0.9761855805,1.372961E-4,0.0011717341848730028,0.9747938281,1.41652E-4,0.0011901764575053566,0.9688144445,3.07236E-4,0.0017528148789875103
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.9800000012,1.034014E-4,0.003215608807053495,0.9502857149,4.212248E-4,0.002052376183841549,0.9764000005,1.488551E-4,0.0012200618836763978,0.9753142917,1.351507E-4,0.001162543332525717,0.9681714392,3.306567E-4,0.001818396821378656
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.9793548405,1.831428E-4,0.004279518664522915,0.9548387051,3.237368E-4,0.0017992687403498122,0.9770322609,1.734896E-4,0.0013171545087801962,0.9752258134,1.637354E-4,0.0012795913410147788,0.9673548448,3.462894E-4,0.001860885273196604
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.9772058725,2.216694E-4,0.004708177991537703,0.9573529482,2.979622E-4,0.001726158161930708,0.9775735211,1.959199E-4,0.001399713899338004,0.9762499911,1.887985E-4,0.0013740396646385433,0.9663235223,3.289597E-4,0.0018137246207735064
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.9769230783,2.280825E-4,0.0047757983625777165,0.9555555582,4.675286E-4,0.0021622409671449663,0.977692309,2.359706E-4,0.001536133457743825,0.9770940185,2.093843E-4,0.0014470117483973653,0.9657264978,3.091695E-4,0.001758321642931122
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.9742268026,2.893211E-4,0.005378857685419833,0.9556701005,5.443961E-4,0.0023332297357954272,0.9782474214,2.595731E-4,0.0016111272451299432,0.9783505142,2.265186E-4,0.0015050534874216264,0.9638144308,4.111581E-4,0.002027703380674797
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.974358958,2.556797E-4,0.005056478023288542,0.9641025543,3.944773E-4,0.00198614526155566,0.9776922911,3.673154E-4,0.0019165474165801378,0.9787179339,2.962564E-4,0.001721210039478041,0.9617948574,7.238062E-4,0.002690364659298066
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.9745762587,3.989914E-4,0.006316576604459096,0.9661016941,5.107088E-4,0.002259886722824841,0.9766101599,6.255023E-4,0.002501004398236836,0.9798305005,3.580475E-4,0.001892214311329454,0.9594915229,0.0011833068,0.0034399226735495085
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.9769230783,6.50157E-4,0.008063231362177325,0.9666666687,4.456132E-4,0.0021109552340113705,0.9769230783,7.238724E-4,0.0026904876881338816,0.979743591,5.086366E-4,0.002255297319645461,0.9548717976,0.0020603136,0.004539067745694043
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.9849999964,0.0011388894,0.010671876123718829,0.9899999976,4.444447E-4,0.0021081857128820505,0.9779999971,0.0012282828,0.003504686576571434,0.9774999964,0.0013320708,0.0036497545122925732,0.963999998,0.0026303027,0.005128647677507201
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.95,0.047979798,0.02190429136037046,0.87,0.1142424242,0.033799766892687294

==> tables/acc_rej_sample_total_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.859870559,8.16661E-5,0.0028577281186285023,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.8667007089,8.50943E-5,0.002917092730785225,0.7689887643,5.86768E-5,7.660078328581242E-4,0.8560102135,0.0069985335,0.00836572381805663,0.860328905,0.0074882816,0.00865348577164139,0.9178998989,3.15093E-5,5.613314528867949E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.8741436303,8.92766E-5,0.0029879190082731494,0.7763309896,5.786E-5,7.606576102294645E-4,0.8614568698,0.0070952044,0.008423303627437395,0.8657511362,0.0075839684,0.008708598279861117,0.9232335955,2.97361E-5,5.453081697535808E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.8778356969,7.23664E-5,0.0026901003698747007,0.7782110095,5.46826E-5,7.394768420985203E-4,0.8666180134,0.0071672535,0.008465963323804327,0.8708548802,0.0076830079,0.00876527689237482,0.9281505442,2.68414E-5,5.180868653034933E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.8798609555,6.23655E-5,0.0024973085512206934,0.7792500556,5.57424E-5,7.466083310545095E-4,0.8715125328,0.007230018,0.008502951252359383,0.875761534,0.0077435369,0.00879973687106609,0.9323446393,2.50886E-5,5.008852163919395E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.8818181813,5.26345E-5,0.0022942210006884687,0.7802427113,4.78936E-5,6.920520211660393E-4,0.8763508624,0.0073010501,0.00854461824776274,0.8804449648,0.0077757345,0.008818012531177305,0.9363380891,2.32011E-5,4.8167520176982333E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.8832401037,4.54656E-5,0.0021322663998665833,0.7813683271,5.04519E-5,7.10295009133529E-4,0.8809100685,0.0073644629,0.008581644888947573,0.8847956115,0.0078120585,0.00883858501118816,0.9400322723,2.12914E-5,4.6142605041328127E-4
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.8851674557,4.3043E-5,0.0020746806983244436,0.7833840847,4.56921E-5,6.759593183025144E-4,0.8852501085,0.0074007364,0.008602753280200473,0.8890278381,0.007843474,0.008856338972735855,0.943632012,2.04751E-5,4.524941988578417E-4
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.8872719228,4.0075E-5,0.0020018741219167604,0.7850736439,4.13127E-5,6.427495624269223E-4,0.8892393899,0.0074317288,0.008620747531391927,0.8930358303,0.0078503482,0.008860219071783722,0.9470433062,1.9302E-5,4.393404147127828E-4
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.8906000137,4.01432E-5,0.0020035768016225383,0.7866444468,3.93685E-5,6.274432245231436E-4,0.8929977784,0.0074604948,0.008637415585694601,0.8968022218,0.0078250444,0.008845928102805267,0.9502422202,1.79395E-5,4.2355046924776274E-4
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.8942247212,4.9882E-5,0.0022334278586961342,0.7877303362,3.44535E-5,5.869710384678276E-4,0.8968022487,0.0074868091,0.008652634916601995,0.9004584238,0.0078154319,0.008840493142353542,0.9532606727,1.71119E-5,4.13665323661532E-4
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.8980913401,4.86263E-5,0.0022051371839411716,0.788843447,2.53794E-5,5.037797137638632E-4,0.9003726411,0.0074765498,0.008646704458925377,0.9039195636,0.0077872729,0.008824552623221191,0.9560895252,1.57489E-5,3.968488377203592E-4
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.9026430666,5.06536E-5,0.0022506354658184875,0.7896115839,2.83036E-5,5.320112780759445E-4,0.9039278325,0.0074581835,0.008636077523968853,0.9072994703,0.0077413526,0.00879849566687397,0.9588393462,1.4941E-5,3.865358974273929E-4
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.9066480756,4.88963E-5,0.00221125077727516,0.7905160427,2.64738E-5,5.145269672232934E-4,0.9071641111,0.0074375596,0.00862412870961467,0.9105044165,0.0077109349,0.008781192914405194,0.9611994445,1.32852E-5,3.6448868295188536E-4
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.9107713997,4.91312E-5,0.002216555886956158,0.7915333927,2.71664E-5,5.212139675795345E-4,0.9103269047,0.0074109861,0.008608708439713822,0.9137511772,0.0076765783,0.00876160847105142,0.9633584189,1.25115E-5,3.5371598776419476E-4
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.9146086097,4.42608E-5,0.00210382508778653,0.7923863947,2.34509E-5,4.8426129310528217E-4,0.9135474664,0.007379096,0.008590166471029535,0.9166452548,0.0076447216,0.00874340986114685,0.9652748054,1.1831E-5,3.439622072263172E-4
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.9181796312,3.45791E-5,0.0018595456434301364,0.7927763104,2.01409E-5,4.4878614060596834E-4,0.9166409832,0.0073388635,0.008566716698945985,0.9195641696,0.0075915294,0.008712938310352025,0.9670936644,1.09415E-5,3.3077938267068584E-4
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.9221978486,3.07951E-5,0.001754853270219479,0.7930799246,2.09625E-5,4.578482281280556E-4,0.9196564326,0.0073084682,0.008548957948194623,0.9224171522,0.0075071661,0.008664390399791552,0.9687938589,1.03982E-5,3.224624009090052E-4
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.9256226897,2.86809E-5,0.0016935436221131122,0.7928236783,2.31433E-5,4.8107483825284394E-4,0.9223033261,0.007276359,0.008530157677323439,0.9250110993,0.0074401607,0.008625636614186805,0.9703773087,9.2984E-6,3.049327794777072E-4
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.9296129882,2.71189E-5,0.001646781709881428,0.7928838909,2.10758E-5,4.5908387033307974E-4,0.9249288359,0.0072537523,0.008516896324366054,0.927695381,0.0073664667,0.008582812301338064,0.971905117,9.283E-6,3.046801601680031E-4
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.9328614712,2.78481E-5,0.0016687749998127368,0.7932760298,2.23473E-5,4.727293094361719E-4,0.9274721941,0.0072394198,0.008508478007258407,0.930341256,0.0073094171,0.008549512910101954,0.9732709825,8.407E-6,2.899482712485108E-4
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.9361495197,3.03572E-5,0.0017423317709322757,0.7931387663,2.23871E-5,4.731500818979111E-4,0.9299667147,0.0072148528,0.008494028961570593,0.93282386,0.0072261629,0.00850068403130007,0.9746185362,7.7806E-6,2.789372689333571E-4
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.9389162481,3.1507E-5,0.0017750211266348353,0.7932330787,2.14993E-5,4.6367337641922034E-4,0.9321052614,0.0071995645,0.008485024749521949,0.9352087137,0.0071307999,0.008444406373452193,0.9758283657,7.0165E-6,2.648867682614592E-4
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.9414762259,3.34686E-5,0.0018294425380426683,0.7936432898,2.41675E-5,4.916045158458169E-4,0.9342920941,0.0071702466,0.008467730864877556,0.9375702652,0.007024198,0.008381048860375412,0.9767980015,6.6908E-6,2.586658075587108E-4
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.9443587065,3.51438E-5,0.0018746679706017277,0.7938797355,2.52111E-5,5.021065623948764E-4,0.9363624322,0.007165109,0.008464696686828182,0.9398110723,0.006910129,0.008312718568555054,0.9778073448,6.0509E-6,2.459857719462652E-4
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.9471143365,2.97623E-5,0.0017251753534061399,0.7935814559,3.0712E-5,5.541840849392916E-4,0.9382605135,0.007146387,0.008453630580998912,0.9420199549,0.0067896082,0.00823990788783467,0.9787432599,5.8999E-6,2.42897097553676E-4
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.9491664469,2.39845E-5,0.0015486929973367865,0.7938234508,4.19969E-5,6.480501523801997E-4,0.9401038542,0.0071303769,0.008444155908082228,0.9439464357,0.0066718465,0.008168137180532659,0.979606449,5.3488E-6,2.3127472840758025E-4
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.9513019383,1.8822E-5,0.0013719329429676948,0.7931578934,4.66208E-5,6.82794258909666E-4,0.9419916898,0.0071129973,0.008433858725399661,0.9459501356,0.0065487858,0.008092456858087042,0.9803379518,4.9404E-6,2.2227010595219504E-4
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.9529213548,1.69241E-5,0.0013009265928560303,0.792696631,6.12998E-5,7.829418880095764E-4,0.943851124,0.0070941433,0.008422673744126623,0.9477696624,0.0064321022,0.008020038777961114,0.9809691042,4.754E-6,2.1803669415949232E-4
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.9554258049,1.61027E-5,0.0012689641444895124,0.7923383594,7.85702E-5,8.863983303233372E-4,0.9455568245,0.0070742555,0.008410859349674086,0.9494901749,0.0063210304,0.007950490802459935,0.9815949893,4.9915E-6,2.2341665112520152E-4
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.9572666824,1.44601E-5,0.0012025015592505483,0.7922276735,1.007627E-4,0.001003806256206844,0.9471713367,0.007035645,0.008387875177898156,0.9510546073,0.0061940227,0.007870211369461434,0.9822768033,4.9773E-6,2.2309863289585616E-4
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.9589097261,1.37016E-5,0.0011705383376891165,0.7915885091,1.151308E-4,0.0010729902143076608,0.9487485337,0.0069968323,0.008364706988293134,0.9526084378,0.0060909069,0.0078044262441258295,0.982980656,4.3543E-6,2.0866959529361245E-4
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.9604402184,1.63575E-5,0.0012789644248375324,0.790630579,1.302197E-4,0.001141138466620068,0.9502290317,0.0069409409,0.008331230941463572,0.9540511587,0.0059625137,0.007721731476812698,0.9835008973,4.4047E-6,2.098737715866373E-4
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.9621792972,1.49427E-5,0.0012224033704142016,0.7898581326,1.413149E-4,0.0011887594373968184,0.9517687908,0.0068699546,0.008288518926804716,0.955466347,0.0058369068,0.00763996518316674,0.9841231489,4.3898E-6,2.0951849560361013E-4
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.9636948526,1.36051E-5,0.0011664090191695192,0.7886335731,1.342766E-4,0.0011587778044129082,0.9531832114,0.0068366497,0.008268403533935677,0.9567892122,0.0057047076,0.0075529514760787385,0.9846139693,4.1349E-6,2.0334453521056326E-4
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.9654013693,1.46029E-5,0.0012084245942548504,0.7873677671,1.366103E-4,0.0011688040896574584,0.9544835097,0.0067899614,0.00824012220783163,0.9581300554,0.005583503,0.007472284122007139,0.985003112,3.8723E-6,1.9678160483134596E-4
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.9667298496,1.81253E-5,0.0013463023434578134,0.7863823056,1.294315E-4,0.0011376796561422728,0.9556429687,0.0067573162,0.008220289654264015,0.9592827776,0.0054675211,0.0073942687941405,0.9854154873,3.7445E-6,1.9350710581268068E-4
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.9678972781,1.53214E-5,0.0012377964291433385,0.7856821775,1.279346E-4,0.001131081783073178,0.9567062613,0.0066815272,0.008174060924656728,0.9605393255,0.0053378119,0.007306033054948493,0.9858523268,3.6877E-6,1.920338511825454E-4
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.9690150023,1.56021E-5,0.0012490836641314304,0.7843444228,1.293521E-4,0.0011373306467338336,0.9578277901,0.0065930011,0.00811972973688164,0.9616536173,0.0052113098,0.007218940226930821,0.9862296081,3.5085E-6,1.8730990363565936E-4
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.9702254593,2.14936E-5,0.0014660695754294883,0.7835875332,1.258649E-4,0.0011218952714045995,0.9589688301,0.0064729827,0.008045484882839567,0.962805039,0.0050855076,0.007131274500396125,0.9865616727,3.2724E-6,1.80897761180176E-4
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.971115607,2.36545E-5,0.0015380019505839386,0.7817323923,1.242543E-4,0.001114694128449594,0.9599595556,0.0063730338,0.00798312833418078,0.9636467808,0.0049909639,0.007064675434866064,0.9868924856,3.2172E-6,1.793655485314836E-4
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.9720260501,2.50508E-5,0.0015827444518936088,0.7805964887,1.270045E-4,0.0011269627323030695,0.9609496054,0.0062793896,0.007924259965447877,0.9645663342,0.0048801265,0.0069857902201540525,0.9871683216,3.0467E-6,1.7454798767101268E-4
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.9733960927,2.44243E-5,0.0015628275656642354,0.7803347349,1.287608E-4,0.0011347281612791673,0.9618933034,0.0061537713,0.0078445976952295,0.9653800547,0.0047355324,0.006881520471523716,0.9874407315,3.0381E-6,1.743014629886967E-4
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.9744945049,3.36531E-5,0.0018344781274247997,0.7792124808,1.178174E-4,0.0010854372390884698,0.9628591695,0.0060414816,0.007772696829286474,0.9661830428,0.004576593,0.006765052106229486,0.9876622921,3.1589E-6,1.7773294573601148E-4
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.9750812531,4.02573E-5,0.0020064221888725212,0.7782231808,1.268422E-4,0.001126242425057767,0.9637558705,0.0059143776,0.0076904990735322245,0.96688335,0.0044411219,0.006664174292438636,0.9878837168,3.4263E-6,1.851026742108282E-4
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.9756985307,4.14038E-5,0.002034792372700468,0.7766176462,1.2664E-4,0.0011253443917308159,0.9646213195,0.0057814404,0.0076035783681106354,0.9676286769,0.0042956526,0.0065541228246043725,0.9881286764,3.4441E-6,1.8558286558839425E-4
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.976329577,3.57794E-5,0.0018915443425941672,0.7749063611,1.229111E-4,0.0011086527860425914,0.9654456928,0.0056478167,0.007515195739300474,0.9682996273,0.0041702006,0.00645770903649274,0.9882921368,3.5129E-6,1.8742731924668824E-4
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.9766501367,3.22772E-5,0.0017965856506161903,0.773254478,1.104395E-4,0.001050901993527465,0.9663143846,0.0054964991,0.007413837805077745,0.9690461677,0.0040357736,0.0063527738823288835,0.988542546,3.5097E-6,1.873419333731773E-4
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.977401793,2.95326E-5,0.0017185051643797873,0.7717619658,1.125157E-4,0.0010607341797076212,0.966985606,0.0053298015,0.007300548951962448,0.9697316217,0.0039241142,0.006264275057817944,0.9887047887,3.4533E-6,1.8583056799138296E-4
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.9777160943,3.34286E-5,0.0018283489820053501,0.770340997,1.145544E-4,0.0010703008922728224,0.96774782,0.0051553765,0.007180095055081096,0.9703330702,0.0038089419,0.006171662579888826,0.9888065046,3.2678E-6,1.8077057282644206E-4
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.9777103543,3.56545E-5,0.0018882399211964565,0.7684466004,1.367055E-4,0.0011692112726107288,0.9686488712,0.004972592,0.007051660797287402,0.9710436893,0.0037060038,0.006087695623140171,0.9890291309,3.0655E-6,1.750856933047358E-4
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.9780437469,3.43234E-5,0.0018526575506552742,0.7665703654,1.426315E-4,0.001194284304510446,0.9693437871,0.0048030226,0.006930384260630864,0.9716302097,0.003609952,0.006008287609627222,0.9891621971,3.1335E-6,1.7701694834111224E-4
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.9782645345,3.68353E-5,0.0019192524586411242,0.7661330998,1.807784E-4,0.0013445385825628063,0.9700884601,0.0046299793,0.006804395123741713,0.972329399,0.003482164,0.005900986358228597,0.9892923313,3.1981E-6,1.7883232370016332E-4
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.9783562779,3.49752E-5,0.0018701657680537304,0.7651463032,2.026301E-4,0.001423481998481189,0.9708648899,0.0044468926,0.006668502530553617,0.9730249566,0.00333368,0.005773802906230866,0.9893244416,3.3017E-6,1.8170580618131056E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.978285712,3.56887E-5,0.0018891453093925837,0.7650109887,2.317359E-4,0.001522287423583339,0.9716703308,0.0042545132,0.006522662953119684,0.9737758249,0.0031693874,0.00562973125468703,0.989358241,3.3111E-6,1.81964282209449E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.9782471955,3.6368E-5,0.0019070395905696348,0.7635955036,2.530322E-4,0.001590698588671028,0.9725528076,0.0040367201,0.006353518788828755,0.9744584256,0.003012606,0.005488721162529574,0.9894516903,3.2134E-6,1.792595883070136E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.9783088207,4.13378E-5,0.002033169938790164,0.7630974233,2.84936E-4,0.0016880047393298396,0.973451286,0.0038529218,0.006207190829997093,0.975202207,0.002871743,0.005358864618554941,0.9894852978,3.0646E-6,1.7505998971781072E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.9786923707,4.2973E-5,0.0020729930052945183,0.7628410041,3.282687E-4,0.0018118186995392228,0.9743320757,0.0036263321,0.006021903436622012,0.9759830636,0.0027165214,0.005212025901700797,0.9895907843,3.3015E-6,1.8170030269650076E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.9787674546,3.84001E-5,0.0019595943457766966,0.7617236495,3.527822E-4,0.0018782497171569068,0.9751998091,0.0034101307,0.005839632437063142,0.9767453068,0.0025944501,0.005093574481638607,0.9896244609,3.603E-6,1.8981570008826982E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.9792406321,3.68741E-5,0.0019202630028201865,0.7619822443,3.773086E-4,0.0019424433067659916,0.9759270215,0.0031969418,0.005654150510907894,0.9774753416,0.0024530501,0.004952827576243696,0.9896745527,3.8943E-6,1.973398084523242E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.9799797773,4.01677E-5,0.0020041881149233474,0.7616279066,4.288975E-4,0.002070984065607459,0.9767542952,0.0029809526,0.005459810069956646,0.9781749225,0.0023615113,0.00485953835255984,0.9896764416,4.4518E-6,2.1099289087549847E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.9804043531,4.442E-5,0.0021076052761368766,0.7628304899,4.66491E-4,0.0021598402718719734,0.9775894272,0.0027461245,0.005240347793801476,0.9788854331,0.0022475239,0.004740805733206118,0.9896889579,4.5925E-6,2.143011899173684E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.9806812048,4.67683E-5,0.002162597974659183,0.7631718993,4.755199E-4,0.002180641877979968,0.9783714741,0.0025365668,0.0050364340559566545,0.9795902073,0.0021266195,0.004611528488473209,0.9897072923,4.5731E-6,2.1384807691443008E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.980983609,5.19441E-5,0.0022791248320353143,0.7644262254,5.661858E-4,0.0023794659064588423,0.9792240465,0.0023289478,0.0048259173221264365,0.9803114736,0.002027329,0.004502587034139373,0.9896666664,4.8507E-6,2.2024304756336805E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.9817977488,5.59132E-5,0.002364597217286699,0.7645505607,6.081901E-4,0.0024661510497128924,0.9800280905,0.002142791,0.0046290290558604185,0.9809213507,0.0019417373,0.004406514836012696,0.9896910143,5.0395E-6,2.2448830704515545E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.9821490407,5.39505E-5,0.0023227246931136715,0.7673021436,6.735426E-4,0.002595269928157763,0.9808203351,0.001956919,0.004423707720905621,0.9814153665,0.0018647943,0.004318326411933216,0.9897342557,5.2984E-6,2.301825362619849E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.982986325,4.2325E-5,0.0020573040611440983,0.7690660298,7.271823E-4,0.002696631787990344,0.9815645564,0.0018011742,0.004244024269487629,0.9819393307,0.0017558409,0.004190275527933694,0.9898215455,5.4255E-6,2.3292702719950726E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.9837622523,3.53973E-5,0.001881417019164013,0.7704656899,6.950285E-4,0.00263633931806966,0.982359066,0.0016488709,0.004060629138446406,0.9825796545,0.0016752661,0.004093001465917157,0.9898100448,5.9819E-6,2.445792305164116E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.9840808511,3.14636E-5,0.001773798184687311,0.7722046673,7.727754E-4,0.002779883810521584,0.9830701149,0.0014962734,0.0038681693344526685,0.98319646,0.0015525368,0.003940224359094289,0.9897788996,6.5734E-6,2.5638642709784775E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.9846053421,3.22635E-5,0.0017962043313609953,0.7752772391,8.57012E-4,0.0029274767291987136,0.9837247175,0.0013467393,0.0036697946809051865,0.9837703776,0.0014465239,0.0038033194711988108,0.9898760468,6.7952E-6,2.6067604416209786E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.9847034991,3.15889E-5,0.0017773266441484525,0.7792452812,9.306823E-4,0.0030507086062093835,0.9844204843,0.0012131385,0.0034830137811958195,0.9842654979,0.0013646557,0.003694124659510017,0.9899865222,7.1003E-6,2.664638812297081E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.9847280383,3.25766E-5,0.0018048988891347904,0.7831938624,0.0010067922,0.003172998896942764,0.9849651325,0.0011051256,0.00332434294259783,0.9848953962,0.0012244885,0.003499269209420733,0.989951185,7.5754E-6,2.75234445518725E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.9848375499,3.30166E-5,0.001817047054976838,0.7881588459,0.0011172592,0.003342542744678069,0.9854512602,9.865853E-4,0.0031409955428175953,0.9855090213,0.0010987668,0.003314765150052112,0.9900505352,7.315E-6,2.704625667259704E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.9850187361,3.35411E-5,0.0018314229440519743,0.7947565615,0.0012754341,0.00357132202412496,0.9862172306,8.570947E-4,0.002927617973711734,0.986037454,9.646044E-4,0.003105808107401357,0.9900674194,7.5903E-6,2.7550499088038315E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.9856143057,3.63138E-5,0.0019056180099904598,0.8017107368,0.0012751805,0.003570966955881838,0.9867807138,7.522824E-4,0.002742776695248813,0.9864618963,8.39588E-4,0.002897564494536748,0.9900310946,7.9937E-6,2.827313212221101E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.9864077687,3.8373E-5,0.001958902754094751,0.8118932068,0.0013039608,0.0036110397394656293,0.9872087389,6.739098E-4,0.0025959772726277864,0.9869660187,7.502669E-4,0.002739100034682925,0.9900080913,8.7063E-6,2.950643997502918E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.9874473453,3.39806E-5,0.0018433827600365584,0.8211457491,0.001333686,0.0036519665934945243,0.9876579601,6.073555E-4,0.002464458358341646,0.9873125547,6.659905E-4,0.002580679174171017,0.9900926745,9.2642E-6,3.0437148355258253E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.9878734708,3.46276E-5,0.0018608492684793144,0.8340070307,0.0012897799,0.003591350581605756,0.9880843568,5.402776E-4,0.002324387231078333,0.9874604595,6.387188E-4,0.0025272886657443784,0.9900527263,9.467E-6,3.0768490375707413E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.9880514741,3.04119E-5,0.0017439007999310052,0.8488970578,0.0012619474,0.0035523898997717016,0.9884191155,4.979748E-4,0.0022315348977777604,0.9878676462,5.652499E-4,0.0023774984752886804,0.9900919086,9.84E-6,3.1368774282716246E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.9886429191,2.26026E-5,0.0015034161100640102,0.8656400442,9.59932E-4,0.0030982769404945066,0.9889316654,4.427609E-4,0.00210418844213155,0.9881809402,5.543253E-4,0.0023544113914097512,0.9901154923,1.10198E-5,3.319608410641231E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.9889787614,2.82743E-5,0.0016814963574150257,0.8803842306,7.367984E-4,0.002714403065132369,0.989120326,4.063887E-4,0.0020159084800655015,0.9883114231,5.28189E-4,0.002298236280281033,0.9901516658,1.17855E-5,3.433001602096917E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.9891489327,2.56023E-5,0.0016000718733856925,0.8990425587,4.138247E-4,0.002034268173078466,0.9892978686,3.840538E-4,0.001959729062906401,0.9886702091,4.828817E-4,0.002197456939282315,0.9902127594,1.25291E-5,3.5396468750427634E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.9888763964,2.76199E-5,0.0016619235842841873,0.9162921309,1.636298E-4,0.0012791786427235252,0.9893932629,3.565084E-4,0.0018881430030588254,0.9888314623,4.578756E-4,0.002139802794651881,0.9901123601,1.40784E-5,3.752119401085205E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.9895362616,2.47584E-5,0.0015734802191320995,0.9299643278,8.84294E-5,9.403690764800808E-4,0.9897502971,3.164424E-4,0.001778882795464614,0.9891795421,4.150337E-4,0.0020372375904641068,0.990035671,1.52463E-5,3.904651072759255E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.9892676711,2.5242E-5,0.0015887731115549507,0.9438131332,5.25209E-5,7.247130466605386E-4,0.9897727293,2.88136E-4,0.001697456921397418,0.989343437,4.002735E-4,0.0020006836331614253,0.9901388884,1.648E-5,4.059556626036888E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.9892183244,2.66393E-5,0.0016321550171475747,0.9540431321,5.54787E-5,7.448402513291021E-4,0.9897708917,2.648925E-4,0.0016275518424922752,0.9896091688,3.63238E-4,0.001905880374000425,0.9899460948,1.85822E-5,4.310707598527184E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.9890331864,2.69305E-5,0.0016410514921842033,0.9597402632,7.23932E-5,8.508419359669573E-4,0.99,2.337279E-4,0.0015288162087052843,0.9898701274,3.075837E-4,0.0017538064317364104,0.9898557007,1.9159E-5,4.377099496241775E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.9891135395,2.79493E-5,0.0016718044143978086,0.9639191329,4.71911E-5,6.869577861848572E-4,0.9899533474,2.25373E-4,0.0015012428184674191,0.9900466657,2.786123E-4,0.0016691683557987793,0.9896423024,2.27806E-5,4.772902680759372E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.9890572429,2.598E-5,0.001611831256676703,0.967845118,3.74426E-5,6.119035871769343E-4,0.9897474808,2.208996E-4,0.001486269154628461,0.9900168419,2.656831E-4,0.001629978834218408,0.9894276124,2.50256E-5,5.00255934497533E-4
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.9889705896,3.30402E-5,0.0018176963442775584,0.9715073466,2.79715E-5,5.288808939638489E-4,0.9899264789,2.174564E-4,0.0014746402951228478,0.9900000072,2.795664E-4,0.0016720239232738269,0.9892279464,2.72391E-5,5.219109119380433E-4
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.9890909076,3.28311E-5,0.0018119354293130868,0.9731313169,2.63466E-5,5.132893920587099E-4,0.9898787922,1.969286E-4,0.0014033125097425733,0.9897575802,2.869429E-4,0.0016939389009052244,0.9890505087,3.01087E-5,5.487139509799254E-4
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.9907865226,3.19263E-5,0.0017867932169112351,0.9761797667,2.60349E-5,5.102440592500808E-4,0.9897977495,1.891832E-4,0.0013754388390619192,0.9896404546,2.917594E-4,0.0017080966014836514,0.9887415767,3.43284E-5,5.859044290667208E-4
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.9909090936,3.71278E-5,0.0019268575453312577,0.976515156,3.69151E-5,6.075779785344429E-4,0.9897474712,1.744077E-4,0.0013206350745001438,0.9896717197,2.397579E-4,0.0015484117669405642,0.9884595931,3.93249E-5,6.270956864785469E-4
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.9913544655,3.87568E-5,0.001968674681098937,0.9760806918,6.65324E-5,8.156739544695539E-4,0.9896253622,1.707984E-4,0.0013068986188683497,0.9893083543,2.243692E-4,0.0014978958575281528,0.9883573472,4.46156E-5,6.679490998571673E-4
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.9942760885,4.54729E-5,0.0021324375723570433,0.9797979712,6.80201E-5,8.247429902703023E-4,0.9895286113,1.667058E-4,0.0012911460025883982,0.9891919112,2.103121E-4,0.0014502141221212816,0.9880134577,5.2978E-5,7.278598766246151E-4
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.9947580695,6.5217E-5,0.002553761930955977,0.9802419484,4.85967E-5,6.971133336839857E-4,0.9888709766,1.580318E-4,0.0012571069962417677,0.9886290395,2.011465E-4,0.0014182612594300108,0.9873387206,5.91305E-5,7.689635882146826E-4
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.9949494958,9.06937E-5,0.0030115394734255103,0.9792929351,7.62395E-5,8.731523349336013E-4,0.9878787959,1.731426E-4,0.0013158366159975942,0.9879798055,2.297127E-4,0.0015156275927812875,0.9857575804,8.16141E-5,9.034052246915555E-4
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.9939597309,1.24619E-4,0.003530141640217854,0.982550323,1.221165E-4,0.0011050633466005468,0.9860402608,2.017198E-4,0.0014202809581206107,0.9861073738,3.087083E-4,0.0017570096755567398,0.9846979785,1.101779E-4,0.0010496566105160296
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.9929292977,2.278676E-4,0.00477354794675826,0.9828282833,1.598473E-4,0.0012643073202350764,0.9840404022,2.518397E-4,0.001586945808778611,0.9842424172,3.531282E-4,0.0018791705617106714,0.9818181783,1.896321E-4,0.0013770697150108269
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.9899999976,4.666668E-4,0.006831301486539736,0.9800000072,1.77778E-4,0.0013333341666664062,0.9796000057,5.008486E-4,0.0022379647003471703,0.9836000055,3.586264E-4,0.0018937433828267228,0.9764000028,4.960002E-4,0.0022271061941452185
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,0.94,0.056969697,0.02386832566394216,0.86,0.1216161616,0.03487350879966052

==> tables/acc_rej_sample_total_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7864589095,3.52734E-5,0.001878121401826836,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.7899064362,3.34614E-5,0.0018292457462025162,0.7723755062,2.94375E-5,5.425633603552676E-4,0.8428861386,0.0020357215,0.004511897051130489,0.8428790063,0.0027781673,0.005270832287219922,0.8437202662,1.859E-5,4.3116122274620196E-4
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7923508346,3.09824E-5,0.001760181808791353,0.7744333208,2.79394E-5,5.28577335874326E-4,0.8467897457,0.0020765358,0.004556902237266013,0.8467256695,0.0027995455,0.005291073142567583,0.8475698835,1.9233E-5,4.385544435985115E-4
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7951930106,3.30517E-5,0.0018180126512211076,0.7759083986,2.92993E-5,5.412882780921826E-4,0.8504499465,0.002116377,0.004600409764357953,0.8504426634,0.0028315411,0.005321222697839285,0.8514251059,1.99824E-5,4.4701677820860374E-4
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.798021251,3.56018E-5,0.001886843925712988,0.7776533186,2.42662E-5,4.92607348706858E-4,0.8540384299,0.0021555656,0.004642806909618362,0.8540147185,0.002861974,0.005349742049856236,0.8551161081,1.99091E-5,4.461961452097048E-4
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.8013219833,3.7728E-5,0.0019423696867486376,0.7782863855,2.7999E-5,5.291408130167244E-4,0.8575667191,0.0021949634,0.004685043649743298,0.8575840694,0.0028886358,0.00537460305511021,0.8587375045,2.01136E-5,4.4848188369208406E-4
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.8044342399,3.8392E-5,0.0019593876594487373,0.7791565835,2.89046E-5,5.376299842828709E-4,0.8610830873,0.0022269547,0.004719062089017265,0.8611858016,0.0029243041,0.005407683515147683,0.8624617994,2.06901E-5,4.548637158534411E-4
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.8075202584,3.11139E-5,0.0017639132631736742,0.7819294393,2.94023E-5,5.422388772487639E-4,0.8645535111,0.0022637087,0.0047578447851942375,0.864718098,0.0029504522,0.0054318065134907004,0.8660668451,2.1174E-5,4.6015214875082353E-4
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.8104778111,3.23772E-5,0.0017993665552076931,0.785392493,2.52394E-5,5.023882960420157E-4,0.8679692835,0.0022958008,0.004791451554591782,0.8682303786,0.0029722293,0.005451815569147585,0.8696109194,2.20664E-5,4.6974886907793617E-4
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.8136720479,3.3581E-5,0.0018325119372053214,0.7884930551,2.42431E-5,4.923728262201317E-4,0.8712507528,0.0023291147,0.004826090239521014,0.8716156316,0.0029894296,0.005467567649330002,0.8730699593,2.25102E-5,4.744491542831539E-4
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.8167800426,2.89562E-5,0.0017016521383643602,0.7900139511,2.26754E-5,4.7618693808209396E-4,0.8744932848,0.0023589868,0.004856940189049069,0.8748273158,0.0030059694,0.005482672158719688,0.8765986401,2.18717E-5,4.67671893532207E-4
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.8197565615,3.02194E-5,0.001738372802364326,0.791285944,1.98975E-5,4.4606613859381883E-4,0.8776486135,0.0023991186,0.004898079827850911,0.8779220361,0.0030090736,0.0054855023470963896,0.8800449812,2.11358E-5,4.5973688127014565E-4
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.8228703916,3.16817E-5,0.0017799353920859037,0.7928195536,1.89608E-5,4.354400073488884E-4,0.8806957448,0.0024246793,0.004924103268616531,0.8810855395,0.0030118015,0.005487988247071964,0.8833707947,2.07998E-5,4.5606797738933613E-4
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.8259316027,3.09378E-5,0.0017589144379417665,0.7942434371,1.70516E-5,4.129358303659299E-4,0.8836930442,0.0024445084,0.004944197002547532,0.884146893,0.0030112035,0.005487443393785488,0.8866498274,2.17205E-5,4.660525721418132E-4
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.8287513614,3.24016E-5,0.001800044443895761,0.7959474206,1.62254E-5,4.0280764640210093E-4,0.8865954715,0.0024608496,0.0049606951125825095,0.887084704,0.0030017155,0.005478791381317598,0.8899288064,2.14572E-5,4.6321917058774674E-4
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.8316834509,3.31285E-5,0.0018201236221751533,0.7970449805,1.71362E-5,4.139589351614481E-4,0.8893554306,0.0024663418,0.0049662277434688795,0.8899270487,0.0029824276,0.005461160682492322,0.8930501395,2.11217E-5,4.5958350710181064E-4
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.8347350657,3.56262E-5,0.0018874903973265665,0.7977011502,1.52994E-5,3.9114447458707635E-4,0.892155872,0.0024711362,0.004971052403666652,0.8927455407,0.0029626847,0.0054430549326641925,0.896235866,2.0539E-5,4.5319973521616274E-4
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.8374976337,3.65623E-5,0.0019121270878265388,0.7986949086,1.27343E-5,3.5685150973479153E-4,0.8947824836,0.0024833265,0.004983298606344998,0.8954217875,0.0029477501,0.005429318649701821,0.8993824482,2.03978E-5,4.516392365594469E-4
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.8407045782,3.03602E-5,0.001742417860330868,0.7997128129,1.06872E-5,3.26912832418674E-4,0.8974296391,0.0024745782,0.004974513242519312,0.8979475379,0.0029162786,0.005400257956801693,0.902431553,2.03777E-5,4.514166589748322E-4
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.843473202,3.04523E-5,0.0017450587382664229,0.8007558882,1.29035E-5,3.592144206459423E-4,0.9000125951,0.0024563518,0.004956159601949881,0.9005349338,0.0028778992,0.0053646054840966635,0.90547243,2.02947E-5,4.504963928823404E-4
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.846448195,2.93402E-5,0.0017128981289031755,0.8014423072,1.03286E-5,3.213813933630882E-4,0.9024421126,0.002441869,0.004941527091901855,0.9030366939,0.0028488164,0.0053374304679311745,0.9084370118,1.97023E-5,4.4387272950700634E-4
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.8491057277,2.99074E-5,0.0017293756098661736,0.8020965815,1.00906E-5,3.1765704777322347E-4,0.9047704691,0.0024255661,0.004925003654820979,0.905497815,0.002821257,0.005311550621052199,0.9113284975,1.89334E-5,4.3512526931907785E-4
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.8518265009,2.79605E-5,0.001672139348260186,0.802777493,1.07231E-5,3.2746144811259843E-4,0.9070001006,0.0024101799,0.004909358308373917,0.9078655523,0.0027882997,0.005280435304025607,0.9142356831,1.81205E-5,4.256818060476628E-4
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.8545361876,2.59871E-5,0.0016120514880114717,0.8042609572,9.4162E-6,3.0685827347490567E-4,0.9091997951,0.0023869015,0.004885592594558003,0.9100917447,0.0027500976,0.005244137297973805,0.9169989824,1.75818E-5,4.193065704231213E-4
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.8571576118,3.09766E-5,0.0017600170453720043,0.8058562219,1.52313E-5,3.902729813861062E-4,0.9113912427,0.0023659116,0.004864063733135083,0.9123156387,0.0026979058,0.005194136886913937,0.9197738087,1.75188E-5,4.1855465592918685E-4
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.8595395029,3.47761E-5,0.0018648351133545293,0.80792256,1.57288E-5,3.965955118253357E-4,0.9135489255,0.0023410391,0.004838428567210639,0.9145023519,0.0026476556,0.005145537484072971,0.9223861849,1.69625E-5,4.1185555720422176E-4
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.862745297,3.99479E-5,0.001998697075597,0.8100774407,1.38262E-5,3.718359853483791E-4,0.9155362254,0.0023181258,0.004814691890453636,0.9166500449,0.0025898818,0.005089088130500395,0.924971891,1.62118E-5,4.0263879594495115E-4
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.8653333426,3.89465E-5,0.0019734867620533965,0.8125483871,2.00461E-5,4.4772871250345337E-4,0.917491408,0.002291966,0.004787448172043223,0.9186440945,0.0025403795,0.0050402177532324925,0.9275752783,1.54397E-5,3.9293383666973755E-4
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.8680039227,3.89354E-5,0.0019732055138783696,0.8155129135,2.42337E-5,4.922773608444735E-4,0.91936553,0.0022644535,0.004758627428156149,0.9206213868,0.0024852643,0.0049852425216833736,0.9299356824,1.45296E-5,3.811771241824462E-4
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8704477549,3.38575E-5,0.0018400407604180946,0.8189386427,2.54622E-5,5.04600832341763E-4,0.9212515229,0.0022367701,0.004729450390901674,0.9225417387,0.0024209533,0.004920318384007279,0.9323493618,1.43054E-5,3.7822480087905397E-4
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8727741718,3.58722E-5,0.0018939957761304538,0.8225050449,2.73394E-5,5.228709209738097E-4,0.9230758065,0.0021984009,0.004688710803621823,0.9243731809,0.0023627376,0.004860799934167215,0.9347062111,1.3958E-5,3.7360406850033093E-4
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.8751308322,3.37031E-5,0.0018358404070071015,0.8261205971,2.43643E-5,4.936020664462417E-4,0.924915812,0.0021643873,0.004652297604410105,0.926163823,0.0022922863,0.004787782680949502,0.9368930608,1.37543E-5,3.7086790101058893E-4
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8774789393,3.55603E-5,0.0018857438850490805,0.8295047879,1.86755E-5,4.321515937723706E-4,0.9267089921,0.0021274969,0.004612479701852356,0.9279487491,0.0022283085,0.0047204962662838745,0.9390292042,1.29896E-5,3.6041087663942666E-4
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.8797329068,3.42382E-5,0.0018503567223646363,0.8325328112,1.74855E-5,4.181566692042589E-4,0.9284500939,0.0020822593,0.004563177949631156,0.9297938126,0.0021586032,0.004646077054892654,0.9409746981,1.2082E-5,3.475917145157519E-4
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.8819814444,2.60278E-5,0.0016133133607579154,0.8348358691,1.48025E-5,3.847401720642127E-4,0.9301926708,0.0020349712,0.00451106550606395,0.9315509027,0.0020921951,0.00457405192362308,0.9428936732,1.10415E-5,3.322875260975049E-4
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8841444194,2.35985E-5,0.0015361803279563243,0.8364328027,1.5225E-5,3.901922603025334E-4,0.9318874496,0.0019844844,0.004454755212130067,0.933281002,0.0020168398,0.004490923958385401,0.9447313124,1.03637E-5,3.2192701036104444E-4
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8860542178,2.46857E-5,0.0015711683550784746,0.8383171856,1.50099E-5,3.874261219897285E-4,0.9334747934,0.0019315152,0.004394900681471653,0.9349098468,0.0019434193,0.004408422960651575,0.9464675581,1.01313E-5,3.1829703108888715E-4
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.8875155628,2.0822E-5,0.0014429830213831347,0.8404809415,1.38338E-5,3.7193816690412403E-4,0.9349937707,0.0018933807,0.004351299461080563,0.9365524518,0.001869027,0.00432322449104832,0.9481223524,1.00923E-5,3.1768380506409197E-4
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8894037187,2.12385E-5,0.0014573434735847277,0.8417141378,1.22449E-5,3.4992713527247355E-4,0.9365172809,0.001854683,0.004306603069705867,0.9381921774,0.0017962033,0.004238163871300872,0.9497518682,1.04491E-5,3.2325067672009595E-4
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8907862544,2.09719E-5,0.0014481678079559703,0.8434049606,1.51443E-5,3.8915678074524155E-4,0.9380594516,0.0018079768,0.00425203104410116,0.9397941065,0.0017230074,0.004150912429815883,0.9512315011,1.01946E-5,3.1928983698201234E-4
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.8923600197,2.02474E-5,0.0014229335894552493,0.844688642,1.49305E-5,3.864000517598309E-4,0.9395983762,0.001763646,0.00419957855028335,0.9412977511,0.0016598897,0.004074174394892786,0.9526242751,1.0103E-5,3.1785216689524077E-4
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8937342048,1.57735E-5,0.00125592595323132,0.8465478241,1.40292E-5,3.745557368403266E-4,0.9410762286,0.0017168783,0.004143523017916034,0.9427231622,0.0015949054,0.003993626672587211,0.9539377439,1.03433E-5,3.2161001228195617E-4
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8953309,1.89029E-5,0.0013748781764214603,0.8479902506,1.23726E-5,3.517470682180592E-4,0.9425483835,0.0016582234,0.004072128927232044,0.9441994894,0.0015222927,0.003901656955704845,0.9552578163,1.01567E-5,3.186957797022107E-4
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8975764334,1.89487E-5,0.001376542770857484,0.8494629502,1.32094E-5,3.6344738271172075E-4,0.9439025056,0.0016173312,0.004021605649488771,0.9455824834,0.0014453958,0.0038018361353430266,0.9565904725,1.0086E-5,3.1758463438900816E-4
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8991869867,2.35557E-5,0.0015347866301215944,0.8507569313,1.12131E-5,3.348596721016133E-4,0.9453518385,0.0015617142,0.003951852983095398,0.9470661628,0.0013805083,0.0037155192100162796,0.957769832,1.00478E-5,3.169826493674378E-4
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.9009133756,2.60252E-5,0.0016132327792355323,0.8524332821,1.04508E-5,3.232769710325807E-4,0.9467946333,0.0015166494,0.0038944183134327006,0.9485171962,0.0013138869,0.0036247577850112966,0.9588939613,1.02937E-5,3.2083796533452833E-4
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.9025290608,2.30568E-5,0.0015184465746281627,0.8536773205,1.00047E-5,3.163020708120641E-4,0.9482223839,0.0014578675,0.0038182031114124874,0.9498822665,0.0012521748,0.0035386082009739367,0.9599563932,9.8984E-6,3.146172277546161E-4
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.9041469157,1.92919E-5,0.0013889528429719997,0.8550059259,1.0012E-5,3.1641744578957717E-4,0.9495956749,0.0014124895,0.003758310125575057,0.9512307465,0.0011813028,0.003437008583055911,0.9610470945,9.165E-6,3.0273751006441207E-4
0.48,0.9659215099,7.396E-7,8.6E-5,0.9060075402,1.66072E-5,0.0012886892565704116,0.8558641553,1.38295E-5,3.7188035710427085E-4,0.9508920771,0.0013476306,0.0036710088531628467,0.9526354682,0.0011112086,0.0033334795634591794,0.9620332044,9.3135E-6,3.051802745919205E-4
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.9075111628,1.53169E-5,0.0012376146411545073,0.8566569209,1.81998E-5,4.266122361114365E-4,0.9522025573,0.0012897046,0.003591245744863473,0.9539849156,0.0010403773,0.003225488025090157,0.9630537128,9.5393E-6,3.088575723533422E-4
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.9095133424,1.32051E-5,0.001149134456884833,0.8582574606,1.55942E-5,3.948949227326176E-4,0.9535463095,0.0012291498,0.003505923273547212,0.9552857131,9.823114E-4,0.0031341847424808896,0.9639921504,9.3538E-6,3.0583982736066275E-4
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.910988307,1.43799E-5,0.0011991622075432497,0.8600032091,2.20882E-5,4.6998085067372693E-4,0.9548181933,0.0011746373,0.003427298207042976,0.9566266221,9.267808E-4,0.003044307474615532,0.9648838723,9.7684E-6,3.1254439684627204E-4
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.912412107,1.80258E-5,0.001342601951436091,0.8621913254,2.03248E-5,4.5083034503014545E-4,0.9561112005,0.0011126922,0.003335704123569715,0.9578659034,8.664441E-4,0.00294354225381597,0.9658560914,9.4385E-6,3.0722141852416475E-4
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.913410157,1.73548E-5,0.001317376180139902,0.8642952502,2.74071E-5,5.235179080031551E-4,0.9572996002,0.0010533466,0.0032455301570005475,0.9590146953,8.141281E-4,0.0028532930098396836,0.9667368066,9.7248E-6,3.118461158969276E-4
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.9149488091,1.92987E-5,0.001389197610133274,0.8660238862,3.05151E-5,5.524047429195372E-4,0.9584061557,0.0010066304,0.0031727439228528987,0.9601740736,7.579027E-4,0.0027530032691589746,0.9675870407,9.6992E-6,3.1143538655714766E-4
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.9160823286,2.0645E-5,0.0014368368035375485,0.8678527892,2.99331E-5,5.471115060022043E-4,0.9595429981,9.529909E-4,0.0030870550691557154,0.9613291478,7.019872E-4,0.0026495041045448485,0.9685452682,9.8511E-6,3.1386462049743676E-4
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.9174991071,1.66752E-5,0.001291324901022202,0.868569386,2.98949E-5,5.467622883849983E-4,0.9606921154,8.83256E-4,0.0029719623147005077,0.9624901885,6.550081E-4,0.002559312603024492,0.9693721008,9.8027E-6,3.130926380482301E-4
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.9188937604,1.80397E-5,0.0013431195032460811,0.869861275,2.48112E-5,4.981084219324143E-4,0.9618254799,8.318899E-4,0.0028842501625205813,0.9635450888,6.02354E-4,0.0024542901213996686,0.9701935029,9.6559E-6,3.1073944068946255E-4
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.9206690311,1.54852E-5,0.0012443954355428983,0.871070832,1.96079E-5,4.4280808484037414E-4,0.9628873122,7.778625E-4,0.002789018644613191,0.9646832365,5.505837E-4,0.0023464520024922735,0.9710334498,9.6356E-6,3.104126286090822E-4
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.9216925085,1.70579E-5,0.0013060589573216058,0.8724679291,1.29477E-5,3.598291261140487E-4,0.9640091926,7.225381E-4,0.0026880068824316652,0.9658165801,5.071316E-4,0.002251958258938207,0.9719031221,9.9777E-6,3.158749752671142E-4
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.9234105229,1.74826E-5,0.0013222178337929042,0.8732339084,1.19886E-5,3.4624557758908633E-4,0.9651040012,6.725321E-4,0.0025933223864379067,0.9667425418,4.654223E-4,0.0021573648277470364,0.972723704,1.11476E-5,3.338802180423392E-4
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.9249748349,1.91594E-5,0.0013841748444470446,0.8744214058,1.54802E-5,3.9344885309274956E-4,0.9661038452,6.308139E-4,0.0025116008838985543,0.9676574767,4.25784E-4,0.0020634534159994986,0.9734232247,1.09334E-5,3.306569218994213E-4
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.9257797897,2.07195E-5,0.001439426969317999,0.8756455243,1.69546E-5,4.1175963862428284E-4,0.9670419329,5.854888E-4,0.0024196875831396084,0.9684651965,3.874597E-4,0.0019683996037390375,0.9741768253,1.14612E-5,3.385439410180014E-4
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.9273865044,2.56711E-5,0.0016022203344109697,0.8768986106,1.51507E-5,3.8923900112912635E-4,0.9681014001,5.370771E-4,0.002317492394809528,0.9693720847,3.512693E-4,0.0018742179702478578,0.9748515111,1.18724E-5,3.4456349197208925E-4
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.9284717739,2.7539E-5,0.001659487872808958,0.8781774521,1.72661E-5,4.155249691655124E-4,0.9690451241,4.871603E-4,0.002207170813507645,0.9702986687,3.26878E-4,0.0018079767697622667,0.9756093282,1.21E-5,3.478505426185217E-4
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.9296254635,2.95154E-5,0.0017180046565711047,0.8793900013,1.58686E-5,3.98354113823367E-4,0.9699753302,4.421262E-4,0.0021026797188349916,0.9711235696,2.912723E-4,0.001706670149736029,0.9762839222,1.28017E-5,3.5779463383343245E-4
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.9302400708,2.9578E-5,0.001719825572550891,0.8808402598,1.72035E-5,4.147710211671013E-4,0.9709695315,4.030777E-4,0.002007679506295763,0.971888271,2.671096E-4,0.0016343487999812036,0.9769321316,1.31714E-5,3.6292423451734384E-4
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.9311845899,3.11834E-5,0.0017658822157777113,0.8818744004,2.20819E-5,4.699138218865242E-4,0.9718529975,3.775623E-4,0.0019430962405398247,0.9727045673,2.316852E-4,0.0015221208887601537,0.9776213127,1.33049E-5,3.6475882443060925E-4
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.9323031604,4.19392E-5,0.0020479062478541347,0.8844493389,3.1691E-5,5.629475996929022E-4,0.972850135,3.409085E-4,0.001846370764499915,0.9735221976,2.036149E-4,0.0014269369292298803,0.9783541805,1.30792E-5,3.616517662061116E-4
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.933215189,3.47922E-5,0.0018652667369574787,0.8862531602,3.53654E-5,5.946881535729461E-4,0.973691141,3.064606E-4,0.0017506016108755297,0.9741873413,1.859582E-4,0.0013636649148526187,0.9789772111,1.27873E-5,3.5759334445708017E-4
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.9341705918,3.4186E-5,0.0018489456454963732,0.8892203152,4.01494E-5,6.336355419324266E-4,0.9745682847,2.710446E-4,0.0016463432205952682,0.97508111,1.692829E-4,0.001301087621953264,0.97962062,1.29956E-5,3.604941053609615E-4
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.9348037899,3.71988E-5,0.0019286990433968697,0.8918267965,4.0529E-5,6.366239078137107E-4,0.9753883588,2.473034E-4,0.0015725883123055443,0.9758619767,1.512296E-4,0.001229754447034041,0.9802895802,1.28377E-5,3.582973625356458E-4
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.9360246658,4.883E-5,0.0022097511172075464,0.8940846622,3.52245E-5,5.935023167604319E-4,0.9761984837,2.196629E-4,0.0014821028979122874,0.9766554528,1.354019E-4,0.0011636232208064603,0.9808971095,1.22196E-5,3.4956544451647395E-4
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.9367732525,5.46888E-5,0.0023385636617376917,0.897616291,5.29528E-5,7.276867457910719E-4,0.9769912821,2.029889E-4,0.0014247417309814435,0.9774622089,1.181254E-4,0.001086855096137475,0.9815523237,1.20909E-5,3.477197147128704E-4
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.9380320013,5.68525E-5,0.0023843762287021736,0.9009658933,5.67189E-5,7.531195124281404E-4,0.9777844882,1.837421E-4,0.0013555150312704023,0.9781738633,1.017479E-4,0.0010087016407243521,0.9821098697,1.22745E-5,3.5034982517478155E-4
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.9389011025,6.43432E-5,0.0025365961444423902,0.9045839787,5.14895E-5,7.175618440246109E-4,0.9785494494,1.652269E-4,0.0012854061614913784,0.9787880695,9.66432E-5,9.83072733830005E-4,0.9826875985,1.22457E-5,3.4993856603695455E-4
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.9393394411,6.69957E-5,0.002588352758029709,0.9073904514,5.12772E-5,7.160810010047745E-4,0.979329626,1.484174E-4,0.0012182668016489655,0.9793917596,8.70743E-5,9.331361101147034E-4,0.9832145226,1.21477E-5,3.485355075168095E-4
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.9400341332,6.42225E-5,0.002534215855052604,0.9095221877,5.18857E-5,7.203172911988161E-4,0.980081895,1.356893E-4,0.0011648575020147315,0.9800716549,7.185E-5,8.476437931112337E-4,0.9837098908,1.23494E-5,3.514171310565266E-4
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.9410988271,7.26462E-5,0.0026952959021228078,0.9116660655,5.38867E-5,7.34075609184776E-4,0.9807313591,1.232656E-4,0.0011102504222021265,0.9809489816,6.34513E-5,7.965632429380608E-4,0.9841990703,1.21449E-5,3.484953371280597E-4
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.9417040348,7.43226E-5,0.0027262171593620344,0.9153961003,4.90375E-5,7.002678059142802E-4,0.9814872903,1.137377E-4,0.0010664787855367776,0.9815022367,6.0145E-5,7.755320754166136E-4,0.9847272068,1.16249E-5,3.409530759503425E-4
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.9428571463,8.25321E-5,0.0028728400582002473,0.9187990606,4.34515E-5,6.591775178205033E-4,0.9821428555,1.086866E-4,0.0010425286566804772,0.9820957589,4.83861E-5,6.95601178837414E-4,0.9853178954,1.11588E-5,3.340479007567627E-4
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.9433705091,9.21098E-5,0.003034959637293386,0.920611316,5.02661E-5,7.089858954873504E-4,0.9828170204,9.62357E-5,9.809979612618977E-4,0.9827013636,4.39638E-5,6.630520341571994E-4,0.9858446962,1.10669E-5,3.326695056659086E-4
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.9443330348,1.041785E-4,0.003227669437845208,0.922711432,5.00845E-5,7.077040341837822E-4,0.9834960777,8.30204E-5,9.111553105810228E-4,0.9834176093,3.98898E-5,6.315837236661502E-4,0.9864428949,1.13497E-5,3.368931581377099E-4
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.9456602037,1.103188E-4,0.0033214274039936507,0.9248384178,3.87836E-5,6.227648031159115E-4,0.9842151439,7.78002E-5,8.820442165787381E-4,0.9840581703,3.59789E-5,5.998241408946459E-4,0.986925205,1.19186E-5,3.45233254481662E-4
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.9467385948,1.09424E-4,0.0033079298662456553,0.9272682667,3.47456E-5,5.894539846332367E-4,0.985046593,6.42792E-5,8.017431009993164E-4,0.9845120168,3.18672E-5,5.645104073442757E-4,0.987479161,1.16787E-5,3.4174113009703705E-4
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.9465724885,1.185037E-4,0.0034424366370348776,0.9293040276,2.44895E-5,4.948686694467533E-4,0.9855834633,5.14597E-5,7.173541663641468E-4,0.9851125073,2.85245E-5,5.34083326832059E-4,0.9880690759,1.18161E-5,3.437455454256826E-4
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.9479260087,1.248748E-4,0.0035337628669733913,0.9302690566,3.59029E-5,5.991902869706751E-4,0.9863116586,3.88163E-5,6.230272867218578E-4,0.9855661446,2.5621E-5,5.061719075571065E-4,0.9886210763,1.12193E-5,3.349522354008105E-4
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.9488231719,1.357137E-4,0.003683934038497432,0.9317441165,4.39038E-5,6.625994265014119E-4,0.9867712748,3.4756E-5,5.895421952668019E-4,0.986035009,2.6481E-5,5.145969296449406E-4,0.9892939019,1.05924E-5,3.2545967492148703E-4
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.9494440794,1.286137E-4,0.0035862752264710527,0.9340091527,4.12964E-5,6.42622750920009E-4,0.9871484667,2.9401E-5,5.422268897795461E-4,0.986494447,2.70851E-5,5.204334731740456E-4,0.9898822808,1.06414E-5,3.262115877770132E-4
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.9499286711,1.220773E-4,0.00349395621037242,0.9354493558,4.2424E-5,6.513370863078503E-4,0.9875748914,2.66829E-5,5.165549341551197E-4,0.9870756096,2.21001E-5,4.701074345295977E-4,0.9903352356,1.11039E-5,3.332251491109277E-4
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.9502354741,1.303697E-4,0.0036106744522318816,0.9386970043,5.11306E-5,7.150566411131359E-4,0.9880612242,2.39513E-5,4.894006538614349E-4,0.9876373625,2.29565E-5,4.7912941884213286E-4,0.9909105235,9.3996E-6,3.0658767098498923E-4
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.9505666912,1.258478E-4,0.003547503347426187,0.9417611063,3.50999E-5,5.924516857938713E-4,0.9884829998,2.6877E-5,5.184303231872148E-4,0.9879598969,2.00959E-5,4.4828450787418473E-4,0.9914385462,8.6358E-6,2.938673169986754E-4
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.950000006,1.405443E-4,0.003748923845585557,0.9445097983,3.33632E-5,5.776088641979104E-4,0.9889705825,2.49394E-5,4.993936323182346E-4,0.9884509754,1.97977E-5,4.449460641471053E-4,0.9920392054,9.2094E-6,3.0346993261277136E-4
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.9506726503,1.508175E-4,0.003883522885216463,0.9474215209,3.16856E-5,5.628996358144141E-4,0.9890022433,2.60172E-5,5.100705833509711E-4,0.9888789266,2.01009E-5,4.4834027256091994E-4,0.9926793736,8.5172E-6,2.918424232355536E-4
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.951241833,2.092452E-4,0.004574332738225325,0.948627454,4.29275E-5,6.55190811901388E-4,0.9891764712,2.58583E-5,5.085105701949567E-4,0.9893202621,2.09901E-5,4.5814953890623965E-4,0.9932156867,1.03455E-5,3.216442133786958E-4
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.9529042423,2.645183E-4,0.005143134258407027,0.9521193147,3.79253E-5,6.15835205229451E-4,0.9896075368,3.28485E-5,5.731361094888369E-4,0.990000003,2.05449E-5,4.5326482325457377E-4,0.9937205642,1.12518E-5,3.354370283674717E-4
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.9507842958,3.036864E-4,0.005510774900138818,0.954117626,4.6307E-5,6.804924687312859E-4,0.9896078271,3.67768E-5,6.064387850393476E-4,0.990235278,1.895E-5,4.353159771935783E-4,0.994294101,1.49977E-5,3.872686406101067E-4
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.9488250673,3.06317E-4,0.005534591222484277,0.9548302829,1.061205E-4,0.001030148047612575,0.9901827747,3.67878E-5,6.06529471666464E-4,0.9905744201,2.25717E-5,4.750968322352823E-4,0.994778071,1.65264E-5,4.065267518872528E-4
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.9482352972,2.932205E-4,0.005414983841157793,0.9576470613,2.282882E-4,0.0015109209112326165,0.9896470594,4.70744E-5,6.86107863240176E-4,0.9907450986,3.2783E-5,5.725644068574295E-4,0.9952156866,2.68987E-5,5.186395665585108E-4
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.94375,0.0010009766,0.010004881808397339,0.96484375,1.93278E-4,0.001390244582798293,0.988203125,8.19906E-5,9.054866095089424E-4,0.989296875,7.10905E-5,8.431518249995075E-4,0.995078125,5.38281E-5,7.336763591666287E-4
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,0.99,0.01,0.01,1.0,0.0,0.0

==> tables/acc_rej_sample_total_entropy_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5052465916,0.0026650914,0.016325107656612867,0.5774437785,6.4822E-6,0.0018003055296254577
0.01,0.6914437771,5.407E-6,7.353230582539895E-4,0.5742669106,0,0,0.4914562434,0.0022667285,0.015055658404732754,0.5083733439,0.00271535,0.016478319089033324,0.5808757544,5.5286E-6,0.0016626184168353243
0.02,0.6946526408,5.3342E-6,7.303560775402639E-4,0.57546556,0,0,0.494121477,0.0023076235,0.015190864030725837,0.5111985922,0.0027500355,0.01658323098795889,0.5836115181,6.0731E-6,0.0017425699412075258
0.03,0.6976137519,5.4284E-6,7.367767640201475E-4,0.576794982,0,0,0.4965531886,0.0023413459,0.01530145712015689,0.5138508856,0.0027799625,0.01667321954512685,0.5865627229,7.5335E-6,0.0019408116858675394
0.04,0.7004607856,5.346E-6,7.311634564172364E-4,0.5775091648,0,0,0.4990848511,0.0023656472,0.015380660583993132,0.5165262878,0.0028252627,0.016808517781172736,0.589414686,8.913E-6,0.0021110423965425233
0.05,0.7030970454,5.4965E-6,7.413838412050805E-4,0.5781950355,0,0,0.50148139,0.0023916971,0.01546511267336905,0.5191843659,0.0028593458,0.016909600231820976,0.5923050344,1.1663E-5,0.0024148498918152243
0.06,0.7058331609,5.595E-6,7.479973261984296E-4,0.579267621,0,0,0.5038369775,0.0024174856,0.015548265498119074,0.5219427854,0.002889649,0.016998967615711257,0.5947643816,1.24526E-5,0.002495255497940041
0.07,0.7085927248,5.5583E-6,7.455400726989798E-4,0.5804075003,0,0,0.5063073844,0.0024347002,0.015603525883594389,0.5246587604,0.0029115158,0.01706316441929808,0.5972876847,1.07921E-5,0.0023229399475664454
0.08,0.7112356067,5.6259E-6,7.50059997600192E-4,0.5807894468,0,0,0.5088896304,0.0024375884,0.015612778100005135,0.5275164872,0.0029439434,0.017157923534041056,0.5998993516,1.13454E-5,0.0023817430591900547
0.09,0.713690114,5.7287E-6,7.568817609111743E-4,0.581224978,0,0,0.5114155889,0.002444159,0.01563380631836022,0.5303059191,0.0029561,0.017193312653470825,0.6024101675,1.2147E-5,0.002464447199677851
0.1,0.7163180411,5.4606E-6,7.389587268582732E-4,0.5819445252,0,0,0.5139085114,0.0024458615,0.015639250301724823,0.5331870198,0.0029837739,0.017273603850962892,0.6048853397,9.9361E-6,0.0022289122907822104
0.11,0.7189472198,5.5781E-6,7.4686678865779E-4,0.5825877786,0,0,0.5163742244,0.00245752,0.015676479196554308,0.5361282617,0.0030112007,0.017352811587751423,0.6075895131,9.9534E-6,0.0022308518552337803
0.12,0.7216852546,5.2098E-6,7.217894429818159E-4,0.5824039578,0,0,0.518940407,0.0024601343,0.015684815268277787,0.5391480207,0.0030421281,0.01744169745179637,0.6104837358,9.2535E-6,0.0021509881450161457
0.13,0.7243537903,5.6438E-6,7.512522878500937E-4,0.5826179385,0,0,0.5216838121,0.002455433,0.015669821313595123,0.5421757221,0.00306182,0.01749805703499677,0.6132552922,1.04161E-5,0.002282115246870762
0.14,0.7271011174,4.9385E-6,7.027446193319448E-4,0.583147943,0,0,0.5245867074,0.0024556978,0.015670666227062587,0.5452331424,0.0030851809,0.017564683031583577,0.6158041954,1.41041E-5,0.0026555696187447243
0.15,0.7295790613,4.7023E-6,6.857331842633839E-4,0.5825042725,0,0,0.5274393052,0.0024487772,0.015648569263673917,0.5484181702,0.0031035033,0.017616762755966263,0.618219465,1.27965E-5,0.002529476230368651
0.16,0.7321674287,5.2128E-6,7.219972299115835E-4,0.5819923282,0,0,0.5304332942,0.0024417829,0.01562620523351719,0.5516912818,0.0031205967,0.017665210726170236,0.6207166612,1.19988E-5,0.0024493672652340236
0.17,0.7345702827,4.8793E-6,6.985198637118346E-4,0.5819637775,0,0,0.533491981,0.0024232878,0.01556691298877205,0.555095312,0.0031168341,0.017654557768463076,0.6231377721,1.35493E-5,0.002602815782955067
0.18,0.7371019959,5.3307E-6,7.301164290714186E-4,0.5819345117,0,0,0.5367883563,0.0024244342,0.015570594722103585,0.5583766103,0.003129853,0.017691390561513247,0.6255425811,1.55134E-5,0.0027850852769708864
0.19,0.7395082414,5.2274E-6,7.230076071522346E-4,0.5818791389,0,0,0.5401407123,0.0024212676,0.015560422873431172,0.5617745042,0.0031318039,0.017696903401442865,0.6278671026,1.63314E-5,0.0028575688968072144
0.2,0.7418769121,5.2045E-6,7.214222064782869E-4,0.5814366341,0,0,0.5434920132,0.0024140703,0.015537278719260977,0.5651904345,0.0031235576,0.017673589335502848,0.6302497387,1.4308E-5,0.002674696244435992
0.21,0.744495672,4.9766E-6,7.054502108582858E-4,0.5813214779,0,0,0.5470505536,0.0024080807,0.015517991815953506,0.5687501699,0.0031227367,0.0176712667910368,0.6328359246,1.41136E-5,0.0026564638149238922
0.22,0.7471630871,5.2666E-6,7.257134420692509E-4,0.580860436,0,0,0.5505763531,0.0024153746,0.015541475476929465,0.5722718894,0.0031348111,0.017705397764523675,0.6354224384,1.57832E-5,0.0028091991741419835
0.23,0.7498784244,4.7108E-6,6.863526790215071E-4,0.5806279182,0,0,0.5540895164,0.0024359331,0.015607476093206101,0.5757889122,0.0031099533,0.017635059682348683,0.6373814344,1.13108E-5,0.002378108492058342
0.24,0.752429688,4.9762E-6,7.054218595989211E-4,0.5800373554,0,0,0.5576924205,0.0024229248,0.015565747010664153,0.5794634432,0.0031014643,0.017610974703292263,0.64009583,1.25411E-5,0.0025041066271227347
0.25,0.7549502015,5.9394E-6,7.706750287896968E-4,0.5797053576,0,0,0.5615861446,0.0024186973,0.015552161586094713,0.5831344515,0.0031077188,0.017628723152854832,0.642704308,1.20564E-5,0.002455239295873215
0.26,0.7576361537,5.3878E-6,7.340163485917735E-4,0.5794478059,0,0,0.5653849363,0.0024183599,0.015551076811590894,0.5870075345,0.0030911306,0.01758161141647716,0.6451608539,1.53063E-5,0.0027664327210326295
0.27,0.7603111565,5.3245E-6,7.2969171572658E-4,0.5788168311,0,0,0.5692483366,0.0024002783,0.01549283156818017,0.5908317178,0.0030985254,0.01760262878095201,0.6473887265,1.3156E-5,0.0025647611974606915
0.28,0.7629718423,5.3682E-6,7.326800120107004E-4,0.5781968832,0,0,0.5731161654,0.0023997985,0.015491283032725211,0.5946363837,0.0030901052,0.017578695059645356,0.6497499645,1.32282E-5,0.002571789260417735
0.29,0.7655510187,4.8937E-6,6.995498552640835E-4,0.5777333379,0,0,0.5772349238,0.0023862775,0.015447580716733609,0.5986322403,0.0030952781,0.01759340245660287,0.6521197259,1.45253E-5,0.0026949304258180764
0.3,0.7682097316,5.3966E-6,7.34615545710816E-4,0.5772271752,0,0,0.581624192,0.0023874313,0.01545131483078382,0.6026393801,0.0030867687,0.01756920231541546,0.6545866132,1.33798E-5,0.0025864841000864474
0.31,0.7708739579,6.0124E-6,7.753966726779268E-4,0.5772132277,0,0,0.5860124528,0.0023955909,0.015477696534045368,0.6067268997,0.003084779,0.01756353893724155,0.6570951641,1.60482E-5,0.002832684239374378
0.32,0.7735378742,6.5623E-6,8.100802429389326E-4,0.5765634775,0,0,0.5904057264,0.0023822836,0.015434648036155537,0.6107984573,0.0030776018,0.01754309493789508,0.6599951684,1.15717E-5,0.0024053793879552556
0.33,0.77612468,6.0985E-6,7.8092893402665E-4,0.5758943558,0,0,0.5949270725,0.0023820444,0.015433873136708102,0.6148932874,0.0030808885,0.01755245994155805,0.6625364721,9.1094E-6,0.002134174313405538
0.34,0.7789076626,6.3453E-6,7.965739137079497E-4,0.5755034685,0,0,0.5993858695,0.0023885226,0.015454845842000495,0.6187885821,0.0030765491,0.017540094355504476,0.665269047,9.1201E-6,0.0021354273576968145
0.35,0.781663084,6.1327E-6,7.831155725689535E-4,0.5748607516,0,0,0.6038079202,0.0023793737,0.015425218637024242,0.6229710013,0.0030908489,0.01758081027711749,0.6679222584,1.38049E-5,0.0026272514154530397
0.36,0.7845463872,6.4014E-6,8.000874952153671E-4,0.5745515227,0,0,0.6083842337,0.0023926507,0.015468195434503665,0.6271362394,0.0030591112,0.017490315034326853,0.6706262529,1.20965E-5,0.002459319011433856
0.37,0.7874754965,6.3938E-6,7.996124061068588E-4,0.5744284987,0,0,0.6130894899,0.0023967245,0.015481358144555665,0.6312410086,0.003038666,0.01743176984703504,0.6733997464,1.00091E-5,0.0022370851570738207
0.38,0.7905389249,7.2283E-6,8.501940954864365E-4,0.5733391047,0,0,0.6178137481,0.0024030875,0.015501895045445252,0.635345453,0.0030192803,0.017376076369537516,0.6757317483,6.0706E-6,0.0017422112386275093
0.39,0.7935577452,6.2493E-6,7.905251419151702E-4,0.5722814202,0,0,0.6224399626,0.0023864235,0.015448053275413055,0.6396080732,0.0030069163,0.01734046221990637,0.678848505,7.5227E-6,0.0019394200163966545
0.4,0.7964268565,7.0356E-6,8.387848353421752E-4,0.5718400478,0,0,0.6272957981,0.0023883105,0.01545415963422146,0.6440059125,0.0029981937,0.017315292951607834,0.6815719008,9.0401E-6,0.0021260409215252654
0.41,0.7994734287,7.054E-6,8.398809439438426E-4,0.570895493,0,0,0.63204422,0.0023708977,0.015397719636361743,0.6483331025,0.0029928503,0.017299856357785172,0.6840912402,7.3574E-6,0.0019179937434725901
0.42,0.8025470078,7.2941E-6,8.540550333555795E-4,0.5704860091,0,0,0.6369705558,0.0023674295,0.015386453457506055,0.6523980081,0.0029821921,0.01726902458160275,0.6870876253,6.546E-6,0.00180914344373242
0.43,0.8055082321,7.4491E-6,8.630816879067705E-4,0.5693762898,0,0,0.6418531537,0.0023289266,0.015260821078827968,0.6564683795,0.0029906981,0.01729363495624908,0.6900988817,4.4879E-6,0.0014979819758595228
0.44,0.8084282398,7.4953E-6,8.65754006632369E-4,0.568520844,0,0,0.6465941668,0.0023512578,0.015333811659205939,0.6607465506,0.0029767161,0.017253162318833032,0.6939525306,1.968E-6,9.919677414109796E-4
0.45,0.8117649198,6.373E-6,7.983107164506812E-4,0.5669983625,0,0,0.6514065504,0.0023313177,0.015268653182255468,0.6647725523,0.0029611351,0.017207949035256933,0.6970858872,1.2937E-6,8.042698552103019E-4
0.46,0.8147908211,5.9938E-6,7.741963575217853E-4,0.565267086,0,0,0.6560466349,0.0023068589,0.015188347178017758,0.6689438403,0.002946952,0.01716668867312505,0.7006401122,1.0481E-6,7.239129781955839E-4
0.47,0.81785326,6.0093E-6,7.751967492191902E-4,0.5638586879,0,0,0.6609588623,0.002303757,0.015178132296168722,0.6732647538,0.0029363028,0.017135643553715746,0.704192549,1.3292E-6,8.152300288875526E-4
0.48,0.8209662199,7.2491E-6,8.514164668362951E-4,0.5624752641,0,0,0.6658700585,0.0022861514,0.015120024470879668,0.6772770524,0.0029254244,0.01710387207622882,0.7086729407,1.127E-7,2.3738154940938438E-4
0.49,0.8243867934,6.2067E-6,7.878261229484587E-4,0.5612393022,0,0,0.670634979,0.0022571567,0.015023836727014841,0.6813700199,0.0029127505,0.017066782063411955,0.7124011815,1.3E-8,8.06225774829855E-5
0.5,0.8277754903,7.4112E-6,8.608832673481347E-4,0.5595835447,0,0,0.675524652,0.0022124256,0.014874224685676897,0.6856966555,0.0028654146,0.01692753555601051,0.7163196504,8.46E-8,2.0566963801203132E-4
0.51,0.8311051369,6.0876E-6,7.802307351034052E-4,0.5584900975,0,0,0.6804081202,0.0021919767,0.014805325730965867,0.6899311364,0.0028339583,0.016834364555872016,0.7204400301,4.267E-7,4.618982571952399E-4
0.52,0.8344577789,6.9124E-6,8.314084435462512E-4,0.5580797195,0,0,0.6852336049,0.0021672508,0.014721585512437171,0.6944234848,0.0028164059,0.016782150934847417,0.7246249616,1.8603E-6,9.644428443407106E-4
0.53,0.8375853598,7.6764E-6,8.761506719737194E-4,0.5590527058,0,0,0.6900674164,0.0021558576,0.014682838962543994,0.6988881111,0.002818397,0.016788082082239173,0.7290754616,5.5343E-6,0.001663475277844549
0.54,0.8410367727,6.6947E-6,8.182114641093706E-4,0.5588156581,0,0,0.6950353324,0.002138852,0.014624814528738476,0.7030816734,0.0027854536,0.01668967824734797,0.7332945764,3.3649E-6,0.0012970929033804788
0.55,0.8443306565,6.0411E-6,7.772451350764441E-4,0.5578365326,0,0,0.6998171151,0.0021081183,0.014519360523108447,0.707187283,0.0027807945,0.01667571437750119,0.7382040918,1.2083E-6,7.772708665581131E-4
0.56,0.8475498021,6.5526E-6,8.094813154112947E-4,0.5555503368,0,0,0.7049798906,0.0021381131,0.014622288124640411,0.7111334443,0.0027385853,0.01654867154789169,0.7428224087,2.9561E-6,0.0012157507968329694
0.57,0.8510574162,6.6724E-6,8.168475990048572E-4,0.5543540716,0,0,0.7097320497,0.0021491226,0.014659886084141309,0.7154880345,0.0027172725,0.016484151479527236,0.7477990389,5.6089E-6,0.0016746492170003843
0.58,0.8546438694,7.1083E-6,8.431073478507941E-4,0.5531498194,0,0,0.7147251785,0.0021824672,0.014773175691096346,0.7197609603,0.0027214287,0.016496753316940883,0.7528901994,4.1765E-6,0.0014450778525740404
0.59,0.8582296371,7.4456E-6,8.62878902280036E-4,0.5508831739,0,0,0.7196908951,0.002240134,0.014967077202981216,0.7240064204,0.0026843157,0.016383881408262205,0.7576776445,7.2721E-6,0.0019068429405695688
0.6,0.8617683351,6.3736E-6,7.983482949189532E-4,0.5495833755,0,0,0.7245859444,0.0023039889,0.015178896204928736,0.7282275379,0.0026433926,0.016258513462183436,0.7621386647,1.04779E-5,0.0022888752696466445
0.61,0.8653038561,5.0959E-6,7.13855727720945E-4,0.5479531288,0,0,0.7294365823,0.0023712786,0.015398956458150013,0.7325807154,0.0026358635,0.016235342620345282,0.7677516341,1.25579E-5,0.0025057833106635536
0.62,0.8688034713,6.8683E-6,8.287520739038908E-4,0.5456416011,0,0,0.7344775379,0.0024307963,0.015591011192350545,0.7368381143,0.0026383855,0.016243107769143197,0.773281008,1.49512E-5,0.002734154348240055
0.63,0.8723921239,6.5764E-6,8.10950060114678E-4,0.5454849005,0,0,0.7394795358,0.0025477452,0.015961657808636294,0.7408251822,0.0025928036,0.01610218494490732,0.7783585489,1.30851E-5,0.0025578408863727235
0.64,0.8758486569,4.8804E-6,6.985985971929803E-4,0.5482912064,0,0,0.7445879579,0.0026401184,0.016248441156000167,0.7449937105,0.0025532169,0.01597878875259323,0.7836895585,2.04845E-5,0.0032003515431902165
0.65,0.8791147411,4.1151E-6,6.414904519944158E-4,0.5484951735,0,0,0.7496120453,0.0027147831,0.016476598860201704,0.7489948213,0.0025475825,0.015961148141659484,0.7895309329,2.44656E-5,0.0034975419940295213
0.66,0.8824942529,4.8507E-6,6.964696691170407E-4,0.5471378565,0,0,0.7544838428,0.0027813709,0.01667744254974365,0.752922678,0.0024895229,0.01577822201643772,0.7958368659,1.41776E-5,0.002662480046873591
0.67,0.8862148583,3.1876E-6,5.645883456112073E-4,0.5447347164,0,0,0.7594613194,0.0028454497,0.016868460807080175,0.7567367017,0.0024632297,0.01569467967178687,0.8013903499,1.21302E-5,0.0024627423738588653
0.68,0.8898733318,4.2174E-6,6.494151214747005E-4,0.5477399826,0,0,0.764399153,0.0029574756,0.017197312580749354,0.7605478048,0.0024485059,0.01564770238725162,0.8072397709,1.38984E-5,0.002636133532277908
0.69,0.8932833254,4.3516E-6,6.596665824490429E-4,0.5564478636,0,0,0.7690051079,0.0030513133,0.017468008758871174,0.7644919395,0.0024111223,0.015527788960441213,0.812371403,1.20607E-5,0.0024556770960368545
0.7,0.8971881151,4.056E-6,6.368673331236263E-4,0.5693711042,0,0,0.7731705725,0.0031683536,0.01779986966244416,0.7683217883,0.0024054741,0.015509590903695686,0.8183252215,9.6329E-6,0.0021946412007433015
0.71,0.9004043937,4.5299E-6,6.730453179392901E-4,0.5814118385,0,0,0.7776587546,0.0033128844,0.018201330720581943,0.7722100019,0.0023642423,0.015376092806691822,0.8235189915,4.2306E-6,0.0014544070956922618
0.72,0.9044455945,5.3649E-6,7.324547767609957E-4,0.5920346975,0,0,0.7823278666,0.0034060633,0.01845552302157812,0.7758836031,0.0023764054,0.015415594052776559,0.8284223676,2.4297E-6,0.0011022023407705138
0.73,0.9081155241,3.7625E-6,6.133922073192649E-4,0.6017678976,0,0,0.7868398964,0.0035136613,0.018744762735228206,0.7791282356,0.0023773884,0.015418782053067615,0.833879441,1.045E-7,2.2858258901324921E-4
0.74,0.9118382514,2.1186E-6,4.60282521936256E-4,0.6117749214,0,0,0.7911925316,0.0035650782,0.018881414671575857,0.7823613286,0.0023537812,0.015342037674311715,0.8389253914,5.291E-7,5.143442427013255E-4
0.75,0.9155789614,3.1243E-6,5.589543809650301E-4,0.6198666692,0,0,0.7954900861,0.0036460675,0.019094678578075095,0.7853263199,0.002397305,0.015483232866556004,0.8444983959,7.619E-7,6.172114710534793E-4
0.76,0.919948566,3.8718E-6,6.222378966279698E-4,0.6241748929,0,0,0.7998114049,0.0036531365,0.019113180007523604,0.7883069038,0.0024433255,0.01563114039345818,0.850407213,1.7784E-6,9.429740187301026E-4
0.77,0.9238661766,3.3189E-6,5.760989498341409E-4,0.6249217391,0,0,0.8034618497,0.0037036095,0.019244764223029596,0.7908310235,0.00245605,0.015671789942441162,0.8567403257,1.1563E-6,7.603617560082832E-4
0.78,0.9278780401,3.5815E-6,5.984563476144271E-4,0.6265781522,0,0,0.8071261525,0.0037215806,0.0192913986014493,0.7939119101,0.0025184035,0.0158694785673632,0.8616384566,1.9285E-6,9.819623210693981E-4
0.79,0.9310375214,1.9207E-6,4.382579149313792E-4,0.6320172548,0,0,0.8110414386,0.0037887501,0.01946471191669684,0.7967767179,0.0025240115,0.015887137879429383,0.8652395308,5.807E-7,5.388413495640438E-4
0.8,0.933597362,2.2064E-6,4.6972332281886963E-4,0.6378973126,0,0,0.8143298149,0.0037941524,0.01947858413745722,0.7995370865,0.0025461765,0.01595674308873838,0.8682748675,3.3068E-6,0.0012858460249967722
0.81,0.9365674078,1.7062E-6,4.130617387267913E-4,0.6491608024,0,0,0.8183432519,0.003822021,0.019549989769818296,0.8020790458,0.0025618683,0.016005837372658763,0.8731997907,2.34E-8,1.0816653826391968E-4
0.82,0.9391701937,2.11E-6,4.593473631142341E-4,0.6701337099,0,0,0.8215681791,0.003721994,0.019292470033668577,0.8048691154,0.0025347114,0.015920776991089347,0.8773002625,5.88E-8,1.7146428199482246E-4
0.83,0.9415224493,1.7601E-6,4.195354573811372E-4,0.693210721,0,0,0.8255476177,0.0036323484,0.019058720838503303,0.8072975934,0.0024694504,0.01571448503769691,0.8814595342,1.6477E-6,9.076618313006227E-4
0.84,0.9437315166,1.2683E-6,3.561319980007413E-4,0.7054134011,0,0,0.8288028777,0.0035254179,0.018776096239634055,0.8100681424,0.0023910297,0.015462954762916434,0.8859457374,3.3068E-6,0.0012858460249967722
0.85,0.9463585198,7.585E-7,2.7540878707840824E-4,0.7136195302,0,0,0.832958436,0.0033747633,0.018370528843775838,0.8130571961,0.0023474538,0.015321402677300797,0.889795661,1.5896E-6,8.915155635209068E-4
0.86,0.9485084474,1.1863E-6,3.4442706049321966E-4,0.7187362313,0,0,0.8362380564,0.0031933427,0.01786992641283114,0.8162086666,0.0021952187,0.014816270448395574,0.8950036764,2.4295E-6,0.0011021569761154716
0.87,0.9514954925,1.0031E-6,3.1671753977321814E-4,0.7219496965,0,0,0.8405443847,0.003010645,0.0173512103324235,0.8194651067,0.002063027,0.01436324127765039,0.899430275,4.5205E-6,0.0015034127843011047
0.88,0.9539687991,7.266E-7,2.695551891542806E-4,0.7256985903,0,0,0.8442139626,0.0027186405,0.016488300397554626,0.8223212838,0.0019574947,0.01399104963896562,0.9049374163,1.07131E-5,0.0023144221741073947
0.89,0.9562371492,1.298E-6,3.602776706930364E-4,0.7303160429,0,0,0.8484009683,0.0023795005,0.01542562964679238,0.8259397805,0.0016799574,0.012961317062706245,0.9072377086,1.37111E-5,0.0026183105239829746
0.9,0.9585681856,1.7323E-6,4.1620908207294085E-4,0.7352396846,0,0,0.8527874947,0.0021280167,0.01458772326307296,0.831042999,0.0015136931,0.012303223561327332,0.9114379585,1.32252E-5,0.0025714976181206157
0.91,0.9604571521,1.219E-6,3.491418050019218E-4,0.7490285635,0,0,0.8577371418,0.001745075,0.013210128689759234,0.8368685722,0.0013391761,0.011572277649624554,0.917142868,2.51034E-5,0.0035428378455695654
0.92,0.9628439009,2.4134E-6,4.912636766544012E-4,0.7552070022,0,0,0.8647981405,0.0013605575,0.011664293806313352,0.843815881,0.0011464709,0.010707338137931387,0.919388026,2.06623E-5,0.003214210634043762
0.93,0.9645900726,1.1754E-6,3.428410710518797E-4,0.7540405393,0,0,0.8724948525,0.0010063824,0.010031861243059536,0.8511019647,0.0010589733,0.010290642837063192,0.9210990369,2.28403E-5,0.0033793712432936395
0.94,0.9666780949,1.3006E-6,3.606383229774673E-4,0.7651696801,0,0,0.8814878225,7.031094E-4,0.008385161894680387,0.8608844757,0.001041964,0.010207663787566674,0.9211518764,2.8441E-5,0.003771007822850544
0.95,0.9692307591,4.437E-7,2.106418761785035E-4,0.8000822663,0,0,0.8911559045,6.057097E-4,0.007782735380314558,0.871657759,0.0011354473,0.010655736952458991,0.9216372073,2.4451E-5,0.0034964982482478093
0.96,0.9717223585,8.811E-7,2.9683328654313686E-4,0.8467866182,0,0,0.9005655527,6.049949E-4,0.007778141808941259,0.8831362426,0.0014431167,0.01201297923081531,0.9223650396,5.28681E-5,0.005141405449874577
0.97,0.9743660033,1.9E-6,4.358898943540674E-4,0.8882796168,0,0,0.9078821063,9.299652E-4,0.009643470329710151,0.893420136,0.0020465723,0.014305846007838893,0.927690208,1.975396E-4,0.009938299653361233
0.98,0.9764645398,1.0445E-6,3.231872522238462E-4,0.9321685433,0,0,0.9194244623,0.0013544172,0.011637943117235107,0.9055498421,0.0025642564,0.01601329572573991,0.9383350611,2.1126E-6,0.0010277645644796282
0.99,0.9774127424,2.811E-6,5.301886456724626E-4,0.9527720809,0,0,0.9264887035,0.0015598809,0.012489519206118384,0.9131416798,0.0019630164,0.014010768715527352,0.9661191106,1.89737E-5,0.0030800730510817434
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_sample_total_entropy_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.501499638,2.160592E-4,0.004648216862410789,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8502633506,1.054209E-4,0.0010267468042316956,0.8473920989,9.86805E-5,9.933805917169915E-4
0.01,0.8658404171,1.068928E-4,0.0010338897426708518,0.5045807183,2.065015E-4,0.004544243611427539,0.6640192091,1.781713E-4,0.0013348082259261066,0.8568119693,1.117913E-4,0.0010573140498451724,0.856002956,1.049849E-4,0.001024621393491274,0.8522386402,9.37078E-5,9.680278921601382E-4
0.02,0.8705410457,1.100231E-4,0.0010489189673182576,0.5080970138,2.134552E-4,0.004620121210531169,0.6691791117,1.914309E-4,0.0013835855593348754,0.8620634335,1.073361E-4,0.0010360313701814246,0.8611231321,9.82697E-5,9.913107484537833E-4,0.8565820885,9.7566E-5,9.877550303592486E-4
0.03,0.8752526397,1.045361E-4,0.0010224289706380586,0.5117269933,2.135122E-4,0.004620738036288143,0.675339365,2.022181E-4,0.001422034106482682,0.8668891388,9.97519E-5,9.987587296239266E-4,0.8661915529,9.36897E-5,9.679343986035417E-4,0.8607277507,9.63592E-5,9.816272204864736E-4
0.04,0.879542858,1.02974E-4,0.0010147610556185136,0.5150476158,2.291035E-4,0.004786475738996282,0.6812571347,2.104649E-4,0.0014507408452235707,0.8714476192,9.81376E-5,9.90644234829033E-4,0.8706628591,8.94423E-5,9.457393932791421E-4,0.8645790464,9.69975E-5,9.84873088270768E-4
0.05,0.8837105501,1.057609E-4,0.001028401186308145,0.5180138588,2.398758E-4,0.004897711710584852,0.6874518871,2.326394E-4,0.0015252521103083254,0.8757505757,9.00584E-5,9.489910431611038E-4,0.8750731313,8.52136E-5,9.231121275338115E-4,0.8684026176,9.59484E-5,9.795325415727647E-4
0.06,0.8877587581,1.084148E-4,0.0010412242793942138,0.5216731429,2.450048E-4,0.0049497959553904845,0.6889494181,2.327971E-4,0.0015257689864458513,0.8801712048,8.5865E-5,9.266336924588918E-4,0.8794552577,8.0843E-5,8.991273547167831E-4,0.8719338536,9.56152E-5,9.778302511172375E-4
0.07,0.8915375543,1.023319E-4,0.0010115923091838926,0.5252457738,2.574856E-4,0.00507430389314633,0.6932363272,3.402464E-4,0.001844576916260203,0.8845340168,8.33674E-5,9.130575009275156E-4,0.8835863143,7.70953E-5,8.780392929704228E-4,0.8755839556,9.50642E-5,9.750087179097426E-4
0.08,0.8952702671,1.00781E-4,0.0010038974051166782,0.5288155854,2.634E-4,0.005132250968142536,0.6978537381,4.586016E-4,0.0021414985407419733,0.888616851,7.88936E-5,8.882206932964352E-4,0.8876947552,7.54252E-5,8.684768275550016E-4,0.8790858495,9.35497E-5,9.672109387305336E-4
0.09,0.8991358489,1.010742E-4,0.0010053566531336032,0.5323553085,2.612486E-4,0.005111248379799205,0.7039389074,5.3997E-4,0.002323725457105464,0.8928536969,7.59636E-5,8.715709953870654E-4,0.8918609291,7.62841E-5,8.734076940352655E-4,0.8825803864,9.04534E-5,9.510699238226387E-4
0.1,0.9025314897,1.033585E-4,0.0010166538250555102,0.5355546474,2.745621E-4,0.005239867364733576,0.7083705783,7.26308E-4,0.002695010204062315,0.8967533505,7.23724E-5,8.507196953168536E-4,0.8957659531,7.31376E-5,8.55205238524648E-4,0.8859162909,8.86701E-5,9.416480234142691E-4
0.11,0.9059942466,1.024454E-4,0.0010121531504668649,0.5391947448,2.782938E-4,0.005275355912163653,0.7135990143,8.293244E-4,0.002879799298562315,0.9004313898,7.15463E-5,8.458504595967303E-4,0.8993344313,7.56813E-5,8.699499985631358E-4,0.8890961385,8.95765E-5,9.464486251244702E-4
0.12,0.9094596845,9.84365E-5,9.921517021101159E-4,0.541978395,2.607698E-4,0.005106562444541337,0.7208645046,8.663498E-4,0.002943382068301701,0.9044555283,7.06419E-5,8.404873586199855E-4,0.9032377392,7.70264E-5,8.776468538085236E-4,0.8925270164,8.8698E-5,9.4179615628861E-4
0.13,0.9126229495,9.54861E-5,9.771698931096884E-4,0.5454812944,2.746561E-4,0.005240764257243403,0.7281630993,9.218116E-4,0.0030361350431099073,0.9080159748,7.15327E-5,8.457700633150832E-4,0.9068936539,7.59319E-5,8.713891208868745E-4,0.8958091617,8.89468E-5,9.431161116214695E-4
0.14,0.9158971053,9.34366E-5,9.66626091102449E-4,0.5491921842,2.885501E-4,0.005371685955079653,0.7346938848,9.528966E-4,0.003086902330816445,0.9114328218,7.30882E-5,8.549163701789783E-4,0.9103741503,7.59597E-5,8.715486217073606E-4,0.8990943879,9.26492E-5,9.625445444237892E-4
0.15,0.9190017211,8.82112E-5,9.392081771364642E-4,0.552925992,2.852978E-4,0.005341327550338024,0.7418674707,0.001001566,0.0031647527549557484,0.914956972,7.54765E-5,8.687721220204986E-4,0.9137736642,7.29232E-5,8.539508182559462E-4,0.9022891527,8.96796E-5,9.469931361947667E-4
0.16,0.9217762327,8.56442E-5,9.254415162504867E-4,0.5570744395,2.939485E-4,0.005421701762362072,0.7493251979,0.0010303614,0.0032099242981727776,0.9182716578,7.40655E-5,8.606131535132379E-4,0.917157163,6.96142E-5,8.343512449801942E-4,0.9052154988,8.91674E-5,9.442849146311721E-4
0.17,0.9246167427,8.03638E-5,8.964585880005836E-4,0.560969156,3.076244E-4,0.005546389816808769,0.7566079319,0.0011159732,0.0033406185056064092,0.92136123,7.22217E-5,8.498335131071262E-4,0.920647577,7.04542E-5,8.393700018466231E-4,0.9080220276,8.77345E-5,9.366669632265249E-4
0.18,0.9276672661,7.6322E-5,8.73624633352334E-4,0.5649866164,2.86834E-4,0.005355688564507836,0.7637823522,0.0012631647,0.0035541028403803963,0.9245985734,7.08051E-5,8.41457663819161E-4,0.9240856397,7.13582E-5,8.447378291517434E-4,0.9109768075,8.75514E-5,9.356890509138172E-4
0.19,0.9302302492,7.10473E-5,8.428956044493292E-4,0.5684875786,2.334358E-4,0.004831519429744643,0.7711963892,0.0014235343,0.0037729753510989173,0.9275033844,7.09105E-5,8.420837250535128E-4,0.9271376997,7.34416E-5,8.569807465748574E-4,0.9138735908,8.4835E-5,9.210591729091025E-4
0.2,0.9327376616,6.91683E-5,8.316748162593359E-4,0.5727148056,2.523065E-4,0.005023012044580423,0.7797531843,0.0015082567,0.0038836280717906035,0.9304753196,7.23806E-5,8.507678884396143E-4,0.9303610623,7.09179E-5,8.42127662531044E-4,0.9168052989,8.31842E-5,9.12053726487645E-4
0.21,0.9353379643,6.54697E-5,8.091334871329946E-4,0.5755092502,2.640344E-4,0.005138427775107869,0.7894444406,0.0015704452,0.003962884303130739,0.9336018544,7.3208E-5,8.55616736629199E-4,0.9332592595,6.64988E-5,8.154679638097379E-4,0.9197175908,7.94384E-5,8.912822224189149E-4
0.22,0.9376840121,6.57284E-5,8.107305347647885E-4,0.5795593083,2.738065E-4,0.005232652291142609,0.7992498815,0.0016156324,0.004019493002854962,0.9364322549,6.74975E-5,8.215686216013852E-4,0.9360759485,6.18063E-5,7.861698289809907E-4,0.9222831684,8.0622E-5,8.978975442666051E-4
0.23,0.9398290586,6.40695E-5,8.004342571379612E-4,0.5827635288,2.740703E-4,0.00523517239448712,0.8089268744,0.0016770848,0.004095222582473387,0.9392972445,6.54297E-5,8.088862713632862E-4,0.9384330481,5.93148E-5,7.701610221245944E-4,0.9249667633,7.83531E-5,8.85172864473375E-4
0.24,0.9419682395,5.97959E-5,7.732780871070898E-4,0.5872473538,2.771832E-4,0.00526481908521081,0.8179980814,0.0016103758,0.004012948791101128,0.9418768066,6.312E-5,7.944809626416482E-4,0.9408950949,5.90674E-5,7.685531861881779E-4,0.927882579,7.75177E-5,8.80441366588372E-4
0.25,0.9440126783,5.32785E-5,7.299212286267608E-4,0.5917601228,2.520402E-4,0.005020360544821458,0.8237445176,0.0012754151,0.0035712954232323037,0.9439102858,5.77683E-5,7.600546033016312E-4,0.9431009269,5.14126E-5,7.170258014883425E-4,0.9304924428,7.64231E-5,8.742030656546567E-4
0.26,0.9461017793,4.83828E-5,6.95577457944117E-4,0.5972826064,2.321425E-4,0.004818116852049149,0.8285573065,9.371513E-4,0.003061292700804678,0.9458695674,5.27433E-5,7.262458261497962E-4,0.9451482248,4.87422E-5,6.981561429938148E-4,0.9330138344,7.42191E-5,8.615050783367442E-4
0.27,0.9478707397,4.59937E-5,6.781865525060196E-4,0.6020541072,2.119049E-4,0.00460331293743973,0.8327655315,6.226441E-4,0.0024952837513998283,0.9479008025,4.9838E-5,7.059603388293142E-4,0.94710922,4.469E-5,6.685057965343307E-4,0.9356462908,7.45422E-5,8.63378248509887E-4
0.28,0.949568311,4.50811E-5,6.714246048515053E-4,0.6070086241,1.980246E-4,0.004449995505615708,0.8383443296,4.167668E-4,0.0020414867131578395,0.9498070109,4.85492E-5,6.96772559735241E-4,0.9491823268,4.20241E-5,6.482599787122448E-4,0.9380497706,7.28624E-5,8.535947516239775E-4
0.29,0.9512615883,4.375E-5,6.614378277661477E-4,0.6114830017,1.643527E-4,0.004054043660347037,0.8447991788,3.002864E-4,0.0017328773759271022,0.9514933079,4.57943E-5,6.767148587108162E-4,0.9510298675,3.91172E-5,6.254374469121593E-4,0.9406127739,7.07836E-5,8.413298996232096E-4
0.3,0.9527899712,4.22996E-5,6.503814265490674E-4,0.6160397112,1.429427E-4,0.0037807763752964814,0.8516718984,2.288981E-4,0.0015129378705022887,0.9532915336,4.46293E-5,6.680516447101976E-4,0.9529310334,3.95344E-5,6.287638666462952E-4,0.943103447,7.05726E-5,8.400749966520847E-4
0.31,0.9542395365,4.08627E-5,6.392393917774467E-4,0.6218865871,1.048618E-4,0.0032382371747603665,0.8560148418,2.04703E-4,0.0014307445614084996,0.954589296,4.47962E-5,6.692996339458135E-4,0.9544674093,3.809E-5,6.17170964968379E-4,0.9455855858,6.98004E-5,8.354663368442801E-4
0.32,0.9553548217,4.06943E-5,6.379208414842707E-4,0.6265053749,8.99942E-5,0.002999903331775876,0.8631182849,2.421087E-4,0.0015559842544190477,0.9561827797,4.38919E-5,6.625096225716272E-4,0.9558171874,3.69014E-5,6.07465225342159E-4,0.947983861,6.93684E-5,8.328769416906678E-4
0.33,0.9564683384,4.04879E-5,6.363010293878206E-4,0.6292030513,5.97266E-5,0.0024439026167177775,0.8706877708,2.984473E-4,0.001727562734027335,0.9574945426,4.29635E-5,6.554654834543159E-4,0.9572434509,3.53936E-5,5.94925205382996E-4,0.9505513072,7.13892E-5,8.449212981100666E-4
0.34,0.9574570644,3.99591E-5,6.321321064461131E-4,0.6284764528,6.69255E-5,0.0025869963277902037,0.8784487486,3.639016E-4,0.0019076205073336784,0.958515234,4.0976E-5,6.401249877953524E-4,0.9585650963,3.4087E-5,5.838407317068586E-4,0.9527590024,6.92051E-5,8.318960271572404E-4
0.35,0.9586108184,4.11934E-5,6.418208472774938E-4,0.626490438,8.01678E-5,0.0028313918838620694,0.8877390265,3.813637E-4,0.0019528535531370497,0.9598144174,3.92908E-5,6.268237391803218E-4,0.959769423,3.46519E-5,5.88658644716953E-4,0.9548481649,6.86083E-5,8.28301273692127E-4
0.36,0.9597085667,4.00972E-5,6.332234992480933E-4,0.6222285748,6.53388E-5,0.0025561455357627823,0.89777143,3.188717E-4,0.0017856979027819906,0.961194275,3.73636E-5,6.112577197876523E-4,0.9607257056,3.42682E-5,5.853904679784255E-4,0.9568514287,6.7684E-5,8.227028625208496E-4
0.37,0.9607312846,3.99261E-5,6.318710311448057E-4,0.6185142338,4.58146E-5,0.002140434535322209,0.9053975582,2.52259E-4,0.0015882663504588894,0.9623041224,3.65995E-5,6.049752061035229E-4,0.9616889155,3.44431E-5,5.86882441379873E-4,0.9586593169,6.41492E-5,8.009319571599076E-4
0.38,0.9618101412,3.92454E-5,6.264614912346967E-4,0.6142688751,4.71884E-5,0.0021722891151962254,0.911202836,1.783238E-4,0.0013353793468524216,0.9633608502,3.60368E-5,6.003065883363267E-4,0.9627063692,3.67627E-5,6.063225214355805E-4,0.960324294,5.88716E-5,7.672783067440393E-4
0.39,0.9627517968,3.97085E-5,6.301468082915282E-4,0.6085731447,4.49241E-5,0.0021195306084130987,0.9145683348,1.310902E-4,0.0011449462869497415,0.9642446023,3.50387E-5,5.919349626437013E-4,0.963633092,3.48694E-5,5.905031752666534E-4,0.961870504,5.59105E-5,7.477332412030376E-4
0.4,0.9638269323,4.02372E-5,6.343279908690772E-4,0.6034125566,4.64434E-5,0.002155073084607573,0.9161486924,1.224792E-4,0.0011067032122479812,0.9649603897,3.4528E-5,5.876053097105232E-4,0.9643631911,3.35226E-5,5.78987046487225E-4,0.9631931752,5.28592E-5,7.270433274571744E-4
0.41,0.9646654284,4.2773E-5,6.540107032763302E-4,0.5975836337,4.45511E-5,0.0021107131496250265,0.9179677844,1.243936E-4,0.0011153187885084694,0.9658054519,3.45466E-5,5.877635579040265E-4,0.9651858759,3.20573E-5,5.661916636616968E-4,0.9643680286,4.84732E-5,6.962269744846145E-4
0.42,0.9654413629,4.30937E-5,6.564579194434324E-4,0.5930643141,4.12749E-5,0.0020316225043053643,0.9202395976,1.267086E-4,0.0011256491460486255,0.9665195483,3.40329E-5,5.833772364431097E-4,0.9659331644,3.05228E-5,5.524744337976193E-4,0.9655170226,4.45956E-5,6.677993710688862E-4
0.43,0.9662347698,4.20129E-5,6.48173587860536E-4,0.5881334126,3.09449E-5,0.001759116255396442,0.9232841551,1.335084E-4,0.0011554583506124313,0.9672674829,3.44817E-5,5.872112056151518E-4,0.966561898,2.98786E-5,5.466132087683209E-4,0.9665554851,4.32389E-5,6.575629247456094E-4
0.44,0.9669060075,4.26545E-5,6.531041264607046E-4,0.5827023506,2.74626E-5,0.0016571843590862184,0.9260443866,1.214824E-4,0.0011021905461398225,0.9678720593,3.35398E-5,5.79135562713947E-4,0.9670952982,3.19949E-5,5.656403450957154E-4,0.9674151438,4.25011E-5,6.51928677080553E-4
0.45,0.9676396257,4.13956E-5,6.433941249343205E-4,0.5765292585,2.6078E-5,0.0016148684156921268,0.9279255271,1.255713E-4,0.0011205860074086236,0.9684640944,3.34577E-5,5.784263133710292E-4,0.967732712,3.33702E-5,5.776694556578183E-4,0.9682446796,4.13247E-5,6.428429046042276E-4
0.46,0.968232913,3.92431E-5,6.264431338916565E-4,0.5708869457,3.441E-5,0.0018549932614432862,0.9295870006,1.227479E-4,0.0011079165131001522,0.9691198468,3.32443E-5,5.765787023468696E-4,0.9683683228,3.33108E-5,5.771550918080859E-4,0.968909961,4.21324E-5,6.490947542539533E-4
0.47,0.9688482744,3.8137E-5,6.175516172758355E-4,0.5644137919,3.34206E-5,0.0018281301923003188,0.9308965623,1.252264E-4,0.0011190460222886278,0.9695379323,3.4822E-5,5.9010168615248E-4,0.968951723,3.28419E-5,5.730785286503063E-4,0.9697379303,3.95035E-5,6.285180983869916E-4
0.48,0.9694163156,3.66508E-5,6.053990419549736E-4,0.5577355802,4.78549E-5,0.0021875762843841583,0.9326300979,1.230634E-4,0.0011093394430921493,0.9701125151,3.58116E-5,5.984279405241704E-4,0.9694936693,3.38862E-5,5.82118544628154E-4,0.9706610429,3.99636E-5,6.321676992697428E-4
0.49,0.9699211484,3.55132E-5,5.959295260347485E-4,0.5498924732,5.58916E-5,0.0023641404357609553,0.933978498,1.132166E-4,0.0010640328942283692,0.9707311815,3.71756E-5,6.097179675882941E-4,0.9700143373,3.61998E-5,6.01662696201119E-4,0.9712759894,3.84753E-5,6.202846120935132E-4
0.5,0.9705413187,3.47335E-5,5.893513383373283E-4,0.5411119282,5.89899E-5,0.002428783646190002,0.9352596879,8.51758E-5,9.229073626318082E-4,0.9712655318,3.64008E-5,6.033307550589478E-4,0.9706071568,3.66635E-5,6.055039223654955E-4,0.9719897473,3.62843E-5,6.02364507586561E-4
0.51,0.9710074604,3.46568E-5,5.887002632919405E-4,0.5322388113,6.21024E-5,0.0024920353127514065,0.9356716454,8.89583E-5,9.431770777536952E-4,0.9717089558,3.73651E-5,6.11269989448198E-4,0.9711791056,3.83967E-5,6.196507080605976E-4,0.9725000012,3.64907E-5,6.040753264287493E-4
0.52,0.9717593265,3.47411E-5,5.894158124787627E-4,0.5232292414,6.3935E-5,0.002528537126482425,0.9361766875,8.23424E-5,9.074271320607513E-4,0.9722848433,3.8845E-5,6.232575711533716E-4,0.9715765429,4.154E-5,6.445153217728807E-4,0.9730997717,3.6548E-5,6.045494189890517E-4
0.53,0.9724124509,3.25975E-5,5.709422037299398E-4,0.5138521314,5.58576E-5,0.0023634212489524586,0.9361867607,7.84602E-5,8.857776244633864E-4,0.9728093374,3.99803E-5,6.322997706784338E-4,0.9721945518,4.06659E-5,6.376982044823397E-4,0.9736498034,3.62023E-5,6.016834716028022E-4
0.54,0.9731081092,3.13525E-5,5.59933031710043E-4,0.5037360847,5.75788E-5,0.002399558292686385,0.9373608828,7.86065E-5,8.866030678945342E-4,0.9731081086,4.13477E-5,6.430217725707271E-4,0.9727265495,4.36282E-5,6.605164645941841E-4,0.9740461063,3.63606E-5,6.029975124326799E-4
0.55,0.973891145,3.32623E-5,5.767347743980763E-4,0.4931762785,6.06309E-5,0.0024623342583816685,0.9394800961,8.43583E-5,9.184677457592074E-4,0.9736555654,4.13177E-5,6.427884566480639E-4,0.9730706757,4.49988E-5,6.708114489183977E-4,0.974329809,3.69816E-5,6.081249871531346E-4
0.56,0.9744804662,3.24484E-5,5.696349708365876E-4,0.4824605137,6.77473E-5,0.00260283115088167,0.939733994,8.311E-5,9.116468614545876E-4,0.9740897757,4.27302E-5,6.536834096104933E-4,0.9733998346,4.393E-5,6.627971031922213E-4,0.9746550292,3.84229E-5,6.198620814342494E-4
0.57,0.9752125823,3.26975E-5,5.718172785077416E-4,0.4710884392,6.42736E-5,0.002535223855993786,0.9399659753,9.24256E-5,9.613823380944753E-4,0.9746258456,4.30885E-5,6.564183117494514E-4,0.9736479539,4.58753E-5,6.773130738439942E-4,0.9750170022,3.62092E-5,6.017408079896194E-4
0.58,0.9756657934,3.09552E-5,5.563739749485053E-4,0.459442991,6.97621E-5,0.0026412515972546046,0.9415143609,9.70896E-5,9.853405502667594E-4,0.9751174939,4.37811E-5,6.616728799036575E-4,0.9741514361,4.76128E-5,6.900202895567637E-4,0.9753437793,3.85165E-5,6.206166288458601E-4
0.59,0.9761552149,2.92724E-5,5.410397397603988E-4,0.4462979466,7.00369E-5,0.00264644856364147,0.9419268489,1.017617E-4,0.001008770043171386,0.9754148048,4.35074E-5,6.596013947832433E-4,0.974656558,4.72816E-5,6.876161720029569E-4,0.9754594111,4.12434E-5,6.422102459475402E-4
0.6,0.9767184579,2.71162E-5,5.207321768433366E-4,0.4340036571,5.00951E-5,0.0022381934679557977,0.9436014652,8.33771E-5,9.131106176143173E-4,0.9757312572,4.2644E-5,6.530237361689084E-4,0.9750822622,4.68005E-5,6.841089094581359E-4,0.9756215692,4.02755E-5,6.346298133557861E-4
0.61,0.9771227717,2.58733E-5,5.086580383715566E-4,0.4323336452,2.20663E-5,0.0014854729886470503,0.9463917494,6.57402E-5,8.108033053706676E-4,0.9759700048,4.32351E-5,6.575340295376354E-4,0.9754170543,4.69319E-5,6.850686097027071E-4,0.9758575428,4.17374E-5,6.46044890081177E-4
0.62,0.9774109727,2.5946E-5,5.093721625687843E-4,0.4360924006,5.97899E-5,0.0024451973335499937,0.948796922,8.31232E-5,9.11719255034136E-4,0.9763907605,4.30317E-5,6.55985518132832E-4,0.9759576511,4.39211E-5,6.627299600893263E-4,0.9759095275,4.21148E-5,6.489591666661316E-4
0.63,0.9777964455,2.53763E-5,5.037489454083253E-4,0.4404150188,1.113235E-4,0.003336517645689889,0.9507905006,7.89384E-5,8.884728470808773E-4,0.9767391282,4.24778E-5,6.517499520521655E-4,0.976353752,4.5394E-5,6.737506957324794E-4,0.9761660087,4.39743E-5,6.6313120873625E-4
0.64,0.9780507648,2.67517E-5,5.172204558986429E-4,0.4430456907,2.409979E-4,0.004909153694884689,0.9514720798,7.07282E-5,8.41000594530111E-4,0.9772081238,4.5254E-5,6.727109334625088E-4,0.9765888327,4.518E-5,6.721606950722424E-4,0.9762131983,4.51057E-5,6.716077724386459E-4
0.65,0.9782654148,2.8058E-5,5.296980271815254E-4,0.4463949829,3.680373E-4,0.006066607783597024,0.9525600851,8.44874E-5,9.191702780225217E-4,0.9775653106,4.54279E-5,6.740022255156136E-4,0.9769696981,4.72028E-5,6.870429389783437E-4,0.9763949865,4.59053E-5,6.775345009665559E-4
0.66,0.9784623843,2.90675E-5,5.391428382163672E-4,0.4507526845,5.138165E-4,0.007168099469175912,0.9547311664,5.02177E-5,7.086444806812511E-4,0.9779355007,4.4671E-5,6.683636734592927E-4,0.9775268966,4.58161E-5,6.768759118184071E-4,0.9765591568,4.76963E-5,6.906250791855158E-4
0.67,0.9784163952,3.01143E-5,5.487649770165731E-4,0.454263562,6.973462E-4,0.00835072571696616,0.9542635679,5.04314E-5,7.101506882345464E-4,0.97825028,4.64666E-5,6.81664140174617E-4,0.9778848296,4.81002E-5,6.935430772489911E-4,0.9769767457,4.85917E-5,6.970774705870217E-4
0.68,0.9786285841,3.13074E-5,5.595301600450149E-4,0.4559999973,0.0010335782,0.010166504807454723,0.9545142889,4.7833E-5,6.916140542238858E-4,0.9786742938,4.55222E-5,6.747014154424162E-4,0.9782285815,4.95107E-5,7.036384014534738E-4,0.9772228658,4.61564E-5,6.793850160255228E-4
0.69,0.9786910409,3.3663E-5,5.801982419828589E-4,0.4579009503,0.00128742,0.011346453190314583,0.954363209,5.90395E-5,7.683716548650139E-4,0.9790448076,4.23045E-5,6.504190956606364E-4,0.9786084908,5.2788E-5,7.265535080088733E-4,0.9773113197,4.72001E-5,6.870232892704584E-4
0.7,0.9786845356,3.40926E-5,5.838886880219551E-4,0.4588306963,0.0018307662,0.013530580918792806,0.9549329996,3.85734E-5,6.210748747131862E-4,0.9793666244,4.30637E-5,6.562293806284507E-4,0.979196105,5.25305E-5,7.247792767456862E-4,0.977600494,4.95398E-5,7.038451534250982E-4
0.71,0.9786759138,3.6112E-5,6.009326085344346E-4,0.4596469045,0.0025408855,0.01594015526900538,0.9543505669,3.95078E-5,6.285523049038959E-4,0.9797099584,4.41112E-5,6.641626306861897E-4,0.9794829714,4.93721E-5,7.02652830350807E-4,0.9778310192,4.61057E-5,6.790117819301813E-4
0.72,0.9785509121,3.8054E-5,6.16879242639919E-4,0.4580939919,0.0034193464,0.018491474792455036,0.9546997488,6.40243E-5,8.001518605864765E-4,0.9801044381,4.46599E-5,6.68280629675887E-4,0.9800522226,4.76539E-5,6.903180426441135E-4,0.9778720605,4.6941E-5,6.851350231888601E-4
0.73,0.9784979695,3.75428E-5,6.12721796576554E-4,0.4566982388,0.0046238223,0.021503074896395632,0.9557510138,7.04158E-5,8.391412276845895E-4,0.9804600811,4.69914E-5,6.855027352243024E-4,0.9801623797,4.95032E-5,7.035851050157329E-4,0.978105548,4.96571E-5,7.046779406225229E-4
0.74,0.9784247553,3.89725E-5,6.242795848015535E-4,0.4535865009,0.0063302136,0.025159915739127584,0.9559774935,7.34334E-5,8.569329028576274E-4,0.980689168,5.07469E-5,7.123685843718826E-4,0.9804641372,4.90701E-5,7.005005353317012E-4,0.9779184252,5.20915E-5,7.21744414595638E-4
0.75,0.978479535,4.08086E-5,6.388160924710648E-4,0.4494152039,0.0085022358,0.02915859358748292,0.959210521,8.66601E-5,9.309140669256212E-4,0.9810380149,5.25697E-5,7.250496534720915E-4,0.9807309955,5.29982E-5,7.279986263723304E-4,0.9779532206,5.59043E-5,7.476917814179851E-4
0.76,0.9784474921,4.04706E-5,6.361650729173993E-4,0.4442922443,0.0109206286,0.033046374385097076,0.961339426,5.87928E-5,7.667646314221854E-4,0.9814611882,5.58057E-5,7.470321278231612E-4,0.9811719936,5.53505E-5,7.439791663749731E-4,0.9777625602,5.84976E-5,7.648372375871875E-4
0.77,0.9785532612,3.83214E-5,6.190428095051262E-4,0.4399046093,0.0141834825,0.03766096453889624,0.9620031774,5.69819E-5,7.548635638312395E-4,0.9817488062,5.62432E-5,7.499546652965098E-4,0.9817329085,5.66013E-5,7.523383547314333E-4,0.9777583474,5.93076E-5,7.701142772342297E-4
0.78,0.978687712,4.01391E-5,6.335542597126154E-4,0.4337209284,0.0173743777,0.04168258353317366,0.9626245856,5.41139E-5,7.356215059390257E-4,0.9820099664,5.25143E-5,7.246675099657773E-4,0.981993354,5.42238E-5,7.363681144644979E-4,0.9775415272,6.3018E-5,7.93838774563198E-4
0.79,0.979060868,3.93452E-5,6.272575228723845E-4,0.4271304309,0.0209805976,0.045804582303520684,0.9639999986,3.70006E-5,6.082811849794468E-4,0.9822782612,5.43626E-5,7.373099755191165E-4,0.9822956526,5.49543E-5,7.413116753431043E-4,0.9774608713,6.68413E-5,8.175652879128369E-4
0.8,0.9793967074,3.61124E-5,6.00935936685434E-4,0.4193784282,0.0253239576,0.050322914859932344,0.9656307161,5.03551E-5,7.096132749603829E-4,0.9826325375,5.52636E-5,7.433949152368477E-4,0.982541132,5.68756E-5,7.541591344006913E-4,0.9773491752,7.18997E-5,8.479369080303086E-4
0.81,0.9797884607,3.66457E-5,6.053569195111261E-4,0.4142307654,0.0298711343,0.054654491398237345,0.9649999976,4.33926E-5,6.587305974372225E-4,0.9829999989,5.75817E-5,7.588260670272207E-4,0.9829999983,5.78059E-5,7.603019137158607E-4,0.9772307658,7.73803E-5,8.796607300544909E-4
0.82,0.9799999982,3.75715E-5,6.129559527404885E-4,0.4054766729,0.0317772673,0.05637132897138403,0.9645030439,4.32012E-5,6.572761976520982E-4,0.9833468574,5.91223E-5,7.689102678466455E-4,0.9833874243,5.89061E-5,7.675030944563025E-4,0.9774239343,8.28411E-5,9.101708630801142E-4
0.83,0.980344103,3.37303E-5,5.807779265777927E-4,0.3976344079,0.03437515,0.058630324918083135,0.9645161211,5.06162E-5,7.114506307538142E-4,0.9838064653,5.9838E-5,7.735502569322823E-4,0.9839354968,5.88103E-5,7.668787387846921E-4,0.9774193668,8.88059E-5,9.423688237627558E-4
0.84,0.9803424674,3.495E-5,5.91185250154298E-4,0.3894977152,0.0361835644,0.06015277582954921,0.9648401856,7.66827E-5,8.756865877698482E-4,0.984269405,6.28557E-5,7.928158676514995E-4,0.9844063944,5.98187E-5,7.734254973816159E-4,0.9773059404,9.17012E-5,9.576074352259385E-4
0.85,0.980632605,3.12046E-5,5.586107768383993E-4,0.3824817538,0.0368769379,0.06072638462810049,0.9669099808,9.36664E-5,9.678140317230372E-4,0.9848418564,5.54746E-5,7.448127281404366E-4,0.9849148476,6.09933E-5,7.809820740580413E-4,0.9776885676,1.014228E-4,0.0010070888739331797
0.86,0.9807571822,3.16281E-5,5.623886556466089E-4,0.3780678868,0.0366198799,0.06051436184906852,0.9668407261,9.55159E-5,9.77322362375895E-4,0.9855091453,6.24388E-5,7.901822574571008E-4,0.9852480459,6.5331E-5,8.082759429798712E-4,0.9779373378,1.004496E-4,0.0010022454789122273
0.87,0.9806741619,3.33597E-5,5.775785660843034E-4,0.372752814,0.0351966141,0.059326734361500134,0.9685393333,1.048548E-4,0.0010239863280337293,0.9860112393,6.20043E-5,7.874280919550686E-4,0.9857584304,6.5555E-5,8.096604226464327E-4,0.9780056232,1.056925E-4,0.0010280685774791485
0.88,0.9815805489,2.90822E-5,5.392791484936164E-4,0.3677811533,0.034823526,0.05901146159857422,0.9689969599,1.166124E-4,0.0010798722146624572,0.9866565365,6.43709E-5,8.023147761321612E-4,0.9861094242,6.53713E-5,8.085252005967409E-4,0.9781458962,1.096869E-4,0.0010473151388192571
0.89,0.9818936837,2.81788E-5,5.308370748167464E-4,0.3601328924,0.0316140731,0.056226393357568294,0.969435215,1.613915E-4,0.0012703995434507995,0.9867441785,6.14293E-5,7.83768460707625E-4,0.9866112888,5.96366E-5,7.722473696944522E-4,0.9782059759,1.227091E-4,0.001107741395814023
0.9,0.9824817485,3.14833E-5,5.610998128675503E-4,0.3554744527,0.0308197326,0.05551552269410782,0.9700729966,2.243653E-4,0.0014978828392100633,0.9873722649,6.1465E-5,7.839961734600494E-4,0.9874087608,5.76857E-5,7.595110269113938E-4,0.9778832102,1.285754E-4,0.0011339109312463655
0.91,0.9825910807,4.05637E-5,6.368963808972383E-4,0.3518218666,0.0298952258,0.05467652677337872,0.9680161834,2.930349E-4,0.0017118262178153483,0.9876113272,5.1597E-5,7.18310517812457E-4,0.987530356,6.38025E-5,7.987646712267638E-4,0.9784615254,1.304262E-4,0.001142042906374362
0.92,0.9831050253,5.15991E-5,7.183251352973805E-4,0.3515981734,0.0273416606,0.05228925377168812,0.967123282,3.790118E-4,0.0019468225394216085,0.9883561641,5.23889E-5,7.238017684421612E-4,0.9883105016,5.82628E-5,7.633007271056408E-4,0.9788127863,1.421694E-4,0.0011923481035335276
0.93,0.9834895843,6.08598E-5,7.801269127520214E-4,0.3567708343,0.026061258,0.0510502282071295,0.9708333313,2.845293E-4,0.0016867996324400833,0.9890104198,5.96761E-5,7.725030744275391E-4,0.9896354157,5.56208E-5,7.457935371133219E-4,0.9799479151,1.700901E-4,0.0013041859529990345
0.94,0.9842424387,6.75255E-5,8.217390096618268E-4,0.3581818193,0.0261969191,0.051182925961691564,0.9745454609,2.187534E-4,0.0014790314398281058,0.9900000089,6.92878E-5,8.323929360584459E-4,0.9903030396,6.67834E-5,8.172111110355757E-4,0.9812121296,1.962695E-4,0.0014009621693678955
0.95,0.9847445399,6.68361E-5,8.175334855527326E-4,0.3620437995,0.0246411053,0.04963980791663078,0.9751824915,3.220444E-4,0.0017945595559913858,0.9902919787,9.04726E-5,9.511708574173202E-4,0.9910948968,7.59688E-5,8.716008260666118E-4,0.9827007341,2.009063E-4,0.001417414194933859
0.96,0.9852727407,7.81032E-5,8.83760148456582E-4,0.3709090933,0.0272874209,0.052237362969430226,0.9736363709,4.306706E-4,0.0020752604655801645,0.99172728,8.53075E-5,9.236205931008684E-4,0.992090916,8.29033E-5,9.105124930499307E-4,0.9829090983,2.425579E-4,0.0015574270448403032
0.97,0.9843373597,1.187663E-4,0.0010897995228481246,0.3855421692,0.0311285292,0.05579294686606901,0.9843373537,3.887035E-4,0.0019715564917090252,0.9916867518,1.193381E-4,0.0010924197911059649,0.9927710891,8.7975E-5,9.379498920518089E-4,0.9826506078,2.941888E-4,0.0017151932835689394
0.98,0.9829090917,1.924704E-4,0.0013873370174546631,0.4163636327,0.033384756,0.057779543092689824,0.9890909135,1.616162E-4,0.0012712836032923575,0.9925454557,1.475583E-4,0.0012147357737384702,0.9930909115,1.387762E-4,0.0011780331064957386,0.9850909096,3.698474E-4,0.0019231417004474734
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.4000000067,0.0404761931,0.06362090309010082,0.9821428657,3.543081E-4,0.0018823073606613772,0.9935714298,2.674706E-4,0.0016354528424873645,0.9957142872,1.618222E-4,0.001272093550019023,0.9910714281,6.280923E-4,0.002506176969010768
1.0,1.0,0.0,0.0,0.6,0.2666666667,0.16329931619575141,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01

==> tables/acc_rej_sample_total_entropy_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.8103747129,2.229424E-4,0.00472167766794812,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.7738021818,0.0066914993,0.00818015849479703,0.8461651862,4.97287E-5,7.05185791121744E-4
0.01,0.8129366964,8.63654E-5,9.293298660863106E-4,0.8157290518,2.34027E-4,0.004837633719082088,0.6465961993,1.306804E-4,0.0011431552825403905,0.7602000242,0.0084948533,0.00921675284468451,0.7786725748,0.0067734096,0.008230072660675604,0.8507887274,5.07871E-5,7.12650685820199E-4
0.02,0.8159230745,8.61745E-5,9.283022137213721E-4,0.8212399542,2.344837E-4,0.004842351701394685,0.6530195177,1.327075E-4,0.0011519874131256818,0.7650872573,0.008552355,0.00924789435493291,0.7833903542,0.0068464274,0.00827431411054717,0.8541963255,5.09916E-5,7.140840286688955E-4
0.03,0.8190871137,8.65111E-5,9.301134339423338E-4,0.8267254353,2.412424E-4,0.004911643309524827,0.6582298994,1.367125E-4,0.001169241206937217,0.7695777774,0.0085691933,0.009256993734469091,0.7876244071,0.0068828848,0.00829631532669775,0.8573425347,5.01015E-5,7.078241306991448E-4
0.04,0.8227437896,8.34168E-5,9.133279805195941E-4,0.8314814866,2.541102E-4,0.005040934437185233,0.6589193583,1.363657E-4,0.0011677572521718717,0.7737470716,0.0085516396,0.009247507556093156,0.7915623543,0.00688296,0.00829636064789857,0.8602449608,5.13882E-5,7.168556340017145E-4
0.05,0.82617553,8.09373E-5,8.996515992316137E-4,0.8346085429,2.39929E-4,0.004898254791249635,0.6589482367,1.466032E-4,0.0012107980839099473,0.7776252535,0.008505649,0.009222607548844308,0.7952374747,0.0068596831,0.008282320387427667,0.8630368376,5.37231E-5,7.329604354943042E-4
0.06,0.8293547988,7.83756E-5,8.852999491697715E-4,0.8374670804,2.411191E-4,0.004910387968378873,0.6586305916,1.463733E-4,0.0012098483376026931,0.7813334927,0.0084507267,0.009192783419617804,0.7986689034,0.0068234013,0.00826038818700429,0.8657637066,5.38611E-5,7.339012195111819E-4
0.07,0.8328578341,7.5827E-5,8.707870003623159E-4,0.8406896591,2.439881E-4,0.004939515158393585,0.6582577288,1.492837E-4,0.0012218170894205073,0.7850526324,0.0083696842,0.009148597816059027,0.8021016344,0.0067821003,0.008235350812199806,0.8682686019,5.36161E-5,7.32230155074209E-4
0.08,0.8360205466,7.09302E-5,8.422006886722428E-4,0.8444172621,2.391471E-4,0.004890266863883811,0.65777179,1.58739E-4,0.0012599166639107524,0.7885948393,0.0083080431,0.009114846734860658,0.80549101,0.0067443749,0.008212414322231923,0.8709013081,5.46858E-5,7.394984787002607E-4
0.09,0.8390356064,6.79311E-5,8.242032516315379E-4,0.8484174132,2.415557E-4,0.004914831634959635,0.6576533139,1.664548E-4,0.0012901736317255906,0.7921599874,0.0082395824,0.009077214550730857,0.8088353118,0.0066843711,0.008175800327796662,0.8733049017,5.47093E-5,7.396573531034488E-4
0.1,0.8420252508,6.78663E-5,8.238100509219343E-4,0.8519814909,2.454641E-4,0.0049544333682067015,0.6579197407,1.69567E-4,0.0013021789431564312,0.7957169655,0.0081733872,0.009040678735581748,0.8121777698,0.0066480769,0.008153574001626526,0.8756782073,5.38936E-5,7.34122605563948E-4
0.11,0.8448786336,6.77225E-5,8.229368140993572E-4,0.8554740906,2.48848E-4,0.004988466698295179,0.6583059311,1.663852E-4,0.001289903872387396,0.799278132,0.0081239149,0.009013276263379482,0.8154348919,0.0066180284,0.008135126550951742,0.8780556297,5.38804E-5,7.340326968194265E-4
0.12,0.8477215195,6.63367E-5,8.144734495365702E-4,0.8592507362,2.328152E-4,0.0048250927452226245,0.6585858583,1.564715E-4,0.001250885686223965,0.802774581,0.0080748467,0.008986015078999146,0.8186715245,0.0065845389,0.008114517176024707,0.8804027629,5.33644E-5,7.305094113014562E-4
0.13,0.8503414387,6.49981E-5,8.062139914439589E-4,0.8634505987,2.224825E-4,0.004716805062751693,0.6588592887,1.551816E-4,0.0012457190694534622,0.8063204893,0.00801359,0.008951865727321874,0.8219619751,0.0065395263,0.008086733765866168,0.8828388482,5.23877E-5,7.237934788321873E-4
0.14,0.8528993839,6.16145E-5,7.849490429320874E-4,0.8674735069,2.201987E-4,0.00469253343088784,0.659636277,1.540885E-4,0.0012413238900464295,0.8097867316,0.0079613128,0.008922618898059021,0.8251772866,0.0064823859,0.008051326536664625,0.8851262599,5.15431E-5,7.179352338477337E-4
0.15,0.8555030435,5.81599E-5,7.626263829687509E-4,0.8705586433,2.127978E-4,0.004613001192282525,0.6606036663,1.550056E-4,0.0012450124497369495,0.813181093,0.0079020663,0.008889356725882924,0.8282697898,0.0064484399,0.008030217867530122,0.8875297868,5.33776E-5,7.305997536271142E-4
0.16,0.8581114382,5.44654E-5,7.380067750366524E-4,0.8738280237,2.163093E-4,0.004650906363280172,0.6614920855,1.477226E-4,0.0012154118643488716,0.8165470132,0.0078554405,0.00886309229332517,0.8313340464,0.0064098005,0.008006122969327914,0.8900053596,5.36381E-5,7.323803656570813E-4
0.17,0.860604583,5.26569E-5,7.256507424374345E-4,0.8767927349,2.027455E-4,0.0045027269515261524,0.6626948655,1.381433E-4,0.0011753437794960247,0.8198752895,0.0077978043,0.008830517708492521,0.8344516739,0.0063624916,0.007976522801321387,0.8923925728,5.28155E-5,7.267427330218033E-4
0.18,0.8626962107,5.64806E-5,7.515357609588515E-4,0.8795279801,1.961952E-4,0.0044293927349017045,0.6639407218,1.407255E-4,0.0011862777920875027,0.8231997806,0.0077447656,0.00880043498924911,0.8374972585,0.0063050706,0.007940447468499492,0.8948106492,5.36012E-5,7.321284040385266E-4
0.19,0.8647242665,5.67289E-5,7.531859000273439E-4,0.8821086287,1.781831E-4,0.004221174007311236,0.6649951458,1.372727E-4,0.0011716343286196423,0.8264745125,0.0076770735,0.00876189106300689,0.8404708984,0.0062458191,0.007903049474728094,0.8972426724,5.28039E-5,7.266629204796403E-4
0.2,0.8667496508,5.42974E-5,7.368676950443682E-4,0.8845006943,1.644366E-4,0.004055078297641119,0.6663009763,1.347312E-4,0.001160737696467208,0.8298340371,0.0076167199,0.008727382138992195,0.843393811,0.0061873393,0.007865964212987495,0.8996104056,5.17513E-5,7.193837640647723E-4
0.21,0.8688676828,5.35172E-5,7.315545092472604E-4,0.8866827965,1.579725E-4,0.003974575449025971,0.6675259888,1.231015E-4,0.0011095111536167628,0.8330480006,0.0075576923,0.00869349889285091,0.8463894013,0.0061506014,0.007842576999940773,0.9020296246,5.11432E-5,7.151447405945177E-4
0.22,0.8711180049,5.34082E-5,7.308091406105975E-4,0.8890074968,1.496794E-4,0.003868842204070877,0.6687391877,1.15457E-4,0.0010745091902817768,0.8362060016,0.0074828097,0.008650323519961551,0.8492815939,0.0061093311,0.007816221017857672,0.9044806677,5.02092E-5,7.08584504487644E-4
0.23,0.8729343879,5.51302E-5,7.424971380416224E-4,0.8907642901,1.420285E-4,0.003768666873046754,0.669691658,1.168093E-4,0.0010807835120874116,0.8394943708,0.0073931783,0.008598359320242438,0.8522797036,0.0060553458,0.007781610244673013,0.906938476,4.77848E-5,6.912655061551965E-4
0.24,0.8747135466,5.74642E-5,7.580514494412632E-4,0.8925092518,1.398856E-4,0.003740128340043962,0.6714877903,1.080064E-4,0.0010392612760995186,0.8426617321,0.0073039851,0.008546335530506629,0.8550584745,0.0059951335,0.007742824742947499,0.9094463354,4.73048E-5,6.87784850080314E-4
0.25,0.876579659,5.71719E-5,7.561210220592997E-4,0.8939993978,1.264663E-4,0.0035562100612871565,0.6729673088,1.081115E-4,0.0010397668007779436,0.8459180915,0.0071869487,0.008477587333669882,0.8580033031,0.0059457216,0.007710850536743661,0.9118796903,4.42225E-5,6.65E-4
0.26,0.8784552228,5.94573E-5,7.710855983611677E-4,0.8955450714,1.222669E-4,0.0034966684143624485,0.6740611136,9.91032E-5,9.955059015395137E-4,0.8490664414,0.0070961724,0.008423878204247733,0.8610141417,0.0058965298,0.0076788865078213,0.9143484885,4.39105E-5,6.626499830227116E-4
0.27,0.8804654747,5.97316E-5,7.728622128167479E-4,0.8968403161,1.167808E-4,0.0034173205878290087,0.6754469812,9.51522E-5,9.754598915383451E-4,0.8522564748,0.0070107327,0.008373011823710749,0.8639241683,0.0058479192,0.0076471688878957025,0.9168696052,4.29746E-5,6.555501506368525E-4
0.28,0.8823488081,5.90677E-5,7.685551379048871E-4,0.898093462,1.037621E-4,0.003221212504632378,0.6766213417,8.88192E-5,9.424393879714493E-4,0.8554602274,0.0069173263,0.00831704653107099,0.8668010649,0.0057892326,0.007608700677513869,0.9193670881,4.01456E-5,6.336055555311996E-4
0.29,0.884155308,5.81532E-5,7.62582454558194E-4,0.8993185401,1.00942E-4,0.0031771370760481834,0.6771156967,8.16543E-5,9.036276888187967E-4,0.8584976244,0.0068133527,0.008254303544212558,0.8697448498,0.0057113698,0.007557360518064491,0.9219033307,3.88672E-5,6.234356422278085E-4
0.3,0.8858543658,5.56517E-5,7.460006702409858E-4,0.8999035597,1.019216E-4,0.003192516248979792,0.6781546354,7.69998E-5,8.774952991327076E-4,0.8615929922,0.0067065523,0.008189354248046668,0.8726667738,0.0056107751,0.007490510730250642,0.9244896317,3.74921E-5,6.123079290683732E-4
0.31,0.8875982416,5.1914E-5,7.20513705629532E-4,0.9003424048,1.02172E-4,0.0031964355147570235,0.6786727428,7.37205E-5,8.586064290465103E-4,0.8645361185,0.0066312836,0.008143269368011843,0.8755731288,0.0055278409,0.007434945124209055,0.9271987611,3.52781E-5,5.939537018993989E-4
0.32,0.8891727328,4.87901E-5,6.9849910522491E-4,0.9011747181,1.05162E-4,0.003242869100040888,0.6792521656,7.21187E-5,8.492272958401654E-4,0.8676257461,0.0065385601,0.008086136345622674,0.8784381196,0.0054198797,0.007361983224648098,0.9298626739,3.44315E-5,5.867836057696227E-4
0.33,0.8907774895,4.68324E-5,6.843420197532809E-4,0.9017968118,1.000495E-4,0.0031630602270585994,0.67952981,6.02222E-5,7.76029638609248E-4,0.8708060461,0.0064345454,0.008021561818000282,0.8812208223,0.0053181562,0.007292568957507361,0.9323358577,3.21971E-5,5.674248848966707E-4
0.34,0.8925281292,4.62811E-5,6.803021387589488E-4,0.9024889231,9.44559E-5,0.003073367859531299,0.6799522638,6.39947E-5,7.999668743141806E-4,0.8738851017,0.0063304928,0.007956439404658342,0.8842294592,0.0052134564,0.007220426857187877,0.9347698569,3.09797E-5,5.565941070474965E-4
0.35,0.8941924912,4.56056E-5,6.753191837938561E-4,0.9026657343,9.05839E-5,0.0030097159334395666,0.6798338234,5.65462E-5,7.519720739495582E-4,0.8769897908,0.0062131685,0.007882365444458916,0.8871975052,0.0050941998,0.007137366320989837,0.9373844546,3.02668E-5,5.501527060735046E-4
0.36,0.8961093509,4.62895E-5,6.803638732325519E-4,0.9030063272,9.12633E-5,0.0030209816285439407,0.6794655383,5.38005E-5,7.334882412145406E-4,0.8800123084,0.0060886068,0.007802952518117742,0.8903041488,0.005001269,0.007071965073443166,0.9399279195,2.82597E-5,5.31598532729352E-4
0.37,0.8978656888,4.61477E-5,6.793209845132122E-4,0.9032862961,9.24169E-5,0.0030400148025955397,0.6796213627,5.08175E-5,7.128639421376284E-4,0.8831112725,0.005932574,0.00770232042958484,0.8933863187,0.0048838787,0.006988475298661361,0.9423897153,2.68915E-5,5.18570149545845E-4
0.38,0.8996370232,4.79816E-5,6.926875197374355E-4,0.9032667756,9.45317E-5,0.0030746007870941557,0.6794918418,4.6018E-5,6.783656830943027E-4,0.8862286752,0.0057823748,0.007604192790822705,0.8963847551,0.0047698955,0.006906443006352837,0.9448130667,2.61446E-5,5.113179050258264E-4
0.39,0.9015879768,5.00068E-5,7.071548628129485E-4,0.9034857929,9.32339E-5,0.003053422669726548,0.6791036487,4.69982E-5,6.85552332065175E-4,0.8892751765,0.0056138831,0.007492585067918815,0.899247511,0.0046540627,0.006822069114279039,0.947154184,2.38451E-5,4.88314447871451E-4
0.4,0.9035570985,4.99594E-5,7.068196375313861E-4,0.903693974,9.24272E-5,0.0030401842049454834,0.6786236703,4.68219E-5,6.84265299427057E-4,0.8924057746,0.0054395478,0.007375329009610351,0.902015751,0.0045452822,0.006741870808610916,0.9494149649,2.27747E-5,4.772284568212587E-4
0.41,0.9057227331,4.9099E-5,7.007067860382116E-4,0.9040427208,9.30746E-5,0.003050813006396819,0.6783562183,4.92538E-5,7.018105157376883E-4,0.8956140345,0.0052633603,0.007254901997959725,0.9049084669,0.004411568,0.006641963565091275,0.9516876447,2.10173E-5,4.5844628911138543E-4
0.42,0.9079631466,4.8699E-5,6.978466880339835E-4,0.9035111427,9.50821E-5,0.0030835385517291656,0.6781377256,5.3643E-5,7.324138174556786E-4,0.8987992263,0.0050669725,0.00711826699414963,0.907650823,0.0042927593,0.006551915216179159,0.9539379209,1.89943E-5,4.358245059654172E-4
0.43,0.9101184326,4.52557E-5,6.727235687858721E-4,0.9033951819,9.81751E-5,0.003133290602545509,0.6783853173,5.92093E-5,7.694757955907385E-4,0.9022364765,0.0048426594,0.006958921899259971,0.9103888679,0.0041669992,0.006455229817752425,0.955979076,1.7865E-5,4.226700841081611E-4
0.44,0.9124231464,4.05E-5,6.363961030678928E-4,0.9031746089,1.038551E-4,0.0032226557371211714,0.6781997204,6.22263E-5,7.88836484957434E-4,0.9054852331,0.0046247441,0.0068005471103434025,0.9131103063,0.0040247982,0.00634412972755129,0.9579726714,1.58685E-5,3.9835285865674416E-4
0.45,0.9147749561,3.62635E-5,6.021918299014028E-4,0.9029664397,1.043098E-4,0.0032297027727021567,0.6778436899,6.83992E-5,8.270380886029373E-4,0.9086927181,0.0043970453,0.00663102201775865,0.91592062,0.0038866427,0.006234294426797631,0.9599734062,1.4404E-5,3.7952602018833965E-4
0.46,0.9170327145,3.26522E-5,5.714210356645964E-4,0.9030631304,1.061671E-4,0.00325832932651075,0.6778495491,7.32367E-5,8.557844354742612E-4,0.9118691397,0.0041931113,0.006475423769916529,0.9187268168,0.0037553722,0.006128109170045847,0.961721195,1.37126E-5,3.703052794654702E-4
0.47,0.9191976255,2.94155E-5,5.423605811634912E-4,0.9031628013,1.07517E-4,0.0032789784994720532,0.6778391004,7.30047E-5,8.544278787586463E-4,0.9150095522,0.0039586225,0.006291758498226072,0.9214646548,0.0036231904,0.0060192943107975705,0.963392058,1.17783E-5,3.4319527968781856E-4
0.48,0.9213262665,2.95421E-5,5.435264482985166E-4,0.9029857159,1.121382E-4,0.0033487042270108,0.6780614376,7.12659E-5,8.441913290244103E-4,0.9180679363,0.0037205617,0.006099640727124836,0.9240263957,0.0034750719,0.005894974045744392,0.9650259632,1.09237E-5,3.305102116425452E-4
0.49,0.9235760009,3.05657E-5,5.528625507302878E-4,0.9029560983,1.181018E-4,0.003436594244306418,0.6782925189,6.51271E-5,8.07013630615989E-4,0.9211493486,0.0034932525,0.005910374353626004,0.9267284358,0.003348895,0.005786963798055073,0.9664681256,1.02986E-5,3.2091431878306705E-4
0.5,0.9259135908,3.0508E-5,5.523404747074036E-4,0.9029928029,1.18919E-4,0.0034484634259333534,0.6794329405,6.17658E-5,7.85912208837603E-4,0.9240931576,0.0032886941,0.0057347136807342,0.9291719145,0.0032161212,0.0056710856103571565,0.9677812815,9.6599E-6,3.1080379663060747E-4
0.51,0.9281836945,2.93519E-5,5.417739380959553E-4,0.9028243423,1.191113E-4,0.003451250498007932,0.6807118297,6.44339E-5,8.027072940991629E-4,0.9267830092,0.0030918861,0.005560473091383502,0.9317221576,0.0030585692,0.005530433256084011,0.9689919662,9.236E-6,3.0390788077968623E-4
0.52,0.9303422385,2.65982E-5,5.157344277823616E-4,0.9024378836,1.133509E-4,0.003366762539889025,0.6818565369,5.71078E-5,7.5569702923857E-4,0.9295522755,0.0028751612,0.00536205296504986,0.9342358184,0.0029258079,0.005409073765442657,0.9702859849,8.4434E-6,2.9057529144784486E-4
0.53,0.9323366022,2.49509E-5,4.995087586819675E-4,0.9022982895,1.188906E-4,0.003448051623743473,0.6829542696,5.13043E-5,7.16270200413224E-4,0.9322145098,0.0026739664,0.005171040901017898,0.9364639705,0.0027694585,0.0052625644889160265,0.971357438,7.7642E-6,2.7864314095272467E-4
0.54,0.9344436371,2.23066E-5,4.7229863434060447E-4,0.9019809246,1.14033E-4,0.003376877255690529,0.683712405,4.60669E-5,6.787260124674757E-4,0.9347737867,0.0024842928,0.004984268050576735,0.9388432407,0.0026099372,0.005108754447025224,0.9722206032,7.7052E-6,2.7758242019263396E-4
0.55,0.9363049996,1.87659E-5,4.3319626037167035E-4,0.9014500022,1.105527E-4,0.0033249466161128062,0.6840499938,4.04E-5,6.356099432828281E-4,0.9376050001,0.0022752757,0.004769985010458628,0.9409799987,0.0024599806,0.004959819149928755,0.9732049984,7.33E-6,2.7073972741361766E-4
0.56,0.9380312002,1.42885E-5,3.780013227490084E-4,0.9011250257,1.071754E-4,0.0032737654161530878,0.6849654853,3.71116E-5,6.091929086914916E-4,0.9399053973,0.0020914369,0.004573223042887806,0.9431219673,0.0023056418,0.004801709903773863,0.9741421604,7.8606E-6,2.803676158189458E-4
0.57,0.9396834111,1.1843E-5,3.4413660078521144E-4,0.9003401458,1.087927E-4,0.0032983738417589966,0.6861590803,2.57892E-5,5.078306804437873E-4,0.9423207748,0.0019046562,0.0043642367030215035,0.9451020437,0.0021609663,0.004648619472488579,0.974939822,7.9916E-6,2.8269418105083096E-4
0.58,0.941224218,1.08932E-5,3.300484812872194E-4,0.8998660505,1.127879E-4,0.003358390983789708,0.6878917754,2.06901E-5,4.548637158534411E-4,0.9444923675,0.0017427962,0.004174681065662381,0.9469943768,0.0020233709,0.004498189524686571,0.975807665,7.3727E-6,2.715271625454809E-4
0.59,0.9428046107,9.3476E-6,3.057384503133356E-4,0.8987650931,1.208022E-4,0.0034756610881960283,0.6889956117,1.73385E-5,4.163952449296221E-4,0.9468331474,0.0015675804,0.003959268114184742,0.9488172346,0.001900892,0.004359922017651233,0.9764599359,7.2731E-6,2.6968685544534796E-4
0.6,0.944213779,8.7165E-6,2.9523719277895866E-4,0.8983403683,1.148773E-4,0.0033893553959418302,0.6908579469,1.63704E-5,4.0460350962392803E-4,0.9489676487,0.0013979716,0.0037389458407417458,0.9505344629,0.0017620328,0.004197657441954977,0.9770801669,7.1206E-6,2.668445240210111E-4
0.61,0.9457212943,8.3589E-6,2.891176231224932E-4,0.8979515254,1.175203E-4,0.003428123393345111,0.6929890335,1.31976E-5,3.632850120772945E-4,0.9511050189,0.0012594248,0.003548837556158354,0.952094633,0.0016283474,0.004035278676869789,0.9777178317,6.8878E-6,2.624461849598885E-4
0.62,0.9474393123,7.8489E-6,2.801588834929209E-4,0.8973949075,1.23473E-4,0.0035138725076473676,0.6957963347,9.2544E-6,3.042104534693047E-4,0.9531113082,0.0011095766,0.0033310307713979464,0.9535287148,0.0014883205,0.003857875710802514,0.9783037293,7.4735E-6,2.733770290276782E-4
0.63,0.9490818065,7.5046E-6,2.739452500044489E-4,0.8967163205,1.192929E-4,0.0034538804264189578,0.6990574718,5.6657E-6,2.380273093575609E-4,0.9550623268,9.777627E-4,0.0031269197303416666,0.9548738211,0.001390242,0.0037285949096140763,0.9788841432,7.4989E-6,2.7384119485570463E-4
0.64,0.9507187468,6.6515E-6,2.579050212772136E-4,0.8965624988,1.166446E-4,0.003415327217119906,0.7037812471,9.8188E-6,3.133496449654922E-4,0.9568375009,8.572666E-4,0.0029279115423796534,0.956109373,0.001276656,0.00357303232563043,0.9793437487,7.778E-6,2.7889065957826555E-4
0.65,0.9523047245,6.8085E-6,2.609310253687744E-4,0.8961105824,1.0573E-4,0.0032516149833582697,0.7130826116,2.89353E-5,5.379154208609379E-4,0.9586306643,7.322469E-4,0.002706006097554106,0.9572934729,0.0011564116,0.003400605240247683,0.9796078444,7.7593E-6,2.785552009925501E-4
0.66,0.9539576441,7.6783E-6,2.7709745578045284E-4,0.8962276638,1.016446E-4,0.0031881750265630024,0.7233619988,3.35553E-5,5.79269367393098E-4,0.9603639972,6.260692E-4,0.0025021374862305226,0.958249501,0.0010602912,0.0032562112953553857,0.9799569833,7.2518E-6,2.6929166344318944E-4
0.67,0.9553972048,8.8802E-6,2.979966442764079E-4,0.8960109055,1.01366E-4,0.0031838027577097174,0.7347425818,2.24225E-5,4.735240226218729E-4,0.9618342966,5.4338E-4,0.0023310512649875378,0.9590487522,9.455683E-4,0.003075009430879847,0.9802761686,7.2363E-6,2.690037174464323E-4
0.68,0.9567018282,9.4088E-6,3.0673767293894633E-4,0.8963783383,9.80027E-5,0.0031305382923708185,0.7457805932,2.12926E-5,4.6143905339708733E-4,0.9632137823,4.506996E-4,0.002122968676170235,0.9598628694,8.513004E-4,0.0029177052627021804,0.9805239081,7.7201E-6,2.778506793225455E-4
0.69,0.9580762285,9.1441E-6,3.023921295272084E-4,0.8968420923,1.018531E-4,0.003191443247184571,0.757059896,1.95301E-5,4.419287272852943E-4,0.9643774945,3.829403E-4,0.0019568860467589827,0.960540837,7.560117E-4,0.002749566693135484,0.980675137,7.9347E-6,2.8168599539203225E-4
0.7,0.9592875892,9.393E-6,3.064800156617067E-4,0.8965129435,1.024744E-4,0.003201162288919448,0.770266211,3.31184E-5,5.754858816686991E-4,0.9654518133,3.166537E-4,0.0017794766084441797,0.9610386127,6.856868E-4,0.0026185622009033886,0.9808661443,7.8744E-6,2.8061361335473373E-4
0.71,0.9602986866,9.792E-6,3.1292171544972715E-4,0.8961210251,1.131427E-4,0.003363669127604557,0.7842513621,4.21568E-5,6.492826811181706E-4,0.9662063622,2.597087E-4,0.0016115480135571513,0.9615321964,6.123908E-4,0.0024746531070030807,0.9810667157,8.112E-6,2.8481572990268636E-4
0.72,0.9614061886,9.7855E-6,3.128178383660369E-4,0.8962233841,1.396098E-4,0.0037364394816455948,0.7998392999,3.93428E-5,6.272383916821418E-4,0.9668662101,2.163561E-4,0.0014709048235694924,0.9619003648,5.407581E-4,0.002325420607116055,0.9811088759,8.7165E-6,2.9523719277895866E-4
0.73,0.9622666579,1.00986E-5,3.1778294479093745E-4,0.8956666648,1.815661E-4,0.004261057380510148,0.816625011,2.86439E-5,5.351999626307909E-4,0.9673500007,1.794316E-4,0.001339520809842087,0.9621791625,4.835538E-4,0.0021989856752603005,0.9812125045,9.0386E-6,3.006426450123136E-4
0.74,0.9632193863,1.07238E-5,3.274721362192515E-4,0.8941151083,2.52111E-4,0.005021065623948765,0.8321938574,1.46797E-5,3.8314096622522626E-4,0.9677888417,1.541891E-4,0.0012417290364648802,0.9622587615,4.348884E-4,0.002085397803777495,0.9813673747,9.229E-6,3.037926924730086E-4
0.75,0.9639063859,1.10968E-5,3.3311859749944915E-4,0.8923042119,3.569241E-4,0.005974312512749898,0.8450495005,3.02932E-5,5.503925871593839E-4,0.9681953144,1.333496E-4,0.0011547709729639033,0.9623987365,3.693903E-4,0.0019219529130548437,0.9814176291,9.9236E-6,3.1501745983357807E-4
0.76,0.9646835452,1.19758E-5,3.4606068831925996E-4,0.8901547134,5.008425E-4,0.007077022679064975,0.858180958,3.93311E-5,6.271451187723619E-4,0.9684528852,1.233663E-4,0.0011107038309108328,0.9623769307,3.269415E-4,0.0018081523718978996,0.9814533502,1.05205E-5,3.2435320254315357E-4
0.77,0.9656479353,1.28755E-5,3.5882446962268334E-4,0.8869437575,6.198379E-4,0.007872978470693287,0.8711980522,4.97475E-5,7.053190767305249E-4,0.9685476786,1.178051E-4,0.001085380578414779,0.9624938893,2.871235E-4,0.0016944718941310298,0.9813838464,1.12036E-5,3.3471779157971275E-4
0.78,0.9666155416,1.51623E-5,3.8938798132453963E-4,0.8834355891,7.640827E-4,0.008741182414296136,0.8838445783,5.34248E-5,7.309227045317445E-4,0.9685020477,1.127704E-4,0.0010619340845834076,0.9625766909,2.605765E-4,0.001614238210426206,0.9813394684,1.32614E-5,3.641620518395622E-4
0.79,0.9675790024,1.62075E-5,4.025853946680133E-4,0.8794858098,9.009536E-4,0.00949185756319594,0.8956614912,4.18729E-5,6.470927290582085E-4,0.968569901,1.067214E-4,0.0010330605016164347,0.9626727372,2.195278E-4,0.0014816470564881503,0.9812694186,1.4405E-5,3.7953919428696686E-4
0.8,0.9683970904,1.68049E-5,4.0993780015997547E-4,0.874465698,9.768044E-4,0.009883341540187711,0.9045556664,3.41668E-5,5.845237377557904E-4,0.9683408475,1.07668E-4,0.001037631919323996,0.962581569,1.92873E-4,0.0013887872407247989,0.9811473656,1.60303E-5,4.0037857085513455E-4
0.81,0.9693605673,1.59647E-5,3.995585063542009E-4,0.8686204851,0.0010857042,0.010419713047872287,0.9129662514,2.56286E-5,5.062469752996062E-4,0.9682001179,1.043009E-4,0.0010212781207878685,0.9625103629,1.724944E-4,0.001313371234647691,0.9809354633,1.74492E-5,4.177223958563869E-4
0.82,0.9703062516,1.41848E-5,3.7662713656878204E-4,0.8630000055,0.0012281939,0.011082390987508066,0.9215624988,3.22266E-5,5.676847716823132E-4,0.9679999977,1.045612E-4,0.0010225517101838909,0.9626999986,1.552626E-4,0.001246044140470152,0.980718748,1.83505E-5,4.283748358622388E-4
0.83,0.9713236254,1.14327E-5,3.381227587726091E-4,0.8567173958,0.0013785474,0.011741155820446299,0.9285241485,3.88358E-5,6.231837610207763E-4,0.9677895427,1.03005E-4,0.0010149137894422363,0.9626671052,1.416198E-4,0.0011900411757582172,0.9804831231,1.90285E-5,4.362166892726595E-4
0.84,0.9721096998,9.4234E-6,3.06975569060471E-4,0.8497890234,0.0016020005,0.012657015841026667,0.9343881965,2.80294E-5,5.294279932153191E-4,0.9675738388,1.012146E-4,0.0010060546704826732,0.9627285552,1.243042E-4,0.0011149179341996432,0.9800351638,2.08496E-5,4.566136222234287E-4
0.85,0.9725187379,9.3795E-6,3.062596937241334E-4,0.8417541265,0.0017970083,0.013405253820797276,0.9400299847,2.7972E-5,5.288856209049363E-4,0.9673763126,1.021419E-4,0.0010106527593590194,0.9626836592,1.223388E-4,0.0011060687139594898,0.9795352316,2.29373E-5,4.789290135291451E-4
0.86,0.9724899596,1.01057E-5,3.178946366329574E-4,0.8328514099,0.0020208205,0.014215556619422259,0.9444979906,3.67665E-5,6.063538570834691E-4,0.9669477898,1.040501E-4,0.0010200495086024012,0.9625060225,1.142488E-4,0.001068872302943621,0.9789879471,2.50856E-5,5.00855268515766E-4
0.87,0.9722664291,9.5364E-6,3.088106215789865E-4,0.8240484416,0.0022451442,0.01498380525767737,0.9481833935,3.15042E-5,5.61286023342823E-4,0.966686849,1.084753E-4,0.0010415147622573576,0.9621366781,1.180803E-4,0.0010866475969696892,0.9782525909,2.85119E-5,5.339653546813689E-4
0.88,0.9717057109,8.0329E-6,2.8342371107583785E-4,0.8146204293,0.0024562373,0.01567238750159018,0.9519212782,2.81172E-5,5.302565416852487E-4,0.9660074973,1.128708E-4,0.001062406701786091,0.9620056218,1.215224E-4,0.0011023719880330777,0.9776757282,3.05984E-5,5.531582052180009E-4
0.89,0.9705112457,7.3443E-6,2.7100369001177826E-4,0.8028629839,0.0027742343,0.016656032840985876,0.9556237161,1.58451E-5,3.980590408469578E-4,0.965255627,1.154266E-4,0.0010743677210340973,0.961635989,1.277507E-4,0.001130268552159176,0.9766564435,3.54213E-5,5.951579622251558E-4
0.9,0.9694600821,7.9593E-6,2.821223138994858E-4,0.7935882986,0.0034706727,0.018629741544100926,0.9588301659,1.46776E-5,3.831135601880988E-4,0.9647244251,1.26493E-4,0.001124691068693977,0.961046136,1.464858E-4,0.001210313182610187,0.9754668283,3.98686E-5,6.314158692969317E-4
0.91,0.9683624953,9.8705E-6,3.141735189349987E-4,0.7850000024,0.0048451383,0.022011674856766354,0.9602500021,2.07639E-5,4.556742257358869E-4,0.9635874975,1.384677E-4,0.0011767229920418825,0.960800001,1.50995E-4,0.0012288002278645622,0.9746750075,4.56004E-5,6.752806823832591E-4
0.92,0.9676230645,9.6702E-6,3.109694518759037E-4,0.7751054883,0.0067654944,0.026010564007725785,0.9625879109,7.1213E-6,2.6685763995059237E-4,0.9626441628,1.513917E-4,0.0012304133451812038,0.9596343178,1.668245E-4,0.0012916055899538372,0.9733473963,5.18867E-5,7.203242325508701E-4
0.93,0.9666773683,1.07285E-5,3.2754389018878067E-4,0.7630818725,0.0084262949,0.029028081059553353,0.9656500757,1.78635E-5,4.226523393996536E-4,0.9615088278,1.796228E-4,0.0013402343078730674,0.957881223,2.108599E-4,0.0014521015804688044,0.9720224714,5.67475E-5,7.53309365400431E-4
0.94,0.9649812818,1.47713E-5,3.843344897351785E-4,0.7483146131,0.0113732686,0.033724277012265214,0.9677902699,3.10161E-5,5.569209997836318E-4,0.9600374627,2.101432E-4,0.0014496316773580798,0.956029973,2.363745E-4,0.0015374475600813187,0.9702247262,6.33713E-5,7.960609273164963E-4
0.95,0.9632808977,2.17522E-5,4.6639253853379773E-4,0.7339325905,0.0162136657,0.04026619636866636,0.967865175,3.82108E-5,6.18148849388236E-4,0.9575955039,2.778606E-4,0.0016669151148153885,0.9541573036,2.829965E-4,0.0016822499814236884,0.9681348288,8.41012E-5,9.170670640689262E-4
0.96,0.9637640536,3.45106E-5,5.874572324859062E-4,0.7272471905,0.0213592748,0.046216095464675505,0.9685393333,3.47178E-5,5.892181259941008E-4,0.9539606845,3.49712E-4,0.0018700588226042516,0.9512359667,3.722873E-4,0.0019294747990061959,0.9655337161,1.078922E-4,0.0010387117020617415
0.97,0.9648314691,3.59597E-5,5.996640726273336E-4,0.7198501766,0.025812927,0.050806423806444005,0.9685393333,4.42642E-5,6.653134599570341E-4,0.9515355915,4.743304E-4,0.00217791276225656,0.946067428,5.38709E-4,0.0023210105557709125,0.9637078738,1.418879E-4,0.001191167074763234
0.98,0.958707875,3.97709E-5,6.306417366460929E-4,0.7325842679,0.0304338706,0.055166901852469474,0.9640449524,2.24438E-5,4.737488786266412E-4,0.942865181,9.315824E-4,0.003052183480723267,0.9350561929,8.718162E-4,0.002952653382976065,0.9619101214,2.216202E-4,0.00148869137164155
0.99,0.9437078786,1.899948E-4,0.001378386012697459,0.7932584345,0.0276957202,0.05262672343971264,0.9505618095,3.422686E-4,0.0018500502695872887,0.9182022601,0.0022649932,0.004759194469655553,0.9153932714,0.0015798819,0.003974772823696972,0.969101131,3.860724E-4,0.001964872514948489
1.0,0.7,0.2121212121,0.046056618644881,0.9,0.1,0.1,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.88,0.1066666667,0.032659863242212143,0.85,0.1287878788,0.035887028129952474

==> tables/acc_rej_sample_total_entropy_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7716942132,1.514844E-4,0.003892099690398487,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8036312002,2.210256E-4,0.0014866929743561714,0.8168853289,2.031495E-4,0.001425305230468197
0.01,0.8479186219,1.161001E-4,0.0010774975638023503,0.7778299451,1.600925E-4,0.004001156082934031,0.721178925,1.352877E-4,0.0011631324086276676,0.8083568084,2.230469E-4,0.0014934754768659577,0.8085811108,2.233469E-4,0.0014944795080562329,0.8225143456,2.051879E-4,0.0014324381312992194
0.02,0.8524025297,1.060235E-4,0.0010296771338628434,0.7836143196,1.648313E-4,0.004059942117813997,0.726290834,1.484348E-4,0.00121833821248453,0.8127660686,2.240179E-4,0.001496722753217843,0.8130558467,2.19345E-4,0.0014810300469605606,0.8273603809,2.054131E-4,0.00143322398807723
0.03,0.8569275844,1.112705E-4,0.0010548483303300053,0.7899893463,1.673619E-4,0.004090988878009814,0.7313098907,1.521771E-4,0.0012336008268479719,0.8172896695,2.266495E-4,0.0015054882928804195,0.8178168237,2.268464E-4,0.0015061420915703804,0.8318317354,2.035127E-4,0.0014265787745511987
0.04,0.8608929539,1.208597E-4,0.001099362087758169,0.7967186749,1.717813E-4,0.004144650769365255,0.7360408783,1.371607E-4,0.0011711562662599726,0.8214792901,2.269336E-4,0.0015064315450759786,0.8220817637,2.323451E-4,0.0015242870464581139,0.8360946751,1.991657E-4,0.001411260783838338
0.05,0.8641576117,1.314383E-4,0.001146465437769495,0.8011413157,1.449571E-4,0.0038073232066637057,0.7411413014,1.249114E-4,0.0011176376872672111,0.8255706507,2.222567E-4,0.0014908276224969807,0.8259619558,2.304403E-4,0.0015180260208573501,0.8402336955,1.989916E-4,0.001410643824641784
0.06,0.8676978022,1.336593E-4,0.0011561111538256172,0.8056593418,1.313619E-4,0.003624388224238678,0.7460439503,1.249046E-4,0.0011176072655454598,0.8294560468,2.262322E-4,0.0015041017252832337,0.8298681349,2.302797E-4,0.001517496952220992,0.844291212,1.894923E-4,0.0013765620218500873
0.07,0.8710271966,1.389283E-4,0.0011786784973011088,0.8089394689,1.344492E-4,0.0036667315145780715,0.7504719496,1.42174E-4,0.0011923673930462875,0.8330482972,2.289442E-4,0.0015130902154200853,0.833242631,2.273259E-4,0.0015077330665605234,0.8483620101,1.78499E-4,0.0013360351791775545
0.08,0.8746071839,1.4285E-4,0.001195198728245642,0.8114478111,1.247738E-4,0.0035323335063382677,0.7549943984,1.417929E-4,0.0011907682394152103,0.8366498297,2.328677E-4,0.0015260003276539624,0.8367396134,2.284281E-4,0.001511383803009679,0.8524691385,1.755251E-4,0.0013248588604074022
0.09,0.8782122576,1.359456E-4,0.0011659571175647928,0.8144721925,1.291577E-4,0.003593851694213327,0.7580590248,1.161021E-4,0.0010775068445258247,0.8402099884,2.324987E-4,0.0015247908053237992,0.840385927,2.345208E-4,0.0015314071960128696,0.8564245182,1.697423E-4,0.0013028518718565054
0.1,0.8815375763,1.306226E-4,0.001142902445530676,0.8173264503,1.351892E-4,0.0036768083985978927,0.7601262152,9.92195E-5,9.96089855384543E-4,0.8436144572,2.377336E-4,0.001541861212950115,0.8438439482,2.376616E-4,0.0015416277112195408,0.8598909903,1.58437E-4,0.0012587176013705377
0.11,0.8847679812,1.220221E-4,0.001104636139187923,0.8197215796,1.294076E-4,0.003597326785267082,0.7617749393,9.0248E-5,9.499894736258923E-4,0.8467169368,2.450651E-4,0.0015654555247594868,0.8472215778,2.425316E-4,0.0015573426084198685,0.8637122983,1.512814E-4,0.001229965040153581
0.12,0.8878403759,1.156779E-4,0.0010755366102555505,0.8221830964,1.314071E-4,0.003625011724118972,0.7625586927,9.26968E-5,9.627917739573807E-4,0.8499765289,2.48847E-4,0.0015774885102592664,0.8505399048,2.456977E-4,0.0015674747206893002,0.8670481229,1.440096E-4,0.0012000399993333554
0.13,0.891038577,1.093341E-4,0.0010456294754835481,0.8243916869,1.280827E-4,0.0035788643450122555,0.761780417,9.81645E-5,9.907799957609156E-4,0.8531097919,2.456531E-4,0.0015673324471853441,0.8535074204,2.366894E-4,0.0015384713191996789,0.8702670634,1.45046E-4,0.0012043504473366546
0.14,0.8942702711,1.050239E-4,0.0010248116900191957,0.8269669652,1.319798E-4,0.00363290242093013,0.7619219244,9.30019E-5,9.643749270900815E-4,0.8563963997,2.452794E-4,0.001566139840499564,0.8568888927,2.424051E-4,0.0015569364148866195,0.8737057048,1.431376E-4,0.0011964012704774264
0.15,0.8973329264,9.8698E-5,9.934686708698971E-4,0.8292223573,1.316814E-4,0.003628793187824294,0.7640340209,1.020513E-4,0.0010102044347556588,0.8594289196,2.533703E-4,0.0015917609745184733,0.8600000012,2.467455E-4,0.001570813483517378,0.8768043733,1.432735E-4,0.001196969088991023
0.16,0.9000676078,9.06955E-5,9.523418503877692E-4,0.8320221364,1.341538E-4,0.003662701189013376,0.7661339998,1.111689E-4,0.0010543666345252016,0.8623232919,2.616748E-4,0.0016176365475594325,0.8629256266,2.452055E-4,0.0015659038923254516,0.8796619552,1.415164E-4,0.0011896066576814373
0.17,0.9027131271,9.03083E-5,9.50306792567537E-4,0.8344119489,1.326431E-4,0.0036420200438767496,0.765836966,1.258108E-4,0.001121654135640751,0.8654511511,2.582981E-4,0.0016071655173005672,0.8660049784,2.436967E-4,0.0015610787936552082,0.8825948954,1.400289E-4,0.0011833380751078704
0.18,0.9049999774,8.61599E-5,9.2822357220661E-4,0.836712867,1.31395E-4,0.0036248448242648954,0.7666246891,1.272665E-4,0.001128124549861406,0.8681486207,2.583166E-4,0.0016072230710141016,0.8687531519,2.543143E-4,0.001594723487003311,0.8851952022,1.377645E-4,0.001173731229881867
0.19,0.9073996174,8.78347E-5,9.372016858712963E-4,0.8395156145,1.297896E-4,0.003602632370919908,0.7679413676,1.421249E-4,0.0011921614823504406,0.8708540493,2.583898E-4,0.0016074507768513472,0.8714850211,2.558283E-4,0.0015994633475012799,0.887622692,1.312922E-4,0.0011458280848364645
0.2,0.9097546643,9.02018E-5,9.497462819090159E-4,0.8418334246,1.195667E-4,0.003457841812460483,0.7693350732,1.349458E-4,0.0011616617407834348,0.8735893911,2.551958E-4,0.0015974848982071787,0.8743382615,2.507475E-4,0.0015835008683294115,0.8900580823,1.276708E-4,0.0011299150410539723
0.21,0.9121241736,8.65623E-5,9.303886284773691E-4,0.8443137169,1.293709E-4,0.003596816648093144,0.770588237,1.555906E-4,0.0012473596113390878,0.8761045676,2.541483E-4,0.0015942029356389982,0.8767320192,2.536536E-4,0.0015926506208205238,0.8925424743,1.25723E-4,0.0011212626810877101
0.22,0.9145201898,8.39071E-5,9.160081877363324E-4,0.8473196507,1.082386E-4,0.003289963525633681,0.7712111115,1.386066E-4,0.0011773130424827544,0.878927862,2.56293E-4,0.0016009153631594646,0.8793315715,2.523752E-4,0.0015886321160042058,0.8948047644,1.231291E-4,0.0011096355257470807
0.23,0.9169751853,8.30069E-5,9.110812257971295E-4,0.8504359484,1.093579E-4,0.0033069306010256702,0.7731723607,1.300299E-4,0.0011403065377344813,0.8816633147,2.588392E-4,0.0016088480350859742,0.8818980527,2.45406E-4,0.0015665439668263383,0.8970824969,1.194664E-4,0.0010930068618265852
0.24,0.9193070644,8.19404E-5,9.052093680469729E-4,0.8540760875,1.152551E-4,0.0033949241523191648,0.7748641253,1.536531E-4,0.0012395688766663998,0.8839470118,2.599678E-4,0.0016123516986067277,0.8843478292,2.463095E-4,0.0015694250539608446,0.8991644013,1.139449E-4,0.0010674497646259518
0.25,0.9216184586,7.85225E-5,8.861292230820514E-4,0.8564738214,1.09746E-4,0.003312793383234155,0.7766528904,1.913123E-4,0.0013831568963787151,0.8867079914,2.557899E-4,0.001599343302733969,0.8870798934,2.355469E-4,0.0015347537261723783,0.9014256203,1.080351E-4,0.0010393993457762036
0.26,0.9236217701,7.75362E-5,8.805464212635243E-4,0.8593859076,1.203644E-4,0.0034693572891819602,0.778715986,2.177809E-4,0.001475740153279025,0.8893021619,2.532044E-4,0.0015912397682310482,0.8896092117,2.298989E-4,0.0015162417353443349,0.903531056,1.030335E-4,0.001015054185745766
0.27,0.9258628047,7.54779E-5,8.687801793319182E-4,0.862305516,1.201529E-4,0.0034663078339928206,0.7809759617,1.875066E-4,0.0013693304933433711,0.8918033957,2.567796E-4,0.0016024343980331926,0.8919801962,2.254885E-4,0.0015016274504683245,0.9054879779,1.024402E-4,0.0010121274623287326
0.28,0.9283859402,7.12448E-5,8.440663481030387E-4,0.864921093,1.269419E-4,0.0035628906803324744,0.7827833533,1.965564E-4,0.001401985734592189,0.894583931,2.476384E-4,0.0015736530748548104,0.8944835007,2.142433E-4,0.0014637052298874934,0.9074820644,9.8258E-5,9.912517339202994E-4
0.29,0.9305745447,6.45442E-5,8.033940502642523E-4,0.8686545432,1.20501E-4,0.003471325395292121,0.7837818146,1.677339E-4,0.0012951212298468434,0.8969236368,2.476639E-4,0.0015737340944390829,0.8965963644,2.073108E-4,0.0014398291565321214,0.9093745464,9.90308E-5,9.951422008939224E-4
0.3,0.9328392333,6.01451E-5,7.75532720135005E-4,0.8724926293,1.123297E-4,0.0033515623222610674,0.7855457127,1.546716E-4,0.0012436703743355793,0.8994174051,2.40634E-4,0.0015512382151043082,0.8991740406,2.017645E-4,0.0014204383126345192,0.9113126856,1.000976E-4,0.0010004878809860716
0.31,0.9350823379,5.47224E-5,7.397459023205198E-4,0.8756736457,1.164648E-4,0.0034126939505323356,0.7862275481,1.827931E-4,0.0013520099851702279,0.9022005975,2.357744E-4,0.0015354947085548683,0.9018038929,1.914233E-4,0.0013835580941904825,0.913038916,1.021069E-4,0.001010479589106084
0.32,0.9371829921,4.84393E-5,6.959834768153623E-4,0.8785876989,1.220278E-4,0.0034932477724890915,0.7880030334,1.75242E-4,0.0013237900135595524,0.9045254362,2.335345E-4,0.0015281835622725432,0.9043963563,1.862522E-4,0.0013647424665481761,0.9147076708,1.045114E-4,0.0010223081727150577
0.33,0.9392681038,4.31913E-5,6.572008825313612E-4,0.8813559175,1.027487E-4,0.0032054438070257918,0.7875962913,1.797836E-4,0.0013408340687795788,0.9069029289,2.227125E-4,0.0014923555206451309,0.906656394,1.755529E-4,0.0013249637730896645,0.9161633271,1.068179E-4,0.0010335274548844845
0.34,0.9412754285,3.77547E-5,6.144485332393593E-4,0.8849765301,9.98669E-5,0.003160172463648147,0.7880281746,1.453718E-4,0.0012057022849775146,0.9097652596,2.158492E-4,0.001469180724077198,0.9091158092,1.68371E-4,0.0012975785140021394,0.9178012526,1.007498E-4,0.0010037419987227794
0.35,0.9432327241,3.32323E-5,5.764746308381662E-4,0.8878474951,1.020347E-4,0.0031942870879117925,0.7892772079,1.588491E-4,0.001260353521834251,0.9121445614,2.120134E-4,0.0014560679929179132,0.9116441637,1.584868E-4,0.0012589154062128242,0.9193169177,9.62915E-5,9.81282324308351E-4
0.36,0.9449757993,3.33308E-5,5.773283294625339E-4,0.8909677327,9.94047E-5,0.003152851090679672,0.7893548429,1.576486E-4,0.001255581936792657,0.9144354928,2.123277E-4,0.0014571468697423744,0.9138225895,1.559565E-4,0.0012488254481712005,0.9211048496,9.39028E-5,9.690345711067278E-4
0.37,0.9467540985,3.30627E-5,5.750017391278046E-4,0.8934426129,8.76408E-5,0.0029604188892790157,0.789590162,1.734971E-4,0.0013171829789364877,0.9173196745,2.104579E-4,0.001450716719418371,0.9161147523,1.590647E-4,0.0012612085473861965,0.9229672134,9.45491E-5,9.72363615115251E-4
0.38,0.9485262287,3.23588E-5,5.688479585970227E-4,0.8961698651,7.2572E-5,0.002693919078220428,0.7904246509,1.725595E-4,0.001313619046755946,0.9195170712,2.088579E-4,0.0014451916827881344,0.9183930039,1.545612E-4,0.0012432264475951272,0.9247626978,9.16613E-5,9.573990808435112E-4
0.39,0.9505249733,3.12317E-5,5.588532902291978E-4,0.9006773949,6.77218E-5,0.002602341253563798,0.7909398913,1.640186E-4,0.0012806974662268994,0.9218543625,2.03435E-4,0.0014263064186912993,0.9208806115,1.534939E-4,0.0012389265514952854,0.9265453035,8.32462E-5,9.123935554353725E-4
0.4,0.9524182385,2.99878E-5,5.476111759268614E-4,0.9030981004,5.63191E-5,0.0023731645539237264,0.7938037872,1.680682E-4,0.0012964112001984556,0.9240189338,2.00447E-4,0.0014157930639750993,0.9230722898,1.490923E-4,0.0012210335785718589,0.9281841642,8.13078E-5,9.017083785792389E-4
0.41,0.9539982504,3.09603E-5,5.564198055425418E-4,0.9062992036,6.04607E-5,0.002458875759366463,0.7973753273,1.418944E-4,0.0011911943586165946,0.9260279959,1.982144E-4,0.001407886359050332,0.9254768175,1.477114E-4,0.001215365788559148,0.9300437415,7.21041E-5,8.491413309926681E-4
0.42,0.9554407847,3.24372E-5,5.695366537809486E-4,0.9105075717,6.85894E-5,0.002618957807983932,0.7997328639,1.218397E-4,0.0011038102191953108,0.928067674,2.026016E-4,0.0014233818883209101,0.9278450596,1.483272E-4,0.0012178965473306836,0.9318343717,6.96246E-5,8.344135665244184E-4
0.43,0.9568659449,3.16217E-5,5.62331752615838E-4,0.9137681186,7.81817E-5,0.00279609906834504,0.8028079629,1.336542E-4,0.0011560890969125174,0.9299909407,2.038954E-4,0.0014279194655161755,0.9295652139,1.446531E-4,0.001202718171476593,0.93370471,6.78204E-5,8.235314201656182E-4
0.44,0.9580737346,2.9216E-5,5.405182698114838E-4,0.9158525288,7.41951E-5,0.0027238777505607698,0.8043317974,1.393203E-4,0.0011803402051950955,0.9320737302,2.01853E-4,0.0014207498020411616,0.9315483868,1.455718E-4,0.0012065313920491252,0.9353364044,6.47083E-5,8.044146940477902E-4
0.45,0.9593990642,3.0032E-5,5.48014598345701E-4,0.9191549242,5.35755E-5,0.0023146382006698153,0.8079812169,1.785361E-4,0.0013361740156132358,0.9340563351,1.960641E-4,0.001400228909857242,0.9335305119,1.427628E-4,0.0011948338796669603,0.9372676009,6.22985E-5,7.892939883212084E-4
0.46,0.9605449295,2.66043E-5,5.157935633565041E-4,0.9215105057,5.79768E-5,0.0024078372037992933,0.8107074559,1.840145E-4,0.0013565194432812234,0.9358508599,1.980013E-4,0.001407129347288301,0.9354875731,1.446762E-4,0.001202814200115712,0.9390439767,6.11926E-5,7.822569910202145E-4
0.47,0.961499514,2.53293E-5,5.032822269860123E-4,0.924634856,6.87275E-5,0.0026215930271497137,0.8140214205,2.172228E-4,0.0014738480247298226,0.9379065239,2.00422E-4,0.0014157047714830943,0.9373222959,1.487989E-4,0.0012198315457471985,0.9409055501,5.78002E-5,7.602644276828951E-4
0.48,0.9628897727,2.40192E-5,4.900938685598913E-4,0.926812309,6.15902E-5,0.002481737294719165,0.8166832149,2.354039E-4,0.0015342877826535672,0.9395431978,1.924733E-4,0.0013873474690934496,0.9393743795,1.467938E-4,0.0012115849124184404,0.9427706069,5.56356E-5,7.458927536851394E-4
0.49,0.9637854081,2.20529E-5,4.6960515329370054E-4,0.9308704555,4.28102E-5,0.002069062589676784,0.8175101101,2.606746E-4,0.0016145420403321804,0.9414170194,1.898686E-4,0.0013779281548760081,0.9411639845,1.538245E-4,0.001240260053375904,0.9444332176,5.34468E-5,7.310731837511208E-4
0.5,0.9649586755,2.09277E-5,4.5746803166997366E-4,0.9341942132,3.25024E-5,0.0018028422005267129,0.8189049542,2.883956E-4,0.0016982214225477194,0.9433574373,1.951601E-4,0.0013969971367186118,0.9429545444,1.445707E-4,0.001202375565287319,0.9460020649,4.87003E-5,6.978560023385914E-4
0.51,0.9662381476,2.06578E-5,4.545085257726196E-4,0.9358271778,3.2435E-5,0.0018009719598039275,0.8207586884,2.976903E-4,0.0017253703950166758,0.9451106417,1.876434E-4,0.001369829916449484,0.9449315077,1.414459E-4,0.0011893103043360887,0.9477028424,4.78616E-5,6.918207860421657E-4
0.52,0.9673870957,1.81971E-5,4.2658059027574145E-4,0.9381720424,1.90773E-5,0.0013812059947741321,0.8233333349,3.219512E-4,0.001794299863456496,0.9468064415,1.854E-4,0.0013616166861492262,0.9464731091,1.43803E-4,0.0011991788857380703,0.9494623542,4.60612E-5,6.786840207342442E-4
0.53,0.9684835023,1.80986E-5,4.254244938881634E-4,0.9404395461,2.59764E-5,0.0016117195785867963,0.8241758227,3.424169E-4,0.0018504510261014746,0.9483736145,1.910905E-4,0.001382354874842202,0.9481098783,1.356051E-4,0.0011644960283315696,0.9507911968,4.36823E-5,6.609258657368465E-4
0.54,0.9694949514,1.72374E-5,4.1517947926168026E-4,0.9429854095,2.37372E-5,0.0015406881579346288,0.8257014632,3.571902E-4,0.0018899476183217353,0.9497755343,1.831783E-4,0.0013534337811655212,0.9497081947,1.352184E-4,0.0011628344680133969,0.9517957354,4.35242E-5,6.597287321316239E-4
0.55,0.9701032132,1.70636E-5,4.1308110583758244E-4,0.9446100891,2.9824E-5,0.0017269626515938323,0.8275229275,3.568958E-4,0.0018891686002048625,0.9512041283,1.819222E-4,0.0013487853795174382,0.9512614673,1.308084E-4,0.0011437149994644644,0.9529357785,4.4473E-5,6.668807989438592E-4
0.56,0.9707042247,1.82265E-5,4.2692505197048345E-4,0.9467136145,3.46541E-5,0.0018615611727794497,0.8295774579,3.985226E-4,0.0019963030832015464,0.9529342735,1.764015E-4,0.001328162264183108,0.9528169018,1.272951E-4,0.001128251301794064,0.9543427223,4.40134E-5,6.634259566824319E-4
0.57,0.9715126115,1.90074E-5,4.359747699122049E-4,0.9480192125,4.29304E-5,0.002071965250673862,0.8338535428,4.042273E-4,0.002010540474598808,0.9543697518,1.751072E-4,0.0013232807714162553,0.9541056442,1.290008E-4,0.0011357851909582198,0.95541417,4.43706E-5,6.66112603093501E-4
0.58,0.9722358721,2.42999E-5,4.929492874525736E-4,0.949017185,3.29512E-5,0.001815246539729521,0.8353808403,4.141958E-4,0.0020351800903114204,0.9558230942,1.555534E-4,0.0012472104874478886,0.9553439814,1.257794E-4,0.0011215141550600242,0.9564127702,4.94681E-5,7.03335624008908E-4
0.59,0.9729345024,2.85675E-5,5.344857341407721E-4,0.9516372681,3.88444E-5,0.001970898272362123,0.8381612301,3.36011E-4,0.0018330602826966713,0.9571032643,1.499306E-4,0.001224461514299245,0.9565994859,1.223275E-4,0.0011060176309625447,0.9573929369,5.24907E-5,7.24504658370117E-4
0.6,0.9737548572,3.2028E-5,5.659328582084627E-4,0.9538064361,3.61845E-5,0.00190222238447559,0.8397419333,3.417923E-4,0.0018487625591189368,0.9582322484,1.474107E-4,0.0012141280822054977,0.9577032149,1.2124E-4,0.0011010903686800644,0.9582580519,5.87057E-5,7.661964500048275E-4
0.61,0.974576714,3.34587E-5,5.784349574498416E-4,0.9559523761,4.1234E-5,0.0020306156701847843,0.8403439105,3.277909E-4,0.0018104996547914612,0.9593915319,1.394258E-4,0.0011807870256739781,0.9587433863,1.214412E-4,0.0011020036297580875,0.9590343916,6.54785E-5,8.091878644665897E-4
0.62,0.9753668529,3.56775E-5,5.973064540083255E-4,0.957472837,4.71973E-5,0.0021724939585646722,0.8404891372,3.54114E-4,0.0018817916994184028,0.9609103239,1.395861E-4,0.0011814656152423564,0.9596331513,1.211047E-4,0.00110047580618567,0.9601222831,6.89333E-5,8.302608023988608E-4
0.63,0.9759274751,3.84566E-5,6.201338565180908E-4,0.9585774064,6.27E-5,0.002503996805109783,0.8417015254,3.329516E-4,0.0018246961390872727,0.9621617848,1.441661E-4,0.001200691883873627,0.9607252431,1.190188E-4,0.0010909573777192216,0.9614086461,7.11685E-5,8.436142483386587E-4
0.64,0.9765136284,3.86174E-5,6.214289983578172E-4,0.9601147652,6.94374E-5,0.0026350977211481172,0.843902427,3.237671E-4,0.0017993529392534419,0.9631420356,1.387125E-4,0.001177762709547216,0.961592539,1.138933E-4,0.0010672080396998515,0.9624677157,7.19707E-5,8.483554679496089E-4
0.65,0.9769321454,4.17731E-5,6.463211276138202E-4,0.9607669592,5.81076E-5,0.0024105518040481934,0.8460177004,3.49612E-4,0.0018697914322191125,0.9642035365,1.351325E-4,0.0011624650532381607,0.9623893803,1.060676E-4,0.0010298912563955478,0.9635398251,7.94168E-5,8.911610404410641E-4
0.66,0.9771775407,3.93973E-5,6.276726854021928E-4,0.9611532569,5.53661E-5,0.0023530002124946777,0.8487101734,4.574866E-4,0.002138893639244364,0.9649468869,1.323679E-4,0.0011505124944997337,0.9631866443,9.97176E-5,9.985870017179274E-4,0.9644764745,8.50864E-5,9.224228965068029E-4
0.67,0.977496087,3.83329E-5,6.191356878746371E-4,0.9622848272,7.31723E-5,0.002705037892525722,0.8535211265,3.690997E-4,0.0019211967624374136,0.9655399078,1.285371E-4,0.0011337420341506264,0.9638341182,9.15251E-5,9.566875142908472E-4,0.9653051668,9.06919E-5,9.523229494241961E-4
0.68,0.9776451766,3.64215E-5,6.035022783718384E-4,0.9640322506,6.99795E-5,0.002645363869111393,0.8559677422,3.139383E-4,0.001771830409491834,0.966016131,1.265653E-4,0.0011250124443756167,0.9647903174,8.8295E-5,9.396541917109719E-4,0.9663064569,9.45407E-5,9.723204204376251E-4
0.69,0.9780033123,3.73937E-5,6.115038838797346E-4,0.9645590484,6.70909E-5,0.0025901911126401467,0.8577370882,3.70523E-4,0.001924897399863172,0.966688838,1.227655E-4,0.0011079959386207153,0.9654575562,8.64188E-5,9.296171254876924E-4,0.9666555595,9.61953E-5,9.807920268843952E-4
0.7,0.9783476758,3.78341E-5,6.1509430171316E-4,0.9654044747,6.08614E-5,0.0024670103364193676,0.8574871004,4.251418E-4,0.002061896699643316,0.967555936,1.162454E-4,0.001078171600442156,0.9659896702,8.74437E-5,9.351133621117816E-4,0.9667125636,9.91796E-5,9.95889552109068E-4
0.71,0.9790391493,3.96936E-5,6.300285707807226E-4,0.965480423,5.57238E-5,0.002360588909573202,0.859608537,4.147267E-4,0.0020364839798044077,0.9680960846,1.130373E-4,0.0010631900112397597,0.9668327391,8.57424E-5,9.259719218205269E-4,0.9669395041,1.029264E-4,0.0010145264905363487
0.72,0.9791160214,3.86584E-5,6.217587956756221E-4,0.9670349836,5.988E-5,0.0024470390270692455,0.8611418128,3.943262E-4,0.0019857648400553375,0.9690976083,1.122698E-4,0.0010595744428778943,0.9673112333,8.10807E-5,9.004482217207162E-4,0.9671086574,1.007891E-4,0.0010039377470739907
0.73,0.979426384,3.90053E-5,6.245422323590294E-4,0.9678776264,5.9957E-5,0.0024486118516416602,0.8661567986,4.695822E-4,0.0021669845407847285,0.9698852795,9.41216E-5,9.70162872923923E-4,0.9676481825,7.81171E-5,8.838387862048146E-4,0.9675525826,9.30196E-5,9.644666920117044E-4
0.74,0.9796825427,3.9059E-5,6.249719993727719E-4,0.968452388,6.68812E-5,0.002586139980743502,0.8678571463,5.154534E-4,0.0022703598833665115,0.9704960287,9.11145E-5,9.545391558233743E-4,0.9683730108,8.08682E-5,8.992674796744292E-4,0.9678571385,9.08238E-5,9.530152149887219E-4
0.75,0.9800206637,4.0882E-5,6.393903346157182E-4,0.9696281016,7.21433E-5,0.0026859504835346462,0.871280998,5.284346E-4,0.002298770540963147,0.9709710753,8.83412E-5,9.398999946802851E-4,0.9685537195,8.32707E-5,9.125278077954666E-4,0.9681818211,8.9085E-5,9.438485047930096E-4
0.76,0.9802580774,4.35742E-5,6.601075669919259E-4,0.9711827993,8.1397E-5,0.0028530159480802063,0.8739784896,5.130455E-4,0.0022650507720578805,0.9714623731,8.65968E-5,9.3057401640063E-4,0.9693548423,8.41228E-5,9.17184823249927E-4,0.9680430162,9.67028E-5,9.833758182912573E-4
0.77,0.9808744299,4.66625E-5,6.830995535059293E-4,0.9726457417,1.114929E-4,0.00333905525560749,0.8760089636,4.201101E-4,0.0020496587520853317,0.9720627755,9.03299E-5,9.504204332820292E-4,0.9699999982,8.02103E-5,8.956020321549075E-4,0.9677802652,1.039629E-4,0.0010196219887781942
0.78,0.9811971831,4.87021E-5,6.978688988628165E-4,0.9755868614,1.361672E-4,0.003690084009883786,0.8795774579,3.772156E-4,0.0019422039027867286,0.9726525873,8.3087E-5,9.115207073895798E-4,0.970492962,7.98453E-5,8.935619732284941E-4,0.9674647921,1.13104E-4,0.0010635036436232835
0.79,0.9814004862,5.32043E-5,7.294127775135283E-4,0.977149874,1.10072E-4,0.0033177100536363933,0.8835380971,2.886961E-4,0.0016991059413703432,0.9728746885,8.2677E-5,9.092689371137672E-4,0.9708353788,8.39861E-5,9.164393051370068E-4,0.9675184208,1.300766E-4,0.001140511288852504
0.8,0.9815721679,5.86929E-5,7.661129159595209E-4,0.9796391785,8.77557E-5,0.00296235885739726,0.8871134102,3.392143E-4,0.001841777130925455,0.9735567039,8.28806E-5,9.103878294441331E-4,0.9711598021,8.58429E-5,9.26514435937185E-4,0.9675257808,1.332541E-4,0.0011543573969962683
0.81,0.9818478191,6.68129E-5,8.173915830249294E-4,0.9809782624,8.36878E-5,0.0028928843737695427,0.8918478191,3.541142E-4,0.0018817922308267722,0.9738858682,8.32246E-5,9.122751777835457E-4,0.9714130414,9.49476E-5,9.74410591075446E-4,0.9674184805,1.394041E-4,0.0011806951342323724
0.82,0.9820057189,7.21627E-5,8.494863153694708E-4,0.9813753545,8.80304E-5,0.0029669917424893517,0.8919770718,2.226769E-4,0.0014922362413505445,0.9742979854,8.51621E-5,9.2283313767983E-4,0.9714326578,9.22941E-5,9.606981836143962E-4,0.9681375301,1.460039E-4,0.0012083207355665134
0.83,0.9820303142,7.53644E-5,8.681267188607894E-4,0.9821212232,6.82584E-5,0.0026126308579667353,0.8945454478,2.118152E-4,0.0014553872336941808,0.9744848579,9.11189E-5,9.545622033162637E-4,0.9716363734,9.65618E-5,9.82658638592263E-4,0.9684545511,1.614115E-4,0.0012704782564058308
0.84,0.9823548496,8.103E-5,9.001666512374251E-4,0.9829032362,6.25507E-5,0.002501013794444165,0.8948387086,2.52515E-4,0.001589072056264284,0.9750000089,9.23651E-5,9.610676354971069E-4,0.9714838749,1.065223E-4,0.001032096410225324,0.9679677457,1.848362E-4,0.001359544776754337
0.85,0.982302407,7.35679E-5,8.577173194007452E-4,0.9838487923,4.47431E-5,0.0021152564856300525,0.8969072044,3.910096E-4,0.001977396267822917,0.9753608227,9.75866E-5,9.878593017226694E-4,0.9714776611,1.170167E-4,0.0010817425756620657,0.9678006905,2.155815E-4,0.0014682693894514044
0.86,0.9823896945,6.77992E-5,8.234026961335505E-4,0.9841911614,6.3227E-5,0.0025144979618206094,0.9007352948,6.067377E-4,0.002463204620002163,0.9754044014,1.069558E-4,0.001034194372446495,0.9718749946,1.19156E-4,0.001091586002108858,0.9677941126,2.370479E-4,0.0015396359959418979
0.87,0.9819841218,6.31217E-5,7.944916613785195E-4,0.9833333254,6.57877E-5,0.002564911304509378,0.9031745911,6.655748E-4,0.0025798736403165176,0.9756745982,1.131416E-4,0.001063680403128684,0.9720238054,1.283224E-4,0.0011327947739992446,0.9680555511,2.670237E-4,0.0016340859830498516
0.88,0.9812875563,5.67558E-5,7.533644536344942E-4,0.9832617998,6.73351E-5,0.00259490076881564,0.9081545055,4.674574E-4,0.0021620763168769042,0.9760514992,1.139358E-4,0.0010674071388181738,0.9725321883,1.317304E-4,0.0011477386462082732,0.9683690971,2.778452E-4,0.0016668689210612812
0.89,0.9804694837,5.50902E-5,7.422277278571585E-4,0.9830985844,7.93493E-5,0.0028169007792252817,0.9122065663,4.949535E-4,0.002224755042695712,0.9760563362,1.244564E-4,0.0011156002868411249,0.974037559,1.288892E-4,0.0011352937945747787,0.9682629085,3.024002E-4,0.0017389657845972703
0.9,0.979845373,5.48019E-5,7.402830539732758E-4,0.9819587827,8.41392E-5,0.0029006757833304983,0.9164948523,5.066069E-4,0.002250792971376977,0.9756185687,1.394834E-4,0.0011810309056074697,0.974278363,1.387534E-4,0.0011779363310468016,0.9685567135,2.949573E-4,0.0017174320947274742
0.91,0.9796571469,6.41978E-5,8.012352962769426E-4,0.9800000012,1.034014E-4,0.003215608807053495,0.9199999988,4.498869E-4,0.002121053747550967,0.9760571426,1.350287E-4,0.0011620185024344492,0.9749714345,1.42341E-4,0.0011930674750407037,0.967200008,3.071498E-4,0.0017525689715386383
0.92,0.9787096876,7.27358E-5,8.52852859525018E-4,0.9793548405,1.831428E-4,0.004279518664522915,0.9251612961,2.700888E-4,0.0016434378600969372,0.9762580651,1.77324E-4,0.001331630579402561,0.9749032319,1.6136E-4,0.0012702755606560333,0.966193555,3.650409E-4,0.001910604354648026
0.93,0.9787499845,7.30652E-5,8.547818435133026E-4,0.9772058725,2.216694E-4,0.004708177991537703,0.9213235319,4.090975E-4,0.0020226158804874444,0.9766176379,2.112167E-4,0.001453329625377533,0.9755146962,1.780945E-4,0.0013345205131432038,0.9654411685,3.282169E-4,0.0018116757436141822
0.94,0.9800000012,9.92023E-5,9.960035140500257E-4,0.9769230783,2.280825E-4,0.0047757983625777165,0.9213675261,4.350614E-4,0.002085812551501213,0.9770085484,2.238692E-4,0.0014962259187702904,0.9764957279,2.086391E-4,0.0014444344914187005,0.9651282072,3.020636E-4,0.0017379976985025037
0.95,0.9795876276,1.244886E-4,0.0011157445944301053,0.9742268026,2.893211E-4,0.005378857685419833,0.9257731915,7.51054E-4,0.0027405364438372283,0.9770103079,2.938408E-4,0.0017141785204581232,0.9776288646,2.405928E-4,0.001551105412278611,0.9638144308,4.369232E-4,0.0020902707958539725
0.96,0.9799999845,1.604474E-4,0.0012666783332796058,0.974358958,2.556797E-4,0.005056478023288542,0.9333333194,0.00138067,0.0037157368044574957,0.9778204972,3.747368E-4,0.0019358119743404835,0.9785897285,2.85747E-4,0.0016904052768493122,0.9624358839,7.678862E-4,0.0027710759643142227
0.97,0.9791525316,2.661199E-4,0.0016313181786518534,0.9745762587,3.989914E-4,0.006316576604459096,0.9423728764,8.426695E-4,0.0029028770211636593,0.9766101599,6.371093E-4,0.002524102414720924,0.9796610093,3.598175E-4,0.001896885605406926,0.9596610147,0.0011478184,0.0033879468708939344
0.98,0.9835897446,3.788044E-4,0.0019462898037034464,0.9769230783,6.50157E-4,0.008063231362177325,0.9333333373,0.0014902475,0.0038603723913632993,0.9766666681,7.450573E-4,0.002729573776251523,0.979743591,5.086366E-4,0.002255297319645461,0.9546153873,0.0020302297,0.004505807030932417
0.99,0.9929999983,3.040405E-4,0.0017436757152635924,0.9849999964,0.0011388894,0.010671876123718829,0.9649999917,0.0011388894,0.003374743545812037,0.9764999968,0.0013866162,0.003723729582018544,0.9749999964,0.001489899,0.0038599209836472042,0.9629999977,0.0026575755,0.005155167795523246
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.95,0.047979798,0.02190429136037046,0.87,0.1142424242,0.033799766892687294

==> tables/acc_rej_sample_total_entropy_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.859870559,8.16661E-5,0.0028577281186285023,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.8544781575,0.0073551501,0.008576217173089777,0.9119215232,3.27063E-5,5.718942209884622E-4
0.01,0.9208498454,1.23967E-5,3.5208947726394775E-4,0.8669254303,8.37118E-5,0.0028932991549440582,0.7687640488,5.66888E-5,7.529196504275871E-4,0.8556608811,0.0069508767,0.008337191793403819,0.8598631266,0.0073994185,0.008601987270392812,0.9173748684,3.12834E-5,5.593156532763946E-4
0.02,0.9244283962,7.9682E-6,2.8228000283406544E-4,0.8741436243,8.75069E-5,0.0029581565205377487,0.7759801805,5.68639E-5,7.540815605755123E-4,0.8609286019,0.0070135614,0.008374700830477469,0.8651382568,0.0074339663,0.008622045175015032,0.9225650012,2.784E-5,5.276362383309168E-4
0.03,0.9283381993,6.297E-6,2.509382394136055E-4,0.8771893144,7.13959E-5,0.002672001122754255,0.778106755,5.58491E-5,7.473225541892872E-4,0.8659966621,0.0070570964,0.008400652593697705,0.8704065913,0.0074849855,0.008651581069376857,0.9272060043,2.55321E-5,5.052929843170198E-4
0.04,0.93166421,5.2651E-6,2.2945805716949666E-4,0.8791657925,6.04538E-5,0.002458735447338733,0.7782178164,5.68898E-5,7.542532731118905E-4,0.8709437543,0.0071032184,0.008428059325847203,0.8751337719,0.0075469782,0.00868733457396456,0.9312723815,2.30416E-5,4.8001666637732484E-4
0.05,0.9347711307,4.1736E-6,2.0429390592966793E-4,0.881158179,5.19631E-5,0.002279541620589543,0.7783691823,5.11089E-5,7.1490488877892E-4,0.8757781544,0.0071431053,0.008451689357755643,0.8798445803,0.0076056859,0.008721058364671113,0.9347690016,2.04081E-5,4.517532512334582E-4
0.06,0.9374010324,3.3037E-6,1.817608318642936E-4,0.8824225426,4.35544E-5,0.002086969094165029,0.7784638584,5.21415E-5,7.220907145227669E-4,0.8802216041,0.0071610281,0.008462285802311335,0.884315837,0.0076674618,0.008756404399067006,0.9378205663,1.88401E-5,4.340518402218795E-4
0.07,0.9402066129,2.9252E-6,1.7103216071838651E-4,0.8837538123,4.32139E-5,0.002078795324220256,0.7789473653,4.8101E-5,6.935488447110268E-4,0.8844671553,0.0071563353,0.008459512574610905,0.8884471473,0.0076877507,0.008767981922882825,0.9406937784,1.86656E-5,4.3203703544950864E-4
0.08,0.9429413074,2.9994E-6,1.7318775938270003E-4,0.8855132997,4.17072E-5,0.002042234070815586,0.779841727,4.55461E-5,6.748785075848838E-4,0.8883930537,0.0071602308,0.008461814698987446,0.8922224647,0.007697362,0.008773461118623595,0.9431347597,1.77999E-5,4.2189927707925737E-4
0.09,0.9455400008,2.9054E-6,1.7045233937966356E-4,0.8873999894,3.92105E-5,0.001980164134611068,0.7807111025,3.88565E-5,6.233498215288106E-4,0.8920844436,0.0071617381,0.008462705300316205,0.8958288896,0.0076783696,0.008762630655231338,0.9454911071,1.70857E-5,4.1334852122633755E-4
0.1,0.9477887666,2.7241E-6,1.6504847772699996E-4,0.8897078633,3.93193E-5,0.0019829094785188757,0.7817977607,3.90074E-5,6.245590444465599E-4,0.8956584281,0.0071700879,0.008467637155665092,0.899305619,0.00763365,0.008737076169978146,0.9476516855,1.71587E-5,4.1423061209910596E-4
0.11,0.9497409695,2.7877E-6,1.6696406799069074E-4,0.8928198218,4.48838E-5,0.002118579712920899,0.7823676467,3.9626E-5,6.294918585653035E-4,0.8990524894,0.0071139206,0.008434406084603704,0.902515341,0.0076502462,0.008746568584307791,0.9496546221,1.68982E-5,4.110742025474233E-4
0.12,0.9513146424,2.4587E-6,1.568024234506597E-4,0.8965295315,5.33135E-5,0.002308971632567191,0.7828545153,3.94269E-5,6.279084328148492E-4,0.9021765086,0.0070531528,0.008398305067095383,0.90553666,0.0076527329,0.008747989997708044,0.9515260869,1.62343E-5,4.029181058230072E-4
0.13,0.9529916358,2.6436E-6,1.6259151269362124E-4,0.900883311,6.07237E-5,0.0024642179286743287,0.7828451872,3.48669E-5,5.904820064997747E-4,0.9051766652,0.0070048355,0.00836948953043135,0.9083403069,0.0076639017,0.008754371308095173,0.9532124591,1.56795E-5,3.9597348396073193E-4
0.14,0.9546425211,3.4919E-6,1.8686626233753377E-4,0.9056444049,6.2364E-5,0.0024972785187079155,0.7826199412,3.58792E-5,5.989924874320212E-4,0.9081937921,0.0069422141,0.008331995019201585,0.9109383807,0.0076433278,0.008742612767359654,0.9549811852,1.50482E-5,3.87920094864909E-4
0.15,0.9560123736,4.4844E-6,2.1176401960673112E-4,0.91001665,6.34493E-5,0.0025189144487258795,0.7822745562,3.29391E-5,5.739259534121104E-4,0.9109802547,0.0068730203,0.008290368085917536,0.9134023309,0.0076192663,0.008728840873793038,0.956709497,1.44121E-5,3.796327172412831E-4
0.16,0.957363348,4.634E-6,2.1526727572949867E-4,0.9144232988,6.02242E-5,0.002454061938908633,0.7825427413,2.87766E-5,5.36438253669516E-4,0.9137394622,0.0067906464,0.00824053784652434,0.9158511913,0.0076245531,0.008731868700341296,0.9584204197,1.31912E-5,3.631969162864685E-4
0.17,0.9588596392,4.9714E-6,2.2296636517645438E-4,0.918884021,5.36389E-5,0.002316007340230164,0.7821637452,2.45669E-5,4.956500781801613E-4,0.916357215,0.0067013088,0.008186152209677023,0.9182261229,0.0076141579,0.008725914221444076,0.9598830426,1.3594E-5,3.687004203957462E-4
0.18,0.9601701593,5.2898E-6,2.2999565213281748E-4,0.9227127016,4.98043E-5,0.0022316877021662327,0.7815289795,2.7995E-5,5.291030145444268E-4,0.9189445144,0.0066000118,0.008124045667030682,0.9206658429,0.0076179405,0.00872808140429499,0.9614204693,1.39439E-5,3.7341531837887956E-4
0.19,0.9615355766,5.5208E-6,2.3496382700322193E-4,0.9265418231,4.53699E-5,0.0021300211266557898,0.7812734127,2.80687E-5,5.297990184966371E-4,0.9215181014,0.0064995868,0.008062001488464263,0.9229987529,0.007601313,0.008718550911705454,0.9629787767,1.44145E-5,3.796643254244465E-4
0.2,0.9628614694,5.975E-6,2.4443813123160634E-4,0.9303336799,3.94776E-5,0.0019868970783611314,0.7807633996,2.4069E-5,4.906016714199005E-4,0.9238928226,0.0063998344,0.007999896499330476,0.9254095048,0.0075434287,0.008685291417102826,0.9645045465,1.36835E-5,3.699121517333541E-4
0.21,0.9641321033,5.468E-6,2.3383755044902434E-4,0.9337685704,3.48704E-5,0.0018673617753397437,0.7801587343,2.23877E-5,4.731564223383214E-4,0.9263364077,0.0063279488,0.007954840538942312,0.9274833566,0.0074515264,0.008632222425308561,0.9660087043,1.30597E-5,3.6138206928401965E-4
0.22,0.9652501988,5.0999E-6,2.258295817646572E-4,0.9375421286,3.21082E-5,0.001791876111788982,0.779569608,2.36736E-5,4.8655523838511905E-4,0.9285273519,0.0062908556,0.007931491410825584,0.929670729,0.0073569929,0.008577291472253931,0.967396943,1.26108E-5,3.551168821669846E-4
0.23,0.9663120544,4.5334E-6,2.1291782452392282E-4,0.9400577962,3.30544E-5,0.0018180869066136524,0.7791962147,2.7418E-5,5.236220010656542E-4,0.930591014,0.0062590275,0.007911401582526323,0.931893881,0.0072705938,0.008526777703212392,0.9687864435,1.21729E-5,3.4889683288903613E-4
0.24,0.9673336893,3.7595E-6,1.9389430110243054E-4,0.9426024497,3.50433E-5,0.001871985576867514,0.7784193695,2.94887E-5,5.430349896645703E-4,0.9327062267,0.0062159845,0.007884151507930324,0.9338025561,0.0071643368,0.008464240544786047,0.970085153,1.18418E-5,3.4411916540640395E-4
0.25,0.9681175816,3.7623E-6,1.9396649195157394E-4,0.9453074396,3.25318E-5,0.001803657395405236,0.7774541557,3.32914E-5,5.769870015866909E-4,0.9347357047,0.0062086671,0.0078795095659565,0.9358414218,0.007055169,0.008399505342578217,0.9714212507,1.08398E-5,3.2923851536538067E-4
0.26,0.9689177412,3.3104E-6,1.8194504664870655E-4,0.9479092717,2.69589E-5,0.0016419165630445415,0.7766056299,3.41957E-5,5.847708953085815E-4,0.9365646356,0.0061913228,0.007868495917263985,0.9377835453,0.0069543456,0.008339271910664624,0.9727220571,1.12396E-5,3.352551267318667E-4
0.27,0.9696011055,3.3509E-6,1.8305463665255792E-4,0.9502493024,1.78056E-5,0.0013343762587816077,0.7754847705,3.56939E-5,5.974437211989092E-4,0.9383351764,0.00619526,0.007870997395502047,0.9394321311,0.0068353398,0.00826761138419072,0.9739307433,1.08852E-5,3.299272647114815E-4
0.28,0.9702415723,3.6835E-6,1.9192446430822726E-4,0.9520224631,1.76009E-5,0.0013266838357347992,0.7739887595,3.51247E-5,5.92660948603837E-4,0.9399494377,0.0062304421,0.00789331495634122,0.9411151674,0.0067189629,0.008196928022131218,0.975179776,9.9667E-6,3.157008077278232E-4
0.29,0.9708459127,4.0438E-6,2.0109201873769132E-4,0.9543719769,1.6401E-5,0.0012806638903318857,0.7729136944,4.14632E-5,6.439192495957858E-4,0.9415778953,0.0062558836,0.007909414390459005,0.9428538835,0.0066134255,0.008132297030974706,0.976300199,8.8682E-6,2.977952316609519E-4
0.3,0.9715342337,4.5915E-6,2.1427785699880425E-4,0.9561976314,1.37133E-5,0.0011710380010913394,0.7713955522,3.76005E-5,6.131924657071384E-4,0.9430684733,0.0062600376,0.007912039939231853,0.9444842508,0.0065070071,0.008066602196712071,0.9775642937,8.7284E-6,2.9543865691544156E-4
0.31,0.9722391522,4.7115E-6,2.1705989956691678E-4,0.9578839481,1.65315E-5,0.0012857488090603079,0.7702813566,4.28116E-5,6.543057389324963E-4,0.9444695169,0.0062330559,0.007894970487595252,0.9459437275,0.0064002303,0.008000143936205148,0.9786430281,8.0495E-6,2.8371640770318517E-4
0.32,0.9728435516,5.0626E-6,2.2500222221124837E-4,0.9595181406,1.46755E-5,0.0012114247809913747,0.7686793625,4.20545E-5,6.48494410153241E-4,0.9459577599,0.0062009463,0.007874608752185723,0.9473349169,0.0062841978,0.007927293232875898,0.9795984566,8.0073E-6,2.8297173003676533E-4
0.33,0.9734681654,5.5005E-6,2.3453144778472673E-4,0.9616661727,1.37472E-5,0.0011724845414759206,0.7667974651,3.96664E-5,6.29812670561652E-4,0.9472532466,0.0061666553,0.007852805422267892,0.9487533954,0.0062002112,0.007874141985003826,0.9803803205,7.4985E-6,2.738338912552645E-4
0.34,0.9740778196,5.2713E-6,2.2959311836376976E-4,0.963357836,1.3458E-5,0.0011600862036935014,0.7649203539,4.29491E-5,6.553556286475306E-4,0.9484436297,0.0061220566,0.007824357225996267,0.950098041,0.0061474434,0.007840563372615517,0.9812377459,7.4544E-6,2.730274711453043E-4
0.35,0.9745955145,5.3203E-6,2.306577551265077E-4,0.9645924032,1.4689E-5,0.001211981848048889,0.7629433692,4.48638E-5,6.698044490745041E-4,0.9496017438,0.0060612949,0.007785431844156109,0.9514063439,0.0060745025,0.007793909481126913,0.9820846325,7.0683E-6,2.65862746544152E-4
0.36,0.9750616139,5.4013E-6,2.3240697063556422E-4,0.9660031617,1.3093E-5,0.0011442464769445436,0.761453402,4.7984E-5,6.927048433496044E-4,0.950805687,0.0060100871,0.007752475153136578,0.9527424926,0.0059778935,0.007731683839888954,0.9829447126,6.4172E-6,2.5332192956789194E-4
0.37,0.9755056238,5.7661E-6,2.4012704970494264E-4,0.9671589077,1.475E-5,0.0012144957801491119,0.7593579531,5.44653E-5,7.38006097535786E-4,0.9519261649,0.0059610472,0.0077207818256961516,0.9538747954,0.0058795047,0.007667792837577186,0.9837495989,6.0269E-6,2.454974541619526E-4
0.38,0.9759686857,6.2128E-6,2.4925488962104634E-4,0.9685909927,1.80856E-5,0.001344827126436703,0.757403791,6.2286E-5,7.892147996584961E-4,0.9530267423,0.0058943779,0.007677485200246237,0.9550391394,0.0057568211,0.007587371811108245,0.9845303321,5.2099E-6,2.2825205365998352E-4
0.39,0.9765716177,6.9009E-6,2.626956413799057E-4,0.9698607445,2.04345E-5,0.0014294929170863351,0.7552387238,7.84891E-5,8.859407429393909E-4,0.9541412464,0.0058078346,0.007620915036923059,0.9562533134,0.005600934,0.0074839388025290535,0.9850431049,4.797E-6,2.1902054698132774E-4
0.4,0.977253117,6.7228E-6,2.5928362848432986E-4,0.9708796799,2.46935E-5,0.0015714165583956407,0.7534546673,9.53769E-5,9.766109767968E-4,0.9553016481,0.0057118123,0.007557653273338226,0.9574688244,0.0054535257,0.007384799049398704,0.9856049889,4.3426E-6,2.0838905921376964E-4
0.41,0.977867673,6.2877E-6,2.5075286638441443E-4,0.9717175126,2.68543E-5,0.0016387281653770403,0.7511484385,1.023882E-4,0.0010118705450797548,0.9563627017,0.0055981725,0.007482093624113508,0.958501887,0.0052825101,0.007268087850322119,0.9861570114,3.9051E-6,1.9761325866449346E-4
0.42,0.978549509,5.9399E-6,2.437191006055947E-4,0.9724546731,3.32573E-5,0.0018236584109969716,0.748988837,1.124548E-4,0.001060447075529939,0.9574023709,0.0054455281,0.0073793821557092435,0.9596408656,0.0051469156,0.007174200722031689,0.9865620661,3.3904E-6,1.8413038858374248E-4
0.43,0.979212485,6.4368E-6,2.5370849414239167E-4,0.9734657645,4.25554E-5,0.002062896022585724,0.7470734239,1.158264E-4,0.0010762267419089715,0.9585207504,0.0052835865,0.0072688283099822905,0.9605604848,0.0050132674,0.007080443065232571,0.986959914,3.717E-6,1.9279522815671555E-4
0.44,0.9799024957,6.7988E-6,2.607450862432502E-4,0.9739256024,4.91202E-5,0.002216307740364591,0.7455399156,1.258494E-4,0.0011218261897459874,0.9596280265,0.0051299395,0.007162359597227718,0.9615348497,0.0048809612,0.006986387621653983,0.987266165,3.6798E-6,1.918280480013285E-4
0.45,0.9805992651,6.3892E-6,2.5276866894455096E-4,0.9750735223,4.1925E-5,0.002047559522944327,0.7440441191,1.34888E-4,0.0011614129325954658,0.9608124959,0.0049850966,0.007060521652116082,0.9626323563,0.0047324551,0.006879284192414207,0.9876213259,3.8748E-6,1.968451167796651E-4
0.46,0.9813146096,6.2398E-6,2.4979591670001335E-4,0.9758426905,3.76012E-5,0.0019391028853570406,0.7426217258,1.331292E-4,0.0011538162765362603,0.9620112357,0.0048322846,0.006951463586900243,0.9634981275,0.0046207742,0.00679762767441701,0.9879101127,3.8401E-6,1.959617309578582E-4
0.47,0.9819839823,5.7656E-6,2.4011663832396122E-4,0.9762304485,3.33851E-5,0.001827158996912967,0.7405570269,1.458591E-4,0.0012077214082726198,0.963147656,0.004665579,0.006830504373763332,0.964402898,0.0045141652,0.006718753753487324,0.988080886,3.8528E-6,1.9628550634216477E-4
0.48,0.9826760018,5.035E-6,2.2438805672316876E-4,0.9767794669,3.29818E-5,0.0018160892048575147,0.7393621087,1.34457E-4,0.0011595559494910108,0.9641851419,0.0045370362,0.006735752519206744,0.9653053272,0.0043767573,0.006615706538231574,0.9882730478,3.7634E-6,1.9399484529234275E-4
0.49,0.9832117385,4.1552E-6,2.038430768998545E-4,0.9772006214,3.31299E-5,0.0018201620806950133,0.7377081633,1.254009E-4,0.0011198254328242416,0.965297381,0.0043796788,0.00661791417290977,0.9663203806,0.004242711,0.006513609598371705,0.9885130858,3.6318E-6,1.9057282072740592E-4
0.5,0.9837297833,3.936E-6,1.9839354828219593E-4,0.9773462832,3.43655E-5,0.0018537934081229225,0.7354773521,1.1915E-4,0.0010915585188161008,0.9664077669,0.0042754285,0.006538676089240084,0.9672006494,0.00409001,0.006395318600351353,0.9886124611,3.8659E-6,1.9661892075789654E-4
0.51,0.9841848975,3.8432E-6,1.9604081207748552E-4,0.977713573,3.47475E-5,0.001864068131802054,0.7330994725,1.128746E-4,0.0010624245855589,0.9673503935,0.0041535178,0.006444779127324691,0.96818407,0.0039340288,0.006272183670780058,0.9887329757,3.8798E-6,1.9697207923967294E-4
0.52,0.9844481945,3.6694E-6,1.915567800940494E-4,0.9778011739,3.61592E-5,0.0019015572565663121,0.7306234241,1.05682E-4,0.001028017509578509,0.9684203857,0.0040111482,0.006333362613967402,0.9692544228,0.0037678191,0.0061382563485081,0.9888331902,3.7978E-6,1.9487944991712183E-4
0.53,0.9847246087,3.9967E-6,1.9991748297735245E-4,0.977925992,3.50574E-5,0.0018723621444581707,0.7277969062,9.85091E-5,9.925175061428386E-4,0.9694148022,0.0039325502,0.006271004863656223,0.9702882969,0.0035913687,0.005992802933519506,0.9889414829,3.7311E-6,1.9316055497952992E-4
0.54,0.9849538475,4.1213E-6,2.0300985197768112E-4,0.9778461456,3.55598E-5,0.0018857306276348167,0.7247032881,9.3174E-5,9.652668024955587E-4,0.9703032982,0.0038349784,0.006192720242349076,0.9712879145,0.0034307473,0.005857258146948963,0.989024176,3.6279E-6,1.904704701521997E-4
0.55,0.9851056182,3.9543E-6,1.988542179587851E-4,0.9777977586,3.85675E-5,0.0019638609930440597,0.7217527986,9.93565E-5,9.967773071253177E-4,0.9713123602,0.0037122711,0.006092840962966291,0.9722337079,0.0032719818,0.005720123949705985,0.989096632,3.6629E-6,1.9138704240360683E-4
0.56,0.9851792252,3.2954E-6,1.8153236626012453E-4,0.9777573526,4.06525E-5,0.0020162465127062214,0.7186121404,1.138596E-4,0.001067050139403018,0.9722288591,0.003631417,0.006026123961552733,0.9731571662,0.0031126291,0.0055790941020922025,0.9891865814,3.5517E-6,1.884595447304275E-4
0.57,0.9852634043,2.9233E-6,1.7097660658698313E-4,0.9782220125,4.79389E-5,0.002189495375651659,0.7162276506,1.241945E-4,0.0011144258611500363,0.9730997169,0.0035151753,0.005928891380350967,0.9741204131,0.0029376952,0.005420050922270011,0.9893414855,3.523E-6,1.8769656363396746E-4
0.58,0.9854164684,2.9095E-6,1.7057256520320023E-4,0.9782859921,4.71059E-5,0.0021703893659894297,0.7128550768,1.232803E-4,0.0011103166215093783,0.9740683717,0.0033442532,0.00578295184140418,0.975103516,0.0027835195,0.005275907031023197,0.9893692839,3.6137E-6,1.900973434848578E-4
0.59,0.9854043353,2.7212E-6,1.6496060135680882E-4,0.9787968457,4.31716E-5,0.0020777776589423614,0.7098619401,1.239602E-4,0.0011133741509483685,0.9749605483,0.0031781001,0.00563746405753509,0.9759664696,0.0026255682,0.0051240298593977765,0.9893786967,4.1183E-6,2.0293595048684695E-4
0.6,0.9854701728,2.9051E-6,1.704435390385919E-4,0.9794742107,4.78924E-5,0.0021884332295046154,0.7071284115,1.468261E-4,0.0012117182015633833,0.9759302306,0.0029539523,0.005435027414834262,0.976814965,0.0024841331,0.004984107843937569,0.989403441,4.1562E-6,2.0386760409638407E-4
0.61,0.9855935717,3.0093E-6,1.7347334089133122E-4,0.9800933123,5.17897E-5,0.0022757350460895047,0.7047693014,1.572588E-4,0.0012540287078053676,0.976796267,0.00274289,0.005237260734391596,0.9775635064,0.0023940733,0.004892926833705977,0.9893882865,4.6227E-6,2.1500465111248175E-4
0.62,0.9856093693,3.53E-6,1.8788294228055935E-4,0.9805215538,5.71001E-5,0.0023895627215036646,0.7035657287,1.543944E-4,0.0012425554313591004,0.9777009106,0.0025403832,0.0050402214237074945,0.9783501875,0.0022990985,0.004794891552475405,0.9894252276,4.833E-6,2.1984085152673515E-4
0.63,0.9856284136,3.8336E-6,1.9579581200832667E-4,0.9807103872,6.29758E-5,0.002509497957759679,0.7014207721,1.511741E-4,0.0012295287715218379,0.9785573763,0.0023449168,0.004842434098673931,0.9790273207,0.0022161765,0.004707628383804312,0.9894863397,5.0921E-6,2.2565681908597398E-4
0.64,0.9856067508,4.041E-6,2.0102238681301145E-4,0.9811797857,6.17381E-5,0.002484715275439019,0.7007865131,2.064976E-4,0.00143700243562772,0.9794269693,0.0021642241,0.004652122203897916,0.979651686,0.0021432583,0.004629533777822557,0.9894943863,5.1168E-6,2.2620344824957907E-4
0.65,0.9855632627,4.0352E-6,2.008780724718355E-4,0.9820335031,5.60271E-5,0.0023670044359907737,0.6998844564,2.202115E-4,0.0014839524925010234,0.9800808758,0.0019899391,0.004460873344985262,0.980311957,0.0020751007,0.0045553273208409515,0.9895205104,5.1916E-6,2.278508283943686E-4
0.66,0.9855681252,3.5576E-6,1.886160120456373E-4,0.9826888859,4.67484E-5,0.002162137830944179,0.6988697112,2.634339E-4,0.0016230646937198778,0.9807971561,0.0018354803,0.004284250576238509,0.9809161341,0.0019952338,0.004466804002863793,0.9896133369,5.5722E-6,2.360550783185992E-4
0.67,0.9855759788,3.4771E-6,1.864698367028834E-4,0.9837622523,3.23937E-5,0.0017998249914922284,0.6998161793,3.110824E-4,0.001763752817148707,0.9815747535,0.0016826844,0.004102053632023843,0.9814828426,0.001919801,0.004381553377513505,0.9896568614,5.9108E-6,2.431213688674856E-4
0.68,0.9855716985,3.8432E-6,1.9604081207748552E-4,0.9838913441,3.34546E-5,0.0018290598678009423,0.7018951356,3.811869E-4,0.001952400829747826,0.982375232,0.0015300806,0.003911624470728242,0.9821225494,0.0018125744,0.0042574339689536,0.9896715081,6.5573E-6,2.560722554280334E-4
0.69,0.9855185866,4.0058E-6,2.001449474755733E-4,0.9842791855,3.60695E-5,0.0018991971988184901,0.7043705165,3.469183E-4,0.0018625742938202493,0.9829941213,0.0013966912,0.003737233201179718,0.9825896871,0.0017256917,0.004154144556945509,0.9897781992,6.7486E-6,2.597806767255794E-4
0.7,0.9855458242,4.1773E-6,2.0438444167793202E-4,0.984501344,3.51155E-5,0.0018739130182588517,0.7082210243,2.854647E-4,0.0016895700636552484,0.9835983825,0.00128103,0.003579147943296002,0.983187331,0.0016145003,0.004018084493885115,0.9897439367,7.3256E-6,2.7065845636151846E-4
0.71,0.9856694543,4.3656E-6,2.0894018282752603E-4,0.984518832,3.32629E-5,0.0018238119420598167,0.7110878646,1.878242E-4,0.0013704896935037491,0.9844421196,0.0011450058,0.003383793433411679,0.9838423973,0.001496892,0.0038689688548759348,0.9898047435,6.5997E-6,2.568988127648705E-4
0.72,0.9856967497,5.7154E-6,2.390690276886573E-4,0.9846931398,3.60056E-5,0.0018975141633200002,0.7134296,1.33161E-4,0.0011539540718763465,0.9849891716,0.0010140509,0.0031844165870689722,0.9844259906,0.0013843739,0.003720717538325101,0.9898483706,7.0016E-6,2.6460536653665964E-4
0.73,0.9857827777,5.9961E-6,2.448693529211036E-4,0.984943825,3.60909E-5,0.0018997605112224013,0.7167790294,1.42824E-4,0.0011950899547732798,0.9856554317,9.038003E-4,0.003006327161171917,0.9848988789,0.0012879002,0.0035887326453777524,0.9898876446,7.453E-6,2.7300183149568793E-4
0.74,0.9858320308,6.4569E-6,2.541043092904959E-4,0.9854587734,3.69586E-5,0.0019224619632127967,0.7200622022,1.287272E-4,0.0011345800985386619,0.9861275256,8.206491E-4,0.002864697366215147,0.9851943964,0.0012025952,0.00346784544061583,0.9898600197,7.9636E-6,2.821985116899095E-4
0.75,0.9860598689,6.491E-6,2.547744100179608E-4,0.9864077628,4.36097E-5,0.002088293561738866,0.7254854262,2.294017E-4,0.0015146012676608984,0.9866343069,7.45818E-4,0.002730966861754276,0.9855097067,0.0011382571,0.0033738066038230467,0.9898624593,8.5883E-6,2.9305801473428433E-4
0.76,0.9860657144,6.9887E-6,2.6436149492692763E-4,0.9874473393,3.83969E-5,0.0019595126945238196,0.7357203066,2.383225E-4,0.001543769736715939,0.9870092654,6.763049E-4,0.002600586280053019,0.9857961279,0.001081499,0.003288615210084634,0.9899410337,9.3316E-6,3.054766766874355E-4
0.77,0.9861159927,7.5814E-6,2.7534342192977844E-4,0.9875219703,3.42844E-5,0.0018516047094344948,0.7492091238,2.399231E-4,0.0015489451249156635,0.9873813719,6.087312E-4,0.002467247859457983,0.9861775059,0.0010154463,0.003186606816034887,0.9899824291,9.3597E-6,3.059362678729019E-4
0.78,0.9860202187,7.0705E-6,2.6590411805761866E-4,0.9882353008,3.15007E-5,0.0017748436550862727,0.7655330896,2.037696E-4,0.0014274788965165123,0.9879227942,5.506244E-4,0.0023465387275730183,0.9863786733,9.686502E-4,0.003112314572789839,0.9899264681,1.06821E-5,3.268348206663421E-4
0.79,0.9859095281,7.8508E-6,2.8019279077092613E-4,0.988642925,2.7543E-5,0.0016596083875420732,0.7821944177,1.572814E-4,0.0012541188141480058,0.9882771879,5.116444E-4,0.0022619557909030847,0.9866313744,9.355982E-4,0.0030587549754761334,0.9900096232,1.10371E-5,3.3222131177875993E-4
0.8,0.9856420618,7.7039E-6,2.775590027363551E-4,0.9889787614,2.89558E-5,0.0017016403850402704,0.8001011074,9.52053E-5,9.757320328860788E-4,0.9886349857,4.840269E-4,0.002200061135514193,0.9870272982,8.573862E-4,0.0029281157763995603,0.989878661,1.21547E-5,3.486359132390121E-4
0.81,0.9852765977,8.293E-6,2.8797569341873285E-4,0.9893617034,2.79161E-5,0.0016708111802355165,0.8208510578,8.68164E-5,9.317531862032993E-4,0.9888723391,4.369274E-4,0.0020902808423750147,0.9871382934,8.664301E-4,0.002943518472848438,0.9900425476,1.26781E-5,3.5606319663790024E-4
0.82,0.9848764116,8.5802E-6,2.9291978424135165E-4,0.9895505607,2.72271E-5,0.0016500636351365363,0.8388764024,1.176058E-4,0.001084462078636224,0.9889550567,4.04501E-4,0.002011221022165391,0.9873707873,8.065792E-4,0.0028400338026157365,0.9899775279,1.41212E-5,3.7578185161074503E-4
0.83,0.9843281722,8.3512E-6,2.8898442864625076E-4,0.9897740662,3.02253E-5,0.0017385424930095898,0.8563614726,1.903376E-4,0.0013796289356200094,0.9890011859,3.751848E-4,0.0019369687658813705,0.9875386369,7.706988E-4,0.0027761462497498217,0.9899524355,1.50062E-5,3.8737836800730114E-4
0.84,0.9839141417,7.9428E-6,2.8182973583353477E-4,0.9898990035,2.83419E-5,0.0016835052717470178,0.8722222269,2.638618E-4,0.0016243823441542326,0.989103536,3.570309E-4,0.0018895261310709626,0.9879292971,6.868797E-4,0.0026208389878052407,0.9899621195,1.65663E-5,4.0701719865381613E-4
0.85,0.9832884139,8.8431E-6,2.9737350251829767E-4,0.9900269508,3.03527E-5,0.0017422026288580787,0.8842318058,2.254056E-4,0.0015013513912472323,0.989245286,3.373943E-4,0.001836829605597645,0.9883827531,5.903508E-4,0.0024297135633650317,0.9899056631,1.77777E-5,4.2163609902379093E-4
0.86,0.9829581547,8.4424E-6,2.905580836941213E-4,0.9903319001,2.1771E-5,0.0014754999152829524,0.8940836906,2.245134E-4,0.0014983771220890955,0.9892640698,3.090702E-4,0.0017580392487086289,0.9882972568,6.003154E-4,0.0024501334657524272,0.9897258317,2.01612E-5,4.4901224927611943E-4
0.87,0.9822084022,9.2994E-6,3.049491760933287E-4,0.9908242643,2.12038E-5,0.001456152464544836,0.9052877128,2.232977E-4,0.001494314893186841,0.9893779194,2.783706E-4,0.0016684441854614136,0.9884447944,5.985254E-4,0.0024464778764583177,0.9895800936,2.29408E-5,4.7896555199721826E-4
0.88,0.9812626165,1.00573E-5,3.171324644371812E-4,0.9909090996,1.96503E-5,0.001401795277492402,0.9136363566,2.198379E-4,0.0014826931577369609,0.9892592645,2.568384E-4,0.0016026178583804687,0.9885690314,6.186121E-4,0.002487191387891169,0.9893097675,2.61876E-5,5.117382143244727E-4
0.89,0.9804595476,1.11036E-5,3.3322064761956156E-4,0.9908088326,2.10256E-5,0.0014500206895075671,0.9213235319,1.995926E-4,0.0014127724516000445,0.9893750072,2.498207E-4,0.0015805717320007972,0.9886029476,6.0312E-4,0.0024558501582954933,0.9889889759,2.70667E-5,5.202566674248394E-4
0.9,0.9794545448,1.02281E-5,3.198140084486607E-4,0.9909090996,2.4714E-5,0.0015720687007888682,0.927070713,1.863302E-4,0.0013650282048368084,0.989515155,2.147541E-4,0.0014654490779279913,0.9886060667,5.832858E-4,0.002415131052344779,0.9889899015,3.14439E-5,5.607486067749076E-4
0.91,0.9786067414,9.3326E-6,3.0549304411066385E-4,0.991460675,2.22194E-5,0.0014906173217831599,0.9328089952,1.688339E-4,0.0012993609967980415,0.9893033689,2.062916E-4,0.001436285486941924,0.9885618013,5.633504E-4,0.002373500368653858,0.9886741596,3.6004E-5,6.000333324074589E-4
0.92,0.9775505054,1.0679E-5,3.2678739265767275E-4,0.9921717167,2.0477E-5,0.001430978686074674,0.9406565607,2.015811E-4,0.001419792590486371,0.9890151471,2.099063E-4,0.001448814342833477,0.988661617,4.727273E-4,0.002174229288736586,0.9884090883,4.0206E-5,6.340820136228435E-4
0.93,0.9762536013,1.59591E-5,3.9948842286103865E-4,0.9922190189,2.59302E-5,0.0016102856889384568,0.9420749307,2.555179E-4,0.0015984927275405417,0.988818444,2.216823E-4,0.0014888999294781365,0.9882997102,4.476024E-4,0.0021156615986494625,0.9881556183,4.4947E-5,6.704252381884203E-4
0.94,0.9743097609,2.58005E-5,5.079419258143592E-4,0.9942760885,4.54729E-5,0.0021324375723570433,0.9441077411,2.297574E-4,0.0015157750492734731,0.9884848392,2.473878E-4,0.0015728566368235855,0.9880808002,4.157757E-4,0.0020390578706844004,0.9878451073,5.31097E-5,7.287640221635533E-4
0.95,0.9718145216,5.43599E-5,7.372916654893097E-4,0.9951612949,6.79268E-5,0.002606277038229052,0.9447580695,4.193043E-4,0.00204769211552909,0.98798388,2.443726E-4,0.0015632421437512488,0.9874596846,3.740892E-4,0.0019341385679418112,0.9870967847,6.73356E-5,8.205827197790604E-4
0.96,0.9699494988,1.104685E-4,0.0010510399611813055,0.9949494958,9.06937E-5,0.0030115394734255103,0.951515156,5.282908E-4,0.0022984577437925634,0.9869697034,2.644443E-4,0.001626174344896635,0.9864646536,3.936313E-4,0.0019840143648673517,0.985959602,8.06865E-5,8.982566448404376E-4
0.97,0.9708053654,1.741434E-4,0.0013196340401793218,0.9946308732,1.281223E-4,0.00357941755038442,0.9543624043,5.485235E-4,0.0023420578558182546,0.9849664354,2.922063E-4,0.0017094042821989186,0.9852348918,4.367807E-4,0.0020899299031307246,0.9844966358,1.089176E-4,0.001043635951852944
0.98,0.9779797894,2.007215E-4,0.0014167621536447111,0.9919191957,2.902196E-4,0.005387203356102311,0.9575757563,7.436885E-4,0.0027270652724128183,0.9829292911,2.755746E-4,0.0016600439753211359,0.983030296,5.604045E-4,0.0023672864212004427,0.9817171681,1.951871E-4,0.001397093769222381
0.99,0.9824000126,9.92323E-5,9.96154104544071E-4,0.9899999976,4.666668E-4,0.006831301486539736,0.9559999943,6.933337E-4,0.002633123050675756,0.9790000057,5.848486E-4,0.002418364323256527,0.9826000059,6.760002E-4,0.0026000003846153564,0.976400004,4.717577E-4,0.0021719983885813542
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.95,0.047979798,0.02190429136037046,0.94,0.056969697,0.02386832566394216,0.86,0.1216161616,0.03487350879966052

==> tables/acc_rej_sample_total_entropy_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,maternGGPMean,maternGGPVar,maternGGPSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnRWMean,gpnRWVar,gpnRWSE,gpnLOPMean,gpnLOPVar,gpnLOPSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7864589095,3.52734E-5,0.001878121401826836,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8385650325,0.0027541369,0.005247987137941556,0.8394026232,1.79816E-5,4.240471671878023E-4
0.01,0.870741359,9.2664E-6,3.044076214551797E-4,0.7894148469,3.40767E-5,0.0018459875405863388,0.771653986,3.05184E-5,5.524346115152453E-4,0.8428464931,0.0020102856,0.004483620858190398,0.8428718698,0.0027532432,0.005247135599543812,0.8436473197,1.85306E-5,4.304718341541058E-4
0.02,0.8744589531,8.9753E-6,2.9958805049601025E-4,0.7922386825,3.20419E-5,0.0017900251394882699,0.7734641492,3.10748E-5,5.574477553995531E-4,0.8466095293,0.0020071271,0.004480097208766792,0.8465959156,0.0027395642,0.005234084638215167,0.8474649554,1.90188E-5,4.361054918250858E-4
0.03,0.8779218268,9.6306E-6,3.1033208019797117E-4,0.79457798,3.23203E-5,0.0017977847479606673,0.7751153171,2.84349E-5,5.332438466592934E-4,0.8501400006,0.0020089263,0.004482104751118608,0.8501375717,0.0027340384,0.005228803304772518,0.8511345792,1.99087E-5,4.4619166285353207E-4
0.04,0.8811643493,9.3756E-6,3.061960156501061E-4,0.7972853541,3.18073E-5,0.001783460120103615,0.7769991815,2.60625E-5,5.105144464165535E-4,0.8533270639,0.0020097528,0.004483026656177721,0.8533147979,0.0027136146,0.005209236604340409,0.8545331174,2.05237E-5,4.530309040231141E-4
0.05,0.8843889928,9.6426E-6,3.1052536128310036E-4,0.7993968368,3.249E-5,0.0018024982662959762,0.7781128645,2.73194E-5,5.226796341928773E-4,0.856435591,0.0020073816,0.004480381233779108,0.8564223754,0.0026994683,0.005195640768952373,0.8577451831,2.08009E-5,4.560800368356414E-4
0.06,0.8875098127,9.2146E-6,3.035555962257985E-4,0.8023382068,2.83077E-5,0.0016824892273057798,0.7789645135,2.90846E-5,5.393013999610978E-4,0.8594538641,0.0020130177,0.0044866665799900935,0.8594947809,0.0026848743,0.005181577269519388,0.8609102291,2.08825E-5,4.5697374103989823E-4
0.07,0.8902270442,8.9083E-6,2.984677537021378E-4,0.8051401019,2.75011E-5,0.0016583455610939477,0.7822501719,2.67797E-5,5.174910627247586E-4,0.8623480785,0.0020017874,0.004474133882663772,0.862378459,0.0026715966,0.005168748978234481,0.8640319031,2.0955E-5,4.5776631592986394E-4
0.08,0.8929974419,8.0764E-6,2.841900772370492E-4,0.8080972672,2.78516E-5,0.0016688798638607872,0.7855119467,2.27043E-5,4.764902937101657E-4,0.8653489774,0.0020066596,0.004479575426309953,0.8652116078,0.0026634329,0.005160845764019693,0.8671126282,2.07431E-5,4.554459353205384E-4
0.09,0.8956344366,7.0863E-6,2.662010518386432E-4,0.8109721303,2.48999E-5,0.001577970215181516,0.7877771139,2.47938E-5,4.979337305304793E-4,0.8681600928,0.0020171088,0.004491223441335334,0.8680910897,0.0026511692,0.005148950572689545,0.8700293308,2.06144E-5,4.5403083595720674E-4
0.1,0.8983847868,7.5688E-6,2.751145216087294E-4,0.8139455795,2.74505E-5,0.0016568192418003843,0.78937729,2.27513E-5,4.769832282166743E-4,0.8709663373,0.0020199349,0.004494368587465874,0.8707831866,0.0026437686,0.005141759037527916,0.872943486,2.03529E-5,4.511418845551807E-4
0.11,0.9013185781,7.9219E-6,2.8145870034518387E-4,0.8171899855,2.9289E-5,0.0017114029332684925,0.7901658177,1.98944E-5,4.4603138902996503E-4,0.8736091071,0.0020226182,0.004497352776912214,0.8735367805,0.0026318623,0.00513016793097458,0.8757047123,2.01072E-5,4.4841052619223827E-4
0.12,0.9042681259,6.9653E-6,2.639185480408681E-4,0.8204263747,2.78325E-5,0.001668307525607914,0.7913299441,1.75061E-5,4.1840291585982045E-4,0.8761216682,0.0020350408,0.004511142649041371,0.8760913396,0.0026216883,0.00512024247472715,0.8784167337,2.01356E-5,4.4872708855160507E-4
0.13,0.9072498453,5.5158E-6,2.3485740354521506E-4,0.8241270423,3.09686E-5,0.0017597897601702313,0.7933591902,1.60648E-5,4.0080918153156123E-4,0.8786258245,0.0020349305,0.004511020394544898,0.8787404114,0.0026031228,0.005102080752006969,0.8811874038,1.92527E-5,4.387789876464004E-4
0.14,0.9101633811,4.8911E-6,2.211583143361334E-4,0.8273822546,3.08188E-5,0.0017555284104793063,0.7948338747,1.66116E-5,4.07573306289801E-4,0.8810989445,0.0020427136,0.004519638923630958,0.8812604952,0.0025851572,0.0050844441190753585,0.8838691109,1.91E-5,4.3703546766824317E-4
0.15,0.9130048901,4.377E-6,2.092128103152386E-4,0.8307599843,3.27077E-5,0.0018085270249570504,0.7956967413,1.53386E-5,3.9164524764128056E-4,0.8835478771,0.0020553074,0.0045335498232621195,0.8838055193,0.0025720538,0.005071541974587216,0.8866220343,1.91042E-5,4.3708351604699073E-4
0.16,0.9158377761,3.5331E-6,1.8796542235209113E-4,0.833707124,3.2467E-5,0.00180186014995615,0.7965423822,1.20237E-5,3.467520728128384E-4,0.8862237161,0.0020620628,0.004540994164277246,0.8864152873,0.0025660561,0.005065625430289927,0.8894514519,1.85729E-5,4.309628754312835E-4
0.17,0.9186674845,3.308E-6,1.8187908071023453E-4,0.836637038,3.00335E-5,0.0017330175994490073,0.797730279,1.20399E-5,3.469855904789131E-4,0.8887866455,0.0020784994,0.004559056261991071,0.8890287483,0.0025500891,0.005049840690556485,0.8922233778,1.81896E-5,4.2649267285617E-4
0.18,0.9215010518,2.6586E-6,1.630521389004143E-4,0.8395941019,2.98394E-5,0.0017274084635661596,0.7987267852,1.08775E-5,3.2981055168080964E-4,0.8914129817,0.0020886893,0.0045702180473145915,0.8917892039,0.002538172,0.005038027391747687,0.8950966847,1.73104E-5,4.160576883077634E-4
0.19,0.9244519806,2.7061E-6,1.6450227961946302E-4,0.8430758834,3.00584E-5,0.0017337358506992926,0.7995251417,1.25615E-5,3.544220647758827E-4,0.8940372151,0.0020991214,0.004581616963474795,0.8944888055,0.0025263084,0.00502623954860888,0.89806086,1.6692E-5,4.085584413520298E-4
0.2,0.9272027063,2.8222E-6,1.6799404751359495E-4,0.8459379911,2.5611E-5,0.0016003437130816616,0.8002649188,1.1871E-5,3.4454317581400447E-4,0.8967651051,0.0021045111,0.00458749506811724,0.8973096538,0.0025020399,0.005002039484050481,0.9009497613,1.6224E-5,4.0279026800557133E-4
0.21,0.9298370427,2.5709E-6,1.603402631905037E-4,0.8486784577,2.68605E-5,0.0016389173255536718,0.8007054746,1.18194E-5,3.437935426967761E-4,0.8995429265,0.0021019718,0.004584726600354704,0.9001877975,0.0024828747,0.004982845271529109,0.9038056457,1.64493E-5,4.0557736623238725E-4
0.22,0.9322381008,2.4822E-6,1.575499920660106E-4,0.8515044808,2.92612E-5,0.0017105905413043764,0.8013485074,9.4497E-6,3.074036434396964E-4,0.9023045188,0.0020962604,0.004578493638741896,0.9030210334,0.0024753709,0.004975309940094185,0.9068169481,1.62041E-5,4.0254316538726627E-4
0.23,0.9345453614,2.6931E-6,1.6410667262485094E-4,0.8541284442,2.93376E-5,0.0017128222324572972,0.8016309857,1.1428E-5,3.3805325024321243E-4,0.9050703371,0.0021048711,0.004587887422332854,0.9058073425,0.0024580858,0.004957908631671221,0.9097838938,1.56452E-5,3.9554013702783694E-4
0.24,0.9366422242,3.1486E-6,1.774429485778457E-4,0.8568167746,3.23114E-5,0.001797537204065607,0.8019830704,1.35688E-5,3.683585210090843E-4,0.9076626736,0.0020986085,0.004581057192395659,0.9083980584,0.0024444984,0.004944186889671546,0.9128671801,1.47733E-5,3.8436050785688164E-4
0.25,0.9385881776,2.7804E-6,1.6674531477675768E-4,0.8599162817,3.13679E-5,0.0017710985291620567,0.8031397223,1.44216E-5,3.797578175627198E-4,0.9102114058,0.0021045692,0.004587558391998951,0.9110559869,0.0024183059,0.004917627375066151,0.9158785939,1.46032E-5,3.821413351104536E-4
0.26,0.9404879624,2.2519E-6,1.5006331996860524E-4,0.8624482751,3.65961E-5,0.0019130107161226253,0.8055266738,1.94821E-5,4.413853191940122E-4,0.9126561993,0.002100657,0.004583292484666455,0.9135833269,0.0023928128,0.004891638580271441,0.9187991953,1.3669E-5,3.697161073039691E-4
0.27,0.9421741891,2.0301E-6,1.4248157775656472E-4,0.864817214,3.99501E-5,0.0019987521106930696,0.8097419381,2.41446E-5,4.91371549847974E-4,0.9149215186,0.0020936146,0.004575603348193547,0.9159182906,0.0023672528,0.004865442220394771,0.9217763591,1.38575E-5,3.7225663190868744E-4
0.28,0.9437032574,2.0434E-6,1.4294754282603113E-4,0.867360729,3.45784E-5,0.0018595268215328329,0.8139757931,1.97286E-5,4.4416888679870407E-4,0.917105633,0.0020879236,0.004569380264324693,0.9181205744,0.0023353014,0.00483249562855467,0.9247552603,1.35496E-5,3.6809781308777155E-4
0.29,0.9452891082,2.0698E-6,1.438679950510189E-4,0.8699502528,4.0812E-5,0.00202019801009703,0.817401886,1.98754E-5,4.458183486578362E-4,0.9192194587,0.0020746298,0.004554810424155982,0.9202664453,0.0022993933,0.004795198953119672,0.9274892217,1.29027E-5,3.592032850629292E-4
0.3,0.9466707772,2.2046E-6,1.4847895473770012E-4,0.8725947559,3.45633E-5,0.0018591207599292737,0.8207894027,1.64459E-5,4.055354485122108E-4,0.9212031835,0.0020619101,0.004540826026176295,0.9222662026,0.0022624526,0.004756524571575343,0.9300807351,1.26567E-5,3.5576256126804574E-4
0.31,0.9480318493,2.5755E-6,1.6048364402642407E-4,0.8749829292,3.39311E-5,0.001842039630409726,0.8235381126,1.50348E-5,3.8774734041641085E-4,0.9231387937,0.0020430678,0.0045200307521077775,0.924237771,0.0022200853,0.004711778114470162,0.9326188815,1.26022E-5,3.549957746227411E-4
0.32,0.9493027812,2.3618E-6,1.5368148880070105E-4,0.8772711575,3.52542E-5,0.0018776101831849976,0.8252568424,1.69901E-5,4.121904899436667E-4,0.9250040418,0.0020102129,0.00448353978458985,0.9260787261,0.0021765686,0.0046653709391644305,0.9349613303,1.23063E-5,3.508033637238959E-4
0.33,0.9505342072,2.3007E-6,1.5168058544190815E-4,0.8797914624,2.79776E-5,0.0016726505911277467,0.8274601698,1.39128E-5,3.7299865951501756E-4,0.9268580139,0.0019844979,0.004454770364452022,0.92791237,0.0021287106,0.004613795184010665,0.9370852822,1.21478E-5,3.4853694208792274E-4
0.34,0.9518339676,1.9941E-6,1.4121260566960728E-4,0.8815057039,2.79608E-5,0.0016721483187803646,0.8298287392,1.42422E-5,3.7738839409817574E-4,0.9286108488,0.0019498371,0.004415695981382776,0.9296943408,0.0020896768,0.004571298283857661,0.9391305918,1.2178E-5,3.4896991274320483E-4
0.35,0.9529754722,1.511E-6,1.2292273996295397E-4,0.8834923267,2.70938E-5,0.00164601944095445,0.8319405794,1.18866E-5,3.4476948820915114E-4,0.9302692896,0.0019206604,0.004382533970204909,0.9314865309,0.002037235,0.0045135739719207,0.9411846393,1.19478E-5,3.456558982572119E-4
0.36,0.9540647584,1.362E-6,1.1670475568716127E-4,0.8854409337,2.59794E-5,0.0016118126441990706,0.8334968686,1.49647E-5,3.8684234514851137E-4,0.931901139,0.0018888094,0.00434604348804749,0.9332159948,0.0019890867,0.004459917824355063,0.9430724895,1.14662E-5,3.386177786236275E-4
0.37,0.9551407939,1.2711E-6,1.127430707405116E-4,0.8872663796,2.30575E-5,0.001518469624325755,0.8351980984,1.82769E-5,4.275149120206218E-4,0.9335596758,0.0018704008,0.0043248130595437305,0.9348816353,0.001941035,0.0044057178756702065,0.9449937695,1.12778E-5,3.358243588544464E-4
0.38,0.9562463605,1.0432E-6,1.0213716267842963E-4,0.8892897844,1.97393E-5,0.001404966191764058,0.8366122305,1.87561E-5,4.330831328971379E-4,0.9352006572,0.0018366171,0.0042855770906611865,0.9364337265,0.0018897198,0.0043470907512956295,0.9466413474,1.08905E-5,3.3000757567062006E-4
0.39,0.9572706199,1.0104E-6,1.0051865498503251E-4,0.8907733858,2.04153E-5,0.0014288211924520157,0.838244766,2.21308E-5,4.70433842320044E-4,0.9367970657,0.0018036322,0.004246919118608218,0.9379976833,0.0018365531,0.004285502420953697,0.9483412683,1.13505E-5,3.369050311289518E-4
0.4,0.9581841975,9.116E-7,9.547774609824008E-5,0.89232077,2.05274E-5,0.0014327386363185716,0.8399398208,2.1911E-5,4.6809187132442284E-4,0.9384118241,0.0017622191,0.004197879345574382,0.9395185763,0.001791019,0.004232043241745056,0.9499175811,1.10233E-5,3.3201355394019686E-4
0.41,0.9591592389,9.435E-7,9.713392816107047E-5,0.89366768,1.54953E-5,0.0012448011889454476,0.8415591419,2.34355E-5,4.8410226192406906E-4,0.9399760544,0.0017141081,0.004140178860870627,0.9411281097,0.0017301029,0.0041594505646779835,0.9514034855,1.0732E-5,3.2759731378630076E-4
0.42,0.9601353329,9.056E-7,9.516301802696256E-5,0.8953309059,2.05879E-5,0.001434848424050429,0.8427256763,2.64988E-5,5.147698514870505E-4,0.941540128,0.0016651675,0.004080646394874224,0.9426214641,0.0016700755,0.004086655723204488,0.952798754,1.04371E-5,3.2306500893782974E-4
0.43,0.9609639186,7.066E-7,8.405950273467004E-5,0.8972459435,2.19447E-5,0.0014813743618680593,0.843968606,2.13701E-5,4.62278054854435E-4,0.9429592395,0.0016173571,0.004021637850428604,0.9441159463,0.0016118363,0.004014768112855336,0.9542357475,1.09085E-5,3.3028018408617855E-4
0.44,0.9617689955,5.798E-7,7.61445992832059E-5,0.8992570817,2.37665E-5,0.0015416387384857711,0.8447715104,1.97239E-5,4.4411597584414814E-4,0.9444547218,0.0015748113,0.003968389219822068,0.9455663019,0.0015514476,0.00393884196179537,0.9555074286,1.13657E-5,3.3713053851586926E-4
0.45,0.9624932164,5.405E-7,7.35187051028512E-5,0.9007849216,2.36615E-5,0.00153822950173243,0.8457542419,1.72526E-5,4.1536249228836254E-4,0.945821321,0.001518318,0.0038965600213521673,0.9470615131,0.0014890009,0.0038587574424936324,0.9568702716,1.0845E-5,3.2931747600150224E-4
0.46,0.9631918591,5.899E-7,7.68049477572897E-5,0.9025290668,2.44134E-5,0.0015624787998561773,0.8461482644,1.48601E-5,3.8548800240733824E-4,0.9472514522,0.0014717825,0.0038363817588973077,0.9484345919,0.0014202849,0.003768666740373842,0.9581569773,1.0177E-5,3.190141062711804E-4
0.47,0.9639277232,7.645E-7,8.743569065318807E-5,0.9038803279,1.78062E-5,0.0013343987410066004,0.8473193228,1.52299E-5,3.9025504481044187E-4,0.948634479,0.0014204325,0.003768862560508144,0.9498785526,0.0013614591,0.003689795522789847,0.9592787319,1.0552E-5,3.2483842137284193E-4
0.48,0.9646777344,8.384E-7,9.156418513807678E-5,0.9058264136,1.58295E-5,0.0012581534087701706,0.8487547159,1.13515E-5,3.3691987177962655E-4,0.9499577361,0.0013627815,0.003691587057079922,0.9513343394,0.0013052644,0.0036128443088514067,0.9604150933,1.09594E-5,3.310498451895122E-4
0.49,0.9653393871,8.9E-7,9.433981132056603E-5,0.9076035142,1.55148E-5,0.0012455842002851514,0.8507926702,1.16778E-5,3.4172796198145684E-4,0.9513375396,0.0012974794,0.0036020541361839638,0.9527443439,0.0012408305,0.003522542405706424,0.9615022314,1.05374E-5,3.24613616473493E-4
0.5,0.9659764516,8.592E-7,9.269304181005175E-5,0.9094505489,1.37012E-5,0.001170521251408961,0.8526687562,1.34683E-5,3.6699182552204075E-4,0.9526860285,0.0012248035,0.003499719274456167,0.9540188378,0.0011883639,0.0034472654379957457,0.9626075369,1.01385E-5,3.1841011290472543E-4
0.51,0.966605801,8.353E-7,9.139474820797965E-5,0.9109562755,1.48098E-5,0.0012169552169245998,0.8550536454,1.74211E-5,4.173859125557546E-4,0.9539516252,0.0011599389,0.003405787574115567,0.9552362597,0.0011225631,0.003350467280843077,0.9635768032,1.01297E-5,3.1827189634022043E-4
0.52,0.9671888769,8.977E-7,9.474703161577148E-5,0.9125592887,1.80368E-5,0.0013430115412758,0.8568274736,2.48841E-5,4.988396535962233E-4,0.9552869976,0.0010894908,0.003300743552595385,0.9565036762,0.0010650219,0.0032634673278585154,0.9646328694,9.8802E-6,3.1432785431774896E-4
0.53,0.9677772206,9.237E-7,9.610931276416454E-5,0.9133934617,1.71686E-5,0.0013102900442268498,0.8585170388,2.56755E-5,5.067099762191386E-4,0.9564863062,0.0010327389,0.003213625522676841,0.957730459,0.0010012548,0.0031642610511776682,0.9655711412,9.7627E-6,3.124531964950911E-4
0.54,0.968276459,8.092E-7,8.995554457619608E-5,0.9148805499,1.94579E-5,0.0013949157680663016,0.8598976135,2.29342E-5,4.788966485579117E-4,0.9576723659,9.754031E-4,0.003123144409085177,0.9589761221,9.423918E-4,0.0030698400609803765,0.9664710015,1.01826E-5,3.1910186461379383E-4
0.55,0.9689255244,7.501E-7,8.66083136886985E-5,0.9160299957,2.02443E-5,0.001422824655395035,0.8612942576,2.42375E-5,4.923159554594996E-4,0.958998782,9.151035E-4,0.003025067767835954,0.9601622218,8.796378E-4,0.0029658688440320487,0.9674603182,1.08139E-5,3.2884494826589626E-4
0.56,0.9694898337,8.234E-7,9.074139077620532E-5,0.9175169468,1.68092E-5,0.0012965029888125981,0.8622725725,2.12021E-5,4.6045738130689144E-4,0.9602479464,8.542081E-4,0.0029226838693228526,0.9614823431,8.075221E-4,0.002841693333208212,0.9682447368,1.11375E-5,3.3372893191930484E-4
0.57,0.9699598414,1.1319E-6,1.0639078907499464E-4,0.9188937545,1.85136E-5,0.0013606469049683683,0.8629791856,1.7567E-5,4.191300514160253E-4,0.9614457834,7.943592E-4,0.002818437865201218,0.9626633799,7.539594E-4,0.0027458321143143476,0.9691182899,1.18768E-5,3.446273349576322E-4
0.58,0.9704485154,1.1865E-6,1.0892658077806353E-4,0.920594275,1.52383E-5,0.001234435093473934,0.8637637854,1.43579E-5,3.789181969766034E-4,0.962627542,7.304534E-4,0.0027026901413221604,0.963769387,7.024541E-4,0.002650385066362999,0.9699196374,1.22038E-5,3.4933937653805936E-4
0.59,0.9709285861,1.729E-6,1.3149144458861193E-4,0.9216542184,1.72925E-5,0.0013150095056690654,0.8649052262,1.50637E-5,3.8811982685763426E-4,0.9635879749,6.856436E-4,0.0026184797115883863,0.9647999251,6.408246E-4,0.002531451362361126,0.9707677579,1.2256E-5,3.50085703792657E-4
0.6,0.9713638157,2.1014E-6,1.4496206400296596E-4,0.9234105229,1.74826E-5,0.0013222178337929042,0.8654042304,1.56463E-5,3.9555404181982516E-4,0.9645820236,6.316472E-4,0.00251325923851878,0.9657515693,5.897109E-4,0.002428396384447976,0.9715345365,1.24295E-5,3.5255496025442614E-4
0.61,0.9718494689,2.6266E-6,1.620678870103513E-4,0.9249748409,1.94024E-5,0.001392924980033024,0.8666532457,1.65171E-5,4.0641235217448796E-4,0.9657254994,5.86157E-4,0.0024210679461758194,0.9666592848,5.378487E-4,0.0023191565277057087,0.9723042876,1.29608E-5,3.6001111093964867E-4
0.62,0.9723218298,3.0348E-6,1.742067736914957E-4,0.9257797897,2.07195E-5,0.001439426969317999,0.8673207939,1.906E-5,4.365775990588615E-4,0.9667486078,5.375099E-4,0.0023184259746647077,0.9676513118,4.859969E-4,0.0022045337375508683,0.9731067944,1.34742E-5,3.6707219998251023E-4
0.63,0.9726686531,3.1417E-6,1.7724841325100768E-4,0.9274077177,2.57486E-5,0.00160463703060848,0.8685617268,1.77123E-5,4.2085983414909056E-4,0.9677004671,4.875126E-4,0.0022079687497788547,0.968663556,4.226883E-4,0.002055938471841996,0.9738311464,1.36362E-5,3.692722572845136E-4
0.64,0.972999779,3.3282E-6,1.8243354954612927E-4,0.9284717739,2.7539E-5,0.001659487872808958,0.8688031435,1.78153E-5,4.2208174563702704E-4,0.9686178327,4.471625E-4,0.0021146217155794084,0.96963157,3.783768E-4,0.0019451909931932135,0.974573794,1.41052E-5,3.755689018009878E-4
0.65,0.9732944596,3.0275E-6,1.7399712641305316E-4,0.9296254635,2.95154E-5,0.0017180046565711047,0.8693428993,2.0735E-5,4.553570028010989E-4,0.9696366906,4.020135E-4,0.0020050274312337973,0.9704619849,3.329179E-4,0.0018246037926081377,0.9753375196,1.35232E-5,3.6773903790595855E-4
0.66,0.9735941786,3.2822E-6,1.8116842992088882E-4,0.9302400708,2.9578E-5,0.001719825572550891,0.8697137535,2.24659E-5,4.7398206717132245E-4,0.9707040608,3.654977E-4,0.0019117994141645718,0.971357339,2.936855E-4,0.0017137254739309912,0.9760941815,1.4052E-5,3.7485997385690566E-4
0.67,0.9738867724,3.4527E-6,1.8581442355210213E-4,0.9312083781,3.1306E-5,0.0017693501631955164,0.8711703122,2.54768E-5,5.047454804156249E-4,0.9717245466,3.264819E-4,0.0018068810143448849,0.9722335893,2.602428E-4,0.0016132042648096365,0.9767459571,1.4389E-5,3.793283538044579E-4
0.68,0.9742776603,3.54E-6,1.881488772222678E-4,0.9323031604,4.19392E-5,0.0020479062478541347,0.8738533139,2.71937E-5,5.214757904255959E-4,0.9725410813,2.911323E-4,0.0017062599450259623,0.972926172,2.340339E-4,0.0015298166556813272,0.9774098599,1.3619E-5,3.690392933008625E-4
0.69,0.9746227884,3.5699E-6,1.8894178997776008E-4,0.933215189,3.47922E-5,0.0018652667369574787,0.8769620299,3.50799E-5,5.922828716078155E-4,0.9734379745,2.587668E-4,0.001608623013636197,0.9737746823,2.008382E-4,0.0014171739483916574,0.9780329114,1.39214E-5,3.7311392362119103E-4
0.7,0.9750026202,3.2243E-6,1.7956335929136545E-4,0.9341705918,3.4186E-5,0.0018489456454963732,0.8795395136,3.29081E-5,5.736558201569997E-4,0.9744113016,2.266373E-4,0.0015054477739197731,0.9745264262,1.782271E-4,0.0013350172283532523,0.978819989,1.42991E-5,3.781415079041178E-4
0.71,0.9754289591,3.7647E-6,1.940283484442415E-4,0.9348037899,3.71988E-5,0.0019286990433968697,0.8822462738,3.97544E-5,6.30510903950122E-4,0.9752476335,1.963104E-4,0.0014011081328719778,0.9754316676,1.58391E-4,0.0012585348624491895,0.9794966167,1.5152E-5,3.8925570002249166E-4
0.72,0.9759826201,3.9044E-6,1.9759554650851827E-4,0.9360246658,4.883E-5,0.0022097511172075464,0.8858704805,5.03436E-5,7.095322402822863E-4,0.9761255956,1.744291E-4,0.001320716093640113,0.9762433404,1.371053E-4,0.0011709197239776943,0.9801878303,1.50919E-5,3.8848294685867485E-4
0.73,0.976526162,4.0842E-6,2.0209403751719147E-4,0.9367732525,5.46888E-5,0.0023385636617376917,0.8887500048,5.10421E-5,7.144375410069098E-4,0.9769825584,1.545665E-4,0.001243247762917754,0.9769825596,1.158717E-4,0.001076437178845101,0.9808662778,1.38902E-5,3.726955862362741E-4
0.74,0.9769031149,4.3244E-6,2.079519175194112E-4,0.9380923688,5.54434E-5,0.002354642223353688,0.8926350772,5.05763E-5,7.111701624787137E-4,0.9777150655,1.356758E-4,0.001164799553571343,0.9776909184,9.97866E-5,9.989324301473048E-4,0.9815363717,1.3346E-5,3.653217759729086E-4
0.75,0.9772119343,3.9296E-6,1.9823218709382186E-4,0.9389324963,6.45852E-5,0.002541361839644249,0.8955416024,5.06484E-5,7.116768929788293E-4,0.978405022,1.247594E-4,0.0011169574745709882,0.9783485085,9.25221E-5,9.618840886510183E-4,0.9821507072,1.3493E-5,3.6732819113158196E-4
0.76,0.9775277865,4.2128E-6,2.0525106577068E-4,0.9392413437,6.95988E-5,0.0026381584486152455,0.8978090286,5.87021E-5,7.661729569751206E-4,0.9791301531,1.160992E-4,0.0010774933874507073,0.9790189695,7.98041E-5,8.933314054705566E-4,0.9827567095,1.29574E-5,3.5996388707757896E-4
0.77,0.9779249024,4.4708E-6,2.114426636230257E-4,0.9394539297,7.91622E-5,0.0028135777934864357,0.9012969255,5.49494E-5,7.41278625079666E-4,0.9797679019,1.026939E-4,0.0010133799879610806,0.9796825767,6.88393E-5,8.296945220983443E-4,0.9832798535,1.33533E-5,3.6542167423402787E-4
0.78,0.9784516591,5.1606E-6,2.271695402117106E-4,0.9401355743,9.22286E-5,0.0030369161990413895,0.9041027486,5.84009E-5,7.642048154781544E-4,0.9805957884,9.11258E-5,9.545983448550494E-4,0.9803282183,6.10062E-5,7.810646580149431E-4,0.9838244748,1.29392E-5,3.5971099510579324E-4
0.79,0.9789499265,6.0797E-6,2.4657047674042404E-4,0.9403961122,1.015148E-4,0.003186138728931934,0.9078101575,4.09644E-5,6.400343740768928E-4,0.9813191271,8.19212E-5,9.051033090205781E-4,0.9809715927,5.32817E-5,7.299431484711669E-4,0.9843572503,1.27346E-5,3.568557131390781E-4
0.8,0.979493717,6.9434E-6,2.6350332066218826E-4,0.9406201005,1.221977E-4,0.0034956787609847673,0.9095368981,4.38553E-5,6.622333425613663E-4,0.9819780231,7.47915E-5,8.648207906844054E-4,0.9816444272,4.60307E-5,6.784592839662525E-4,0.9849254352,1.22043E-5,3.493465328295101E-4
0.81,0.9799049956,7.0326E-6,2.651904975673148E-4,0.9412639499,1.403494E-4,0.0037463235311435664,0.9118959069,4.92142E-5,7.015283315732873E-4,0.9825030988,6.9753E-5,8.351826147615861E-4,0.9823585314,3.98691E-5,6.314198286401845E-4,0.9856051236,1.25267E-5,3.53930784193746E-4
0.82,0.980265916,7.0784E-6,2.6605262637305425E-4,0.9414559722,1.67056E-4,0.004087248463208471,0.9146468997,4.95251E-5,7.037407192993738E-4,0.9832563192,6.01983E-5,7.75875634364168E-4,0.9829686129,3.71194E-5,6.092569244579827E-4,0.9862074953,1.24554E-5,3.529220877190885E-4
0.83,0.9806140351,6.599E-6,2.5688518836242775E-4,0.9414127409,2.0346E-4,0.004510654054569027,0.9168051779,4.79254E-5,6.922817345560982E-4,0.9841505051,4.71169E-5,6.864175114316359E-4,0.9834395194,3.42574E-5,5.85298214588085E-4,0.9867082179,1.26179E-5,3.5521683518662233E-4
0.84,0.9808435488,6.3743E-6,2.524737610129021E-4,0.9406571865,2.459798E-4,0.004959635067220168,0.9185384989,4.15551E-5,6.44632453418225E-4,0.9848258978,4.08257E-5,6.389499197902759E-4,0.983923496,3.04697E-5,5.519936593838738E-4,0.9872780812,1.23803E-5,3.5185650484252813E-4
0.85,0.9809628475,7.1681E-6,2.6773307602909283E-4,0.9403977036,2.661887E-4,0.005159347827002944,0.9205128253,4.48744E-5,6.698835719735184E-4,0.985311358,3.48744E-5,5.905455105239562E-4,0.9844322342,2.66713E-5,5.164426396028895E-4,0.9879120874,1.1924E-5,3.453114536183241E-4
0.86,0.9812443984,7.4737E-6,2.733806869550225E-4,0.9405269146,3.362285E-4,0.005798521363244254,0.9213565052,4.84606E-5,6.961364808713878E-4,0.9857735449,3.03398E-5,5.508157586707192E-4,0.9849943936,2.50084E-5,5.000839929451852E-4,0.9886042589,1.08102E-5,3.2878868593672745E-4
0.87,0.9817622167,7.6417E-6,2.764362494319441E-4,0.9409776747,4.086308E-4,0.006392423640529467,0.9236572206,4.81773E-5,6.940986961520674E-4,0.9862824434,2.78483E-5,5.277148851415885E-4,0.98560049,2.51124E-5,5.011227394561136E-4,0.9891369909,1.1228E-5,3.350820794969495E-4
0.88,0.9824983716,7.3894E-6,2.718345084789641E-4,0.9410072029,4.629912E-4,0.006804345670231635,0.9260300875,4.01557E-5,6.336852531028318E-4,0.9868541586,2.33186E-5,4.8289336296950696E-4,0.9860039288,2.41352E-5,4.912758899030156E-4,0.9895879722,1.07557E-5,3.2795883888073516E-4
0.89,0.9831241077,7.4742E-6,2.73389831559259E-4,0.9411554933,5.330844E-4,0.0073012629044570095,0.9285306692,4.04513E-5,6.360133646394547E-4,0.9873323786,2.16462E-5,4.652547689169881E-4,0.986504994,2.33684E-5,4.8340872975154267E-4,0.9900855911,1.11668E-5,3.3416762260877396E-4
0.9,0.9839874375,6.9203E-6,2.6306463084192826E-4,0.9420722067,5.939065E-4,0.00770653294289981,0.9316326559,4.78446E-5,6.916979109408962E-4,0.9876609099,1.96918E-5,4.4375443659753984E-4,0.9869701701,2.24913E-5,4.7424993410647933E-4,0.9908006334,9.7966E-6,3.129952076310435E-4
0.91,0.9851264006,5.9552E-6,2.440327846827143E-4,0.9417611241,7.068629E-4,0.008407513901267127,0.9346120358,2.87149E-5,5.358628555890023E-4,0.9880819541,2.06082E-5,4.539625535217635E-4,0.9873844832,2.17046E-5,4.658819592987048E-4,0.9911944306,9.5436E-6,3.0892717588454404E-4
0.92,0.9857941139,7.2523E-6,2.69300946897704E-4,0.9418627441,7.962851E-4,0.008923480823086919,0.9375490129,2.79913E-5,5.290680485533028E-4,0.9886666602,2.19092E-5,4.680726439346782E-4,0.9876764637,2.1539E-5,4.6410128204951126E-4,0.9918137169,9.5219E-6,3.085757605516026E-4
0.93,0.9860538167,8.5139E-6,2.917858803986238E-4,0.9403587461,9.866813E-4,0.009933183276271509,0.9413677156,2.90603E-5,5.390760614236177E-4,0.9885650235,2.41714E-5,4.916441802767526E-4,0.9883183891,2.40998E-5,4.909154713390076E-4,0.9926121104,9.1936E-6,3.032094985319556E-4
0.94,0.9864967328,8.4938E-6,2.9144124622297374E-4,0.9407843173,0.0012690464,0.011265195959236573,0.9423529446,3.8143E-5,6.176001943004875E-4,0.9886797392,2.64155E-5,5.139601151840481E-4,0.9885620922,2.72493E-5,5.220086206184722E-4,0.9930065364,1.0438E-5,3.230789377226563E-4
0.95,0.9864364195,1.09292E-5,3.305934058628514E-4,0.94018839,0.0014657773,0.012106929007803755,0.9470957696,2.74102E-5,5.235475145581345E-4,0.9891836739,2.71785E-5,5.213300298275555E-4,0.9893092638,2.58243E-5,5.081761505619877E-4,0.9936891675,1.19976E-5,3.4637551876540005E-4
0.96,0.9864901793,1.58366E-5,3.9795225844314544E-4,0.9411764562,0.0016327043,0.012777731801849653,0.9494117618,5.70721E-5,7.554607865402413E-4,0.9890195912,3.73593E-5,6.112225453957012E-4,0.9897842997,2.07608E-5,4.556402089368321E-4,0.9942941016,1.56967E-5,3.961906106913691E-4
0.97,0.9863446587,2.16021E-5,4.6478059339864866E-4,0.9420365512,0.0017085276,0.013071065756088905,0.9509138405,1.466444E-4,0.0012109682076751644,0.9895039225,4.11756E-5,6.416821643150135E-4,0.9903133261,2.02855E-5,4.5039427172201025E-4,0.9947519606,1.72832E-5,4.1573068205269623E-4
0.98,0.9839607853,4.38355E-5,6.620838315500538E-4,0.9380392194,0.0017080608,0.013069280010773355,0.9541176498,2.940749E-4,0.001714861218874577,0.989333334,4.35202E-5,6.596984159447406E-4,0.9903529418,2.93345E-5,5.416133307074337E-4,0.9952549022,2.64995E-5,5.147766505971303E-4
0.99,0.980078125,1.249988E-4,0.001118028622173869,0.93671875,0.0011996799,0.010952990002734413,0.96015625,1.688639E-4,0.001299476433029857,0.988046875,7.08439E-5,8.416881845434211E-4,0.9890625,7.15159E-5,8.456707397090194E-4,0.9946875,6.02707E-5,7.763420637837421E-4
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,0.99,0.01,0.01,1.0,0.0,0.0
